Data-driven MPC with terminal conditions in the Koopman framework

We investigate nonlinear model predictive control (MPC) with terminal conditions in the Koopman framework using extended dynamic mode decomposition (EDMD) to generate a data-based surrogate model for prediction and optimization. We rigorously show recursive feasibility and prove practical asymptotic stability w.r.t. the approximation accuracy. To this end, finite-data error bounds are employed. The construction of the terminal conditions is based on recently derived proportional error bounds to ensure the required Lyapunov decrease. Finally, we illustrate the effectiveness of the proposed data-driven predictive controller including the design procedure to construct the terminal region and controller.

==> data/exmp-inverse-pendulum-sin-x2cos.dat <==
   0.0000000e+00   1.0000000e+01   5.0000000e+00  -2.5000000e+01   1.0000000e+01   5.0000000e+00  -1.0893555e+01   1.0000000e+01   5.0000000e+00  -2.5000000e+01   1.1180340e+01   1.1180340e+01   1.1180340e+01
   1.0000000e-02   1.0048344e+01   4.6704604e+00  -2.5000000e+01   1.0049052e+01   4.8111527e+00  -1.0936334e+01   1.0048344e+01   4.6704604e+00  -2.5000000e+01   1.1080723e+01   1.1141393e+01   1.1080723e+01
   2.0000000e-02   1.0093382e+01   4.3388547e+00  -2.5000000e+01   1.0096199e+01   4.6190010e+00  -1.0974101e+01   1.0093382e+01   4.3388547e+00  -2.5000000e+01   1.0986447e+01   1.1102631e+01   1.0986447e+01
   3.0000000e-02   1.0135094e+01   4.0055717e+00  -2.5000000e+01   1.0141410e+01   4.4238913e+00  -1.1004761e+01   1.0135094e+01   4.0055717e+00  -2.4664456e+01   1.0897923e+01   1.1064312e+01   1.0897923e+01
   4.0000000e-02   1.0173465e+01   3.6709795e+00  -2.5000000e+01   1.0184655e+01   4.2261853e+00  -1.1026543e+01   1.0173482e+01   3.6743261e+00  -2.3770384e+01   1.0815521e+01   1.1026688e+01   1.0816673e+01
   5.0000000e-02   1.0208485e+01   3.3354244e+00  -2.5000000e+01   1.0225912e+01   4.0262507e+00  -1.1037996e+01   1.0208597e+01   3.3510156e+00  -2.2901382e+01   1.0739563e+01   1.0989994e+01   1.0744522e+01
   6.0000000e-02   1.0240145e+01   2.9992310e+00  -2.4820199e+01   1.0265159e+01   3.8244572e+00  -1.1037992e+01   1.0240518e+01   3.0356623e+00  -2.2058449e+01   1.0670330e+01   1.0954450e+01   1.0680985e+01
   7.0000000e-02   1.0268449e+01   2.6644959e+00  -2.4096701e+01   1.0302380e+01   3.6211732e+00  -1.1025707e+01   1.0269324e+01   2.7282535e+00  -2.1242523e+01   1.0608514e+01   1.0920254e+01   1.0625553e+01
   8.0000000e-02   1.0293441e+01   2.3369126e+00  -2.3393093e+01   1.0337562e+01   3.4167613e+00  -1.1000608e+01   1.0295094e+01   2.4287426e+00  -2.0454487e+01   1.0555381e+01   1.0887582e+01   1.0577701e+01
   9.0000000e-02   1.0315193e+01   2.0165046e+00  -2.2709474e+01   1.0370695e+01   3.2115747e+00  -1.0962432e+01   1.0317908e+01   2.1370540e+00  -1.9695177e+01   1.0510447e+01   1.0856589e+01   1.0536899e+01
   1.0000000e-01   1.0333778e+01   1.7032719e+00  -2.2045889e+01   1.0401773e+01   3.0059537e+00  -1.0911163e+01   1.0337849e+01   1.8530827e+00  -1.8965390e+01   1.0473209e+01   1.0827402e+01   1.0502620e+01
   1.1000000e-01   1.0349269e+01   1.3971958e+00  -2.1402331e+01   1.0430793e+01   2.8002239e+00  -1.0847004e+01   1.0354984e+01   1.5766985e+00  -1.8265840e+01   1.0443157e+01   1.0800125e+01   1.0474334e+01
   1.2000000e-01   1.0361738e+01   1.0982413e+00  -2.0778749e+01   1.0457758e+01   2.5946942e+00  -1.0770361e+01   1.0369395e+01   1.3077481e+00  -1.7597228e+01   1.0419776e+01   1.0774838e+01   1.0451534e+01
   1.3000000e-01   1.0371254e+01   8.0636082e-01  -2.0175049e+01   1.0482670e+01   2.3896529e+00  -1.0681794e+01   1.0381156e+01   1.0460575e+00  -1.6960178e+01   1.0402554e+01   1.0751596e+01   1.0433726e+01
   1.4000000e-01   1.0377888e+01   5.2149591e-01  -1.9591101e+01   1.0505535e+01   2.1853702e+00  -1.0582012e+01   1.0390337e+01   7.9143593e-01  -1.6355247e+01   1.0390983e+01   1.0730429e+01   1.0420435e+01
   1.5000000e-01   1.0381711e+01   2.4357966e-01  -1.9026735e+01   1.0526361e+01   1.9820954e+00  -1.0471841e+01   1.0397008e+01   5.4367713e-01  -1.5782896e+01   1.0384568e+01   1.0711348e+01   1.0411213e+01
   1.6000000e-01   1.0382789e+01  -2.7459525e-02  -1.8481752e+01   1.0545162e+01   1.7800564e+00  -1.0352204e+01   1.0401236e+01   3.0256216e-01  -1.5243464e+01   1.0382825e+01   1.0694346e+01   1.0405636e+01
   1.7000000e-01   1.0381192e+01  -2.9169612e-01  -1.7955922e+01   1.0561950e+01   1.5794600e+00  -1.0224095e+01   1.0403086e+01   6.7863889e-02  -1.4737132e+01   1.0385289e+01   1.0679396e+01   1.0403307e+01
   1.8000000e-01   1.0376985e+01  -5.4920464e-01  -1.7448990e+01   1.0576740e+01   1.3804929e+00  -1.0088556e+01   1.0402621e+01  -1.6065167e-01  -1.4263873e+01   1.0391508e+01   1.0666451e+01   1.0403861e+01
   1.9000000e-01   1.0370236e+01  -8.0005989e-01  -1.6960671e+01   1.0589550e+01   1.1833202e+00  -9.9466790e+00   1.0399900e+01  -3.8321875e-01  -1.3823415e+01   1.0401052e+01   1.0655459e+01   1.0406958e+01
   2.0000000e-01   1.0361010e+01  -1.0443338e+00  -1.6490653e+01   1.0600400e+01   9.8808863e-01  -9.7995677e+00   1.0394981e+01  -6.0007122e-01  -1.3415183e+01   1.0413509e+01   1.0646351e+01   1.0412286e+01
   2.1000000e-01   1.0349374e+01  -1.2820948e+00  -1.6038598e+01   1.0609309e+01   7.9492525e-01  -9.6483371e+00   1.0387920e+01  -8.1143749e-01  -1.3038270e+01   1.0428485e+01   1.0639048e+01   1.0419564e+01
   2.2000000e-01   1.0335392e+01  -1.5134045e+00  -1.5604148e+01   1.0616299e+01   6.0394032e-01  -9.4941006e+00   1.0378772e+01  -1.0175361e+00  -1.2691422e+01   1.0445608e+01   1.0633464e+01   1.0428532e+01
   2.3000000e-01   1.0319128e+01  -1.7383180e+00  -1.5186924e+01   1.0621392e+01   4.1522713e-01  -9.3379604e+00   1.0367588e+01  -1.2185705e+00  -1.2373051e+01   1.0464519e+01   1.0629505e+01   1.0438955e+01
   2.4000000e-01   1.0300647e+01  -1.9568821e+00  -1.4786526e+01   1.0624609e+01   2.2886371e-01  -9.1810005e+00   1.0354417e+01  -1.4147252e+00  -1.2081278e+01   1.0484881e+01   1.0627074e+01   1.0450617e+01
   2.5000000e-01   1.0280012e+01  -2.1691350e+00  -1.4402535e+01   1.0625977e+01   4.4913567e-02  -9.0242791e+00   1.0339308e+01  -1.6061624e+00  -1.1814009e+01   1.0506369e+01   1.0626072e+01   1.0463319e+01
   2.6000000e-01   1.0257285e+01  -2.3751055e+00  -1.4034515e+01   1.0625517e+01  -1.3657237e-01  -8.8688250e+00   1.0322308e+01  -1.7930190e+00  -1.1569020e+01   1.0528676e+01   1.0626395e+01   1.0476877e+01
   2.7000000e-01   1.0232530e+01  -2.5748124e+00  -1.3682011e+01   1.0623255e+01  -3.1555381e-01  -8.7156331e+00   1.0303461e+01  -1.9754049e+00  -1.1344064e+01   1.0551509e+01   1.0627941e+01   1.0491117e+01
   2.8000000e-01   1.0205809e+01  -2.7682647e+00  -1.3344554e+01   1.0619216e+01  -4.9200155e-01  -8.5656604e+00   1.0282812e+01  -2.1534026e+00  -1.1136954e+01   1.0574584e+01   1.0630607e+01   1.0505873e+01
   2.9000000e-01   1.0177185e+01  -2.9554612e+00  -1.3021659e+01   1.0613423e+01  -6.6589565e-01  -8.4198227e+00   1.0260405e+01  -2.3270677e+00  -1.0945641e+01   1.0597634e+01   1.0634292e+01   1.0520986e+01
   3.0000000e-01   1.0146720e+01  -3.1363909e+00  -1.2712829e+01   1.0605905e+01  -8.3722422e-01  -8.2789922e+00   1.0236282e+01  -2.4964301e+00  -1.0768261e+01   1.0620399e+01   1.0638899e+01   1.0536301e+01
   3.1000000e-01   1.0114477e+01  -3.3110333e+00  -1.2417550e+01   1.0596685e+01  -1.0059816e+00  -8.1439956e+00   1.0210487e+01  -2.6614956e+00  -1.0603165e+01   1.0642630e+01   1.0644329e+01   1.0551664e+01
   3.2000000e-01   1.0080519e+01  -3.4793590e+00  -1.2135300e+01   1.0585791e+01  -1.1721677e+00  -8.0156117e+00   1.0183063e+01  -2.8222491e+00  -1.0448918e+01   1.0664089e+01   1.0650491e+01   1.0566923e+01
   3.3000000e-01   1.0044910e+01  -3.6413305e+00  -1.1865544e+01   1.0573247e+01  -1.3357865e+00  -7.8945691e+00   1.0154054e+01  -2.9786563e+00  -1.0304290e+01   1.0684545e+01   1.0657293e+01   1.0581928e+01
   3.4000000e-01   1.0007712e+01  -3.7969029e+00  -1.1607737e+01   1.0559080e+01  -1.4968452e+00  -7.7815442e+00   1.0123502e+01  -3.1306664e+00  -1.0168239e+01   1.0703774e+01   1.0664648e+01   1.0596526e+01
   3.5000000e-01   9.9689919e+00  -3.9460255e+00  -1.1361326e+01   1.0543315e+01  -1.6553530e+00  -7.6771587e+00   1.0091452e+01  -3.2782148e+00  -1.0039880e+01   1.0721563e+01   1.0672473e+01   1.0610565e+01
   3.6000000e-01   9.9288126e+00  -4.0886425e+00  -1.1125751e+01   1.0525977e+01  -1.8113201e+00  -7.5819772e+00   1.0057949e+01  -3.4212252e+00  -9.9184631e+00   1.0737705e+01   1.0680687e+01   1.0623894e+01
   3.7000000e-01   9.8872400e+00  -4.2246947e+00  -1.0900445e+01   1.0507092e+01  -1.9647569e+00  -7.4965037e+00   1.0023040e+01  -3.5596115e+00  -9.8033422e+00   1.0752003e+01   1.0689212e+01   1.0636360e+01
   3.8000000e-01   9.8443400e+00  -4.3541210e+00  -1.0684837e+01   1.0486685e+01  -2.1156724e+00  -7.4211793e+00   9.9867699e+00  -3.6932806e+00  -9.6939565e+00   1.0764265e+01   1.0697973e+01   1.0647812e+01
   3.9000000e-01   9.8001791e+00  -4.4768601e+00  -1.0478353e+01   1.0464781e+01  -2.2640742e+00  -7.3563779e+00   9.9491874e+00  -3.8221331e+00  -9.5898077e+00   1.0774311e+01   1.0706899e+01   1.0658097e+01
   4.0000000e-01   9.7548247e+00  -4.5928519e+00  -1.0280419e+01   1.0441406e+01  -2.4099668e+00  -7.3024029e+00   9.9103409e+00  -3.9460662e+00  -9.4904449e+00   1.0781971e+01   1.0715918e+01   1.0667066e+01
   4.1000000e-01   9.7083443e+00  -4.7020397e+00  -1.0090460e+01   1.0416585e+01  -2.5533513e+00  -7.2594830e+00   9.8702802e+00  -4.0649747e+00  -9.3954501e+00   1.0787081e+01   1.0724964e+01   1.0674570e+01
   4.2000000e-01   9.6608065e+00  -4.8043713e+00  -9.9079050e+00   1.0390342e+01  -2.6942243e+00  -7.2277677e+00   9.8290561e+00  -4.1787529e+00  -9.3044287e+00   1.0789493e+01   1.0733967e+01   1.0680464e+01
   4.3000000e-01   9.6122799e+00  -4.8998016e+00  -9.7321863e+00   1.0362703e+01  -2.8325772e+00  -7.2073232e+00   9.7867203e+00  -4.2872962e+00  -9.2170011e+00   1.0789068e+01   1.0742863e+01   1.0684606e+01
   4.4000000e-01   9.5628337e+00  -4.9882935e+00  -9.5627440e+00   1.0333694e+01  -2.9683956e+00  -7.1981277e+00   9.7433259e+00  -4.3905029e+00  -9.1327972e+00   1.0785679e+01   1.0751586e+01   1.0686857e+01
   4.5000000e-01   9.5125375e+00  -5.0698204e+00  -9.3990269e+00   1.0303338e+01  -3.1016586e+00  -7.2000671e+00   9.6989265e+00  -4.4882751e+00  -9.0514524e+00   1.0779214e+01   1.0760068e+01   1.0687085e+01
   4.6000000e-01   9.4614612e+00  -5.1443670e+00  -9.2404945e+00   1.0271663e+01  -3.2323381e+00  -7.2129302e+00   9.6535771e+00  -4.5805209e+00  -8.9726055e+00   1.0769576e+01   1.0768244e+01   1.0685164e+01
   4.7000000e-01   9.4096744e+00  -5.2119315e+00  -9.0866190e+00   1.0238695e+01  -3.3603982e+00  -7.2364053e+00   9.6073333e+00  -4.6671553e+00  -8.8958971e+00   1.0756682e+01   1.0776045e+01   1.0680973e+01
   4.8000000e-01   9.3572470e+00  -5.2725263e+00  -8.9368881e+00   1.0204459e+01  -3.4857948e+00  -7.2700760e+00   9.5602517e+00  -4.7481022e+00  -8.8209693e+00   1.0740466e+01   1.0783401e+01   1.0674403e+01
   4.9000000e-01   9.3042484e+00  -5.3261797e+00  -8.7908065e+00   1.0168982e+01  -3.6084753e+00  -7.3134186e+00   9.5123895e+00  -4.8232954e+00  -8.7474662e+00   1.0720878e+01   1.0790241e+01   1.0665352e+01
   5.0000000e-01   9.2507479e+00  -5.3729362e+00  -8.6478980e+00   1.0132293e+01  -3.7283778e+00  -7.3657997e+00   9.4638045e+00  -4.8926796e+00  -8.6750349e+00   1.0697887e+01   1.0796488e+01   1.0653727e+01
   5.1000000e-01   9.1968141e+00  -5.4128578e+00  -8.5077074e+00   1.0094419e+01  -3.8454314e+00  -7.4264750e+00   9.4145550e+00  -4.9562126e+00  -8.6033264e+00   1.0671477e+01   1.0802066e+01   1.0639450e+01
   5.2000000e-01   9.1425151e+00  -5.4460243e+00  -8.3698019e+00   1.0055388e+01  -3.9595553e+00  -7.4945894e+00   9.3646997e+00  -5.0138653e+00  -8.5319981e+00   1.0641652e+01   1.0806892e+01   1.0622450e+01
   5.3000000e-01   9.0879179e+00  -5.4725336e+00  -8.2337729e+00   1.0015232e+01  -4.0706595e+00  -7.5691783e+00   9.3142974e+00  -5.0656231e+00  -8.4607153e+00   1.0608434e+01   1.0810881e+01   1.0602673e+01
   5.4000000e-01   9.0330885e+00  -5.4925018e+00  -8.0992368e+00   9.9739804e+00  -4.1786442e+00  -7.6491705e+00   9.2634071e+00  -5.1114866e+00  -8.3891531e+00   1.0571862e+01   1.0813943e+01   1.0580076e+01
   5.5000000e-01   8.9780918e+00  -5.5060630e+00  -7.9658366e+00   9.9316649e+00  -4.2834001e+00  -7.7333931e+00   9.2120877e+00  -5.1514724e+00  -8.3169984e+00   1.0531992e+01   1.0815983e+01   1.0554631e+01
   5.6000000e-01   8.9229909e+00  -5.5133687e+00  -7.8332424e+00   9.8883185e+00  -4.3848090e+00  -7.8205782e+00   9.1603979e+00  -5.1856135e+00  -8.2439522e+00   1.0488899e+01   1.0816903e+01   1.0526323e+01
   5.7000000e-01   8.8678478e+00  -5.5145877e+00  -7.7011512e+00   9.8439753e+00  -4.4827436e+00  -7.9093720e+00   9.1083957e+00  -5.2139594e+00  -8.1697313e+00   1.0442672e+01   1.0816600e+01   1.0495153e+01
   5.8000000e-01   8.8127223e+00  -5.5099047e+00  -7.5692887e+00   9.7986709e+00  -4.5770687e+00  -7.9983453e+00   9.0561389e+00  -5.2365765e+00  -8.0940698e+00   1.0393417e+01   1.0814967e+01   1.0461137e+01
   5.9000000e-01   8.7576726e+00  -5.4995194e+00  -7.4374086e+00   9.7524419e+00  -4.6676416e+00  -8.0860074e+00   9.0036844e+00  -5.2535480e+00  -8.0167212e+00   1.0341254e+01   1.0811892e+01   1.0424303e+01
   6.0000000e-01   8.7027547e+00  -5.4836456e+00  -7.3052919e+00   9.7053267e+00  -4.7543131e+00  -8.1708214e+00   8.9510881e+00  -5.2649734e+00  -7.9374592e+00   1.0286317e+01   1.0807260e+01   1.0384697e+01
   6.1000000e-01   8.6480221e+00  -5.4625078e+00  -7.1727540e+00   9.6573651e+00  -4.8369284e+00  -8.2512223e+00   8.8984049e+00  -5.2709682e+00  -7.8560795e+00   1.0228748e+01   1.0800953e+01   1.0342375e+01
   6.2000000e-01   8.5935262e+00  -5.4363412e+00  -7.0396392e+00   9.6085985e+00  -4.9153286e+00  -8.3256365e+00   8.8456886e+00  -5.2716638e+00  -7.7723992e+00   1.0168702e+01   1.0792850e+01   1.0297410e+01
   6.3000000e-01   8.5393161e+00  -5.4053934e+00  -6.9058069e+00   9.5590697e+00  -4.9893521e+00  -8.3925036e+00   8.7929915e+00  -5.2672059e+00  -7.6862593e+00   1.0106344e+01   1.0782831e+01   1.0249886e+01
   6.4000000e-01   8.4854385e+00  -5.3699181e+00  -6.7711476e+00   9.5088236e+00  -5.0588359e+00  -8.4502997e+00   8.7403642e+00  -5.2577539e+00  -7.5975244e+00   1.0041847e+01   1.0770773e+01   1.0199899e+01
   6.5000000e-01   8.4319374e+00  -5.3301755e+00  -6.6355762e+00   9.4579061e+00  -5.1236180e+00  -8.4975615e+00   8.6878561e+00  -5.2434803e+00  -7.5060824e+00   9.9753866e+00   1.0756554e+01   1.0147558e+01
   6.6000000e-01   8.3788541e+00  -5.2864300e+00  -6.4990306e+00   9.4063652e+00  -5.1835389e+00  -8.5329114e+00   8.6355141e+00  -5.2245674e+00  -7.4118498e+00   9.9071458e+00   1.0740055e+01   1.0092978e+01
   6.7000000e-01   8.3262275e+00  -5.2389492e+00  -6.3614699e+00   9.3542503e+00  -5.2384436e+00  -8.5550820e+00   8.5833835e+00  -5.2012079e+00  -7.3147683e+00   9.8373092e+00   1.0721161e+01   1.0036286e+01
   6.8000000e-01   8.2740935e+00  -5.1880020e+00  -6.2228731e+00   9.3016122e+00  -5.2881839e+00  -8.5629408e+00   8.5315081e+00  -5.1736058e+00  -7.2147928e+00   9.7660631e+00   1.0699761e+01   9.9776163e+00
   6.9000000e-01   8.2224857e+00  -5.1338573e+00  -6.0832362e+00   9.2485033e+00  -5.3326207e+00  -8.5555131e+00   8.4799292e+00  -5.1419714e+00  -7.1119048e+00   9.6935939e+00   1.0675751e+01   9.9171099e+00
   7.0000000e-01   8.1714348e+00  -5.0767810e+00  -5.9425776e+00   9.1949774e+00  -5.3716262e+00  -8.5320027e+00   8.4286860e+00  -5.1065214e+00  -7.0061073e+00   9.6200859e+00   1.0649036e+01   9.8549129e+00
   7.1000000e-01   8.1209680e+00  -5.0170374e+00  -5.8009178e+00   9.1410892e+00  -5.4050864e+00  -8.4918111e+00   8.3778157e+00  -5.0674773e+00  -6.8974233e+00   9.5457208e+00   1.0619533e+01   9.7911757e+00
   7.2000000e-01   8.0711114e+00  -4.9548829e+00  -5.6583192e+00   9.0868949e+00  -5.4329030e+00  -8.4345519e+00   8.3273531e+00  -5.0250640e+00  -6.7858943e+00   9.4706760e+00   1.0587166e+01   9.7260515e+00
   7.3000000e-01   8.0218881e+00  -4.8905714e+00  -5.5148398e+00   9.0324512e+00  -5.4549959e+00  -8.3600620e+00   8.2773308e+00  -4.9795089e+00  -6.6715793e+00   9.3951252e+00   1.0551879e+01   9.6596953e+00
   7.4000000e-01   7.9733188e+00  -4.8243501e+00  -5.3705473e+00   8.9778157e+00  -5.4713052e+00  -8.2684088e+00   8.2277793e+00  -4.9310401e+00  -6.5545522e+00   9.3192364e+00   1.0513627e+01   9.5922629e+00
   7.5000000e-01   7.9254216e+00  -4.7564588e+00  -5.2255177e+00   8.9230464e+00  -5.4817930e+00  -8.1598917e+00   8.1787265e+00  -4.8798850e+00  -6.4349036e+00   9.2431708e+00   1.0472383e+01   9.5239091e+00
   7.6000000e-01   7.8782110e+00  -4.6871284e+00  -5.0798237e+00   8.8682018e+00  -5.4864452e+00  -8.0350391e+00   8.1301976e+00  -4.8262696e+00  -6.3127295e+00   9.1670814e+00   1.0428139e+01   9.4547867e+00
   7.7000000e-01   7.8316991e+00  -4.6165809e+00  -4.9335426e+00   8.8133401e+00  -5.4852729e+00  -7.8946002e+00   8.0822168e+00  -4.7704146e+00  -6.1881606e+00   9.0911127e+00   1.0380905e+01   9.3850457e+00
   7.8000000e-01   7.7858969e+00  -4.5450267e+00  -4.7867749e+00   8.7585195e+00  -5.4783129e+00  -7.7395323e+00   8.0348054e+00  -4.7125391e+00  -6.0613233e+00   9.0154011e+00   1.0330710e+01   9.3148335e+00
   7.9000000e-01   7.7408136e+00  -4.4726677e+00  -4.6396254e+00   8.7037976e+00  -5.4656296e+00  -7.5709821e+00   7.9879830e+00  -4.6528581e+00  -5.9323523e+00   8.9400756e+00   1.0277607e+01   9.2442934e+00
   8.0000000e-01   7.6964565e+00  -4.3996957e+00  -4.4922005e+00   8.6492310e+00  -5.4473127e+00  -7.3902643e+00   7.9417668e+00  -4.5915808e+00  -5.8013900e+00   8.8652560e+00   1.0221664e+01   9.1735639e+00
   8.1000000e-01   7.6528311e+00  -4.3262919e+00  -4.3446079e+00   8.5948752e+00  -5.4234786e+00  -7.1988361e+00   7.8961821e+00  -4.5289116e+00  -5.6686825e+00   8.7910537e+00   1.0162972e+01   9.1027871e+00
   8.2000000e-01   7.6099414e+00  -4.2526280e+00  -4.1969595e+00   8.5407850e+00  -5.3942731e+00  -6.9982687e+00   7.8512192e+00  -4.4650442e+00  -5.5341580e+00   8.7175715e+00   1.0101643e+01   9.0320686e+00
   8.3000000e-01   7.5677887e+00  -4.1788635e+00  -4.0493587e+00   8.4870132e+00  -5.3598668e+00  -6.7902170e+00   7.8068991e+00  -4.4001664e+00  -5.3980730e+00   8.6449018e+00   1.0037807e+01   8.9615366e+00
   8.4000000e-01   7.5263732e+00  -4.1051477e+00  -3.9019148e+00   8.4336110e+00  -5.3204549e+00  -6.5763877e+00   7.7632311e+00  -4.3344572e+00  -5.2605927e+00   8.5731284e+00   9.9716114e+00   8.8913035e+00
   8.5000000e-01   7.4856937e+00  -4.0316209e+00  -3.7547288e+00   8.3806272e+00  -5.2762559e+00  -6.3585085e+00   7.7202231e+00  -4.2680885e+00  -5.1218806e+00   8.5023278e+00   9.9032211e+00   8.8214751e+00
   8.6000000e-01   7.4457478e+00  -3.9584120e+00  -3.6079091e+00   8.3281086e+00  -5.2275097e+00  -6.1382965e+00   7.6778809e+00  -4.2012237e+00  -4.9820991e+00   8.4325670e+00   9.8328150e+00   8.7521503e+00
   8.7000000e-01   7.4065318e+00  -3.8856405e+00  -3.4615582e+00   8.2760996e+00  -5.1744755e+00  -5.9174291e+00   7.6362088e+00  -4.1340178e+00  -4.8414098e+00   8.3639055e+00   9.7605851e+00   8.6834203e+00
   8.8000000e-01   7.3680406e+00  -3.8134163e+00  -3.3157761e+00   8.2246418e+00  -5.1174297e+00  -5.6975170e+00   7.5952102e+00  -4.0666180e+00  -4.6999754e+00   8.2963948e+00   9.6867342e+00   8.6153700e+00
   8.9000000e-01   7.3302685e+00  -3.7418400e+00  -3.1706605e+00   8.1737737e+00  -5.0566619e+00  -5.4800809e+00   7.5548857e+00  -3.9991611e+00  -4.5579507e+00   8.2300791e+00   9.6114726e+00   8.5480751e+00
   9.0000000e-01   7.2932083e+00  -3.6710033e+00  -3.0263063e+00   8.1235306e+00  -4.9924744e+00  -5.2665249e+00   7.5152352e+00  -3.9317765e+00  -4.4154896e+00   8.1649956e+00   9.5350170e+00   8.4816051e+00
   9.1000000e-01   7.2568524e+00  -3.6009897e+00  -2.8828060e+00   8.0739456e+00  -4.9251754e+00  -5.0581360e+00   7.4762574e+00  -3.8645845e+00  -4.2727474e+00   8.1011748e+00   9.4575869e+00   8.4160227e+00
   9.2000000e-01   7.2211920e+00  -3.5318742e+00  -2.7402494e+00   8.0250488e+00  -4.8550816e+00  -4.8560556e+00   7.4379500e+00  -3.7976976e+00  -4.1298738e+00   8.0386410e+00   9.3794043e+00   8.3513836e+00
   9.3000000e-01   7.1862179e+00  -3.4637243e+00  -2.5987238e+00   7.9768666e+00  -4.7825133e+00  -4.6612754e+00   7.4003093e+00  -3.7312202e+00  -3.9870148e+00   7.9774127e+00   9.3006900e+00   8.2877368e+00
   9.4000000e-01   7.1519201e+00  -3.3966005e+00  -2.4583138e+00   7.9294222e+00  -4.7077914e+00  -4.4746304e+00   7.3633308e+00  -3.6652486e+00  -3.8443133e+00   7.9175031e+00   9.2216612e+00   8.2251254e+00
   9.5000000e-01   7.1182880e+00  -3.3305563e+00  -2.3191021e+00   7.8827347e+00  -4.6312346e+00  -4.2967946e+00   7.3270091e+00  -3.5998718e+00  -3.7019087e+00   7.8589204e+00   9.1425292e+00   8.1635862e+00
   9.6000000e-01   7.0853107e+00  -3.2656393e+00  -2.1811692e+00   7.8368196e+00  -4.5531562e+00  -4.1282868e+00   7.2913377e+00  -3.5351714e+00  -3.5599371e+00   7.8016683e+00   9.0634967e+00   8.1031501e+00
   9.7000000e-01   7.0529767e+00  -3.2018908e+00  -2.0445944e+00   7.7916907e+00  -4.4738628e+00  -3.9694837e+00   7.2563095e+00  -3.4712220e+00  -3.4185314e+00   7.7457463e+00   8.9847589e+00   8.0438429e+00
   9.8000000e-01   7.0212740e+00  -3.1393470e+00  -1.9094554e+00   7.7473586e+00  -4.3936531e+00  -3.8206210e+00   7.2219166e+00  -3.4080915e+00  -3.2778216e+00   7.6911500e+00   8.9065006e+00   7.9856852e+00
   9.9000000e-01   6.9901906e+00  -3.0780388e+00  -1.7758300e+00   7.7038314e+00  -4.3128156e+00  -3.6818014e+00   7.1881506e+00  -3.3458418e+00  -3.1379354e+00   7.6378719e+00   8.8288955e+00   7.9286926e+00
   1.0000000e+00   6.9597139e+00  -3.0179928e+00  -1.6437955e+00   7.6611140e+00  -4.2316272e+00  -3.5530055e+00   7.1550023e+00  -3.2845288e+00  -2.9989979e+00   7.5859012e+00   8.7521047e+00   7.8728767e+00
   1.0100000e+00   6.9298311e+00  -2.9592314e+00  -1.5260077e+00   7.6192094e+00  -4.1503528e+00  -3.4341061e+00   7.1224622e+00  -3.2242029e+00  -2.8611330e+00   7.5352246e+00   8.6762769e+00   7.8182448e+00
   1.0200000e+00   6.9005287e+00  -2.9018986e+00  -1.4192438e+00   7.5781165e+00  -4.0692418e+00  -3.3248728e+00   7.0905201e+00  -3.1649094e+00  -2.7244637e+00   7.4858742e+00   8.6015451e+00   7.7648005e+00
   1.0300000e+00   6.8717920e+00  -2.8461016e+00  -1.3140807e+00   7.5378324e+00  -3.9885289e+00  -3.2249943e+00   7.0591655e+00  -3.1066890e+00  -2.5891128e+00   7.4378639e+00   8.5280291e+00   7.7125439e+00
   1.0400000e+00   6.8436054e+00  -2.7918498e+00  -1.2107379e+00   7.4983522e+00  -3.9084353e+00  -3.1340860e+00   7.0283875e+00  -3.0495778e+00  -2.4552044e+00   7.3911677e+00   8.4558354e+00   7.6614722e+00
   1.0500000e+00   6.8159535e+00  -2.7391512e+00  -1.1094566e+00   7.4596687e+00  -3.8291650e+00  -3.0517068e+00   6.9981748e+00  -2.9936083e+00  -2.3228646e+00   7.3457587e+00   8.3850559e+00   7.6115795e+00
   1.0600000e+00   6.7888207e+00  -2.6880136e+00  -1.0105062e+00   7.4217727e+00  -3.7509069e+00  -2.9773671e+00   6.9685160e+00  -2.9388092e+00  -2.1922230e+00   7.3016096e+00   8.3157689e+00   7.5628576e+00
   1.0700000e+00   6.7621913e+00  -2.6384448e+00  -9.1419211e-01   7.3846533e+00  -3.6738341e+00  -2.9105417e+00   6.9393991e+00  -2.8852060e+00  -2.0634147e+00   7.2586929e+00   8.2480399e+00   7.5152960e+00
   1.0800000e+00   6.7360498e+00  -2.5904533e+00  -8.2086549e-01   7.3482978e+00  -3.5981043e+00  -2.8506797e+00   6.9108121e+00  -2.8328217e+00  -1.9365819e+00   7.2169810e+00   8.1819212e+00   7.4688823e+00
   1.0900000e+00   6.7103801e+00  -2.5440492e+00  -7.3093660e-01   7.3126921e+00  -3.5238597e+00  -2.7972145e+00   6.8827426e+00  -2.7816767e+00  -1.8118765e+00   7.1764467e+00   8.1174536e+00   7.4236023e+00
   1.1000000e+00   6.6851664e+00  -2.4992449e+00  -6.4489218e-01   7.2778207e+00  -3.4512280e+00  -2.7495715e+00   6.8551783e+00  -2.7317895e+00  -1.6894628e+00   7.1370635e+00   8.0546663e+00   7.3794406e+00
   1.1100000e+00   6.6603926e+00  -2.4560561e+00  -5.6331902e-01   7.2436669e+00  -3.3803223e+00  -2.7071761e+00   6.8281065e+00  -2.6831772e+00  -1.5695214e+00   7.0988057e+00   7.9935780e+00   7.3363804e+00
   1.1200000e+00   6.6360425e+00  -2.4145031e+00  -4.8693637e-01   7.2102130e+00  -3.3112423e+00  -2.6694595e+00   6.8015142e+00  -2.6358558e+00  -1.4522536e+00   7.0616489e+00   7.9341979e+00   7.2944041e+00
   1.1300000e+00   6.6120995e+00  -2.3746124e+00  -4.1664136e-01   7.1774401e+00  -3.2440746e+00  -2.6358645e+00   6.7753886e+00  -2.5898407e+00  -1.3378868e+00   7.0255707e+00   7.8765263e+00   7.2534933e+00
   1.1400000e+00   6.5885469e+00  -2.3364182e+00  -3.5357432e-01   7.1453289e+00  -3.1788935e+00  -2.6058499e+00   6.7497164e+00  -2.5451474e+00  -1.2266816e+00   6.9905508e+00   7.8205556e+00   7.2136293e+00
   1.1500000e+00   6.5653675e+00  -2.2999658e+00  -2.9921492e-01   7.1138592e+00  -3.1157620e+00  -2.5788938e+00   6.7244845e+00  -2.5017917e+00  -1.1189406e+00   6.9565719e+00   7.7662710e+00   7.1747929e+00
   1.1600000e+00   6.5425435e+00  -2.2653144e+00  -2.5552809e-01   7.0830101e+00  -3.0547318e+00  -2.5544968e+00   6.6996792e+00  -2.4597907e+00  -1.0150208e+00   6.9236208e+00   7.7136515e+00   7.1369652e+00
   1.1700000e+00   6.5200566e+00  -2.2325424e+00  -2.2519317e-01   7.0527606e+00  -2.9958451e+00  -2.5321838e+00   6.6752871e+00  -2.4191635e+00  -9.1534842e-01   6.8916895e+00   7.6626706e+00   7.1001275e+00
   1.1800000e+00   6.4978874e+00  -2.2017549e+00  -2.1197818e-01   7.0230890e+00  -2.9391344e+00  -2.5115059e+00   6.6512942e+00  -2.3799320e+00  -8.2043980e-01   6.8607773e+00   7.6132969e+00   7.0642615e+00
   1.1900000e+00   6.4760154e+00  -2.1730941e+00  -2.2138017e-01   6.9939734e+00  -2.8846239e+00  -2.4920408e+00   6.6276865e+00  -2.3421221e+00  -7.3092992e-01   6.8308940e+00   7.5654952e+00   7.0293502e+00
   1.2000000e+00   6.4544183e+00  -2.1467571e+00  -2.6178047e-01   6.9653917e+00  -2.8323298e+00  -2.4733939e+00   6.6044495e+00  -2.3057648e+00  -6.4761158e-01   6.8020645e+00   7.5192269e+00   6.9953774e+00
   1.2100000e+00   6.4330715e+00  -2.1230245e+00  -3.4665752e-01   6.9373218e+00  -2.7822613e+00  -2.4551978e+00   6.5815686e+00  -2.2708983e+00  -5.7149139e-01   6.7743370e+00   7.4744506e+00   6.9623290e+00
   1.2200000e+00   6.4119468e+00  -2.1023113e+00  -4.9907737e-01   6.9097413e+00  -2.7344213e+00  -2.4371126e+00   6.5590286e+00  -2.2375703e+00  -5.0387133e-01   6.7477978e+00   7.4311227e+00   6.9301932e+00
   1.2300000e+00   6.3910108e+00  -2.0852623e+00  -7.6093597e-01   6.8826280e+00  -2.6888065e+00  -2.4188249e+00   6.5368139e+00  -2.2058406e+00  -4.4647084e-01   6.7225991e+00   7.3891981e+00   6.8989614e+00
   1.2400000e+00   6.3702216e+00  -2.0729396e+00  -1.2070293e+00   6.8559597e+00  -2.6454089e+00  -2.4000473e+00   6.5149080e+00  -2.1757858e+00  -4.0161580e-01   6.6990150e+00   7.3486306e+00   6.8686295e+00
   1.2500000e+00   6.3495228e+00  -2.0671498e+00  -1.9108432e+00   6.8297143e+00  -2.6042157e+00  -2.3805176e+00   6.4932938e+00  -2.1475057e+00  -3.7254182e-01   6.6775406e+00   7.3093733e+00   6.8391991e+00
   1.2600000e+00   6.3288363e+00  -2.0704291e+00  -2.7165593e+00   6.8038699e+00  -2.5652100e+00  -2.3599973e+00   6.4719527e+00  -2.1211317e+00  -3.6390285e-01   6.6588922e+00   7.2713787e+00   6.8106807e+00
   1.2700000e+00   6.3080665e+00  -2.0837546e+00  -3.3375727e+00   6.7784045e+00  -2.5283715e+00  -2.3382710e+00   6.4508649e+00  -2.0968419e+00  -3.8266750e-01   6.6433227e+00   7.2345995e+00   6.7830970e+00
   1.2800000e+00   6.2871225e+00  -2.1052479e+00  -3.7340779e+00   6.7532968e+00  -2.4936766e+00  -2.3151451e+00   6.4300083e+00  -2.0748835e+00  -4.3979238e-01   6.6302321e+00   7.1989889e+00   6.7564894e+00
   1.2900000e+00   6.2659338e+00  -2.1326502e+00  -3.9644423e+00   6.7285254e+00  -2.4610994e+00  -2.2904463e+00   6.4093578e+00  -2.0556131e+00  -5.5354080e-01   6.6189216e+00   7.1645003e+00   6.7309295e+00
   1.3000000e+00   6.2444497e+00  -2.1643009e+00  -4.0777997e+00   6.7040692e+00  -2.4306116e+00  -2.2640207e+00   6.3888837e+00  -2.0395692e+00  -7.5635170e-01   6.6088842e+00   7.1310881e+00   6.7065399e+00
   1.3100000e+00   6.2226337e+00  -2.1990413e+00  -4.1066129e+00   6.6799076e+00  -2.4021830e+00  -2.2357325e+00   6.3685496e+00  -2.0276135e+00  -1.1078328e+00   6.5997691e+00   7.0987075e+00   6.6835350e+00
   1.3200000e+00   6.2004588e+00  -2.2360440e+00  -4.0723810e+00   6.6560200e+00  -2.3757819e+00  -2.2054625e+00   6.3483071e+00  -2.0212011e+00  -1.6968385e+00   6.5913263e+00   7.0673151e+00   6.6623012e+00
   1.3300000e+00   6.1779057e+00  -2.2747015e+00  -3.9899038e+00   6.6323865e+00  -2.3513756e+00  -2.1731077e+00   6.3280891e+00  -2.0226708e+00  -2.4965224e+00   6.5833719e+00   7.0368684e+00   6.6434862e+00
   1.3400000e+00   6.1549600e+00  -2.3145572e+00  -3.8697845e+00   6.6089871e+00  -2.3289302e+00  -2.1385795e+00   6.3078065e+00  -2.0340888e+00  -3.2115934e+00   6.5757667e+00   7.0073266e+00   6.6276648e+00
   1.3500000e+00   6.1316114e+00  -2.3552623e+00  -3.7198880e+00   6.5858025e+00  -2.3084114e+00  -2.1018029e+00   6.2873641e+00  -2.0545741e+00  -3.6936788e+00   6.5684031e+00   6.9786501e+00   6.6145463e+00
   1.3600000e+00   6.1078529e+00  -2.3965474e+00  -3.5462182e+00   6.5628136e+00  -2.2897842e+00  -2.0627157e+00   6.2666832e+00  -2.0817775e+00  -3.9837772e+00   6.5611971e+00   6.9508010e+00   6.6034169e+00
   1.3700000e+00   6.0836798e+00  -2.4382034e+00  -3.3534681e+00   6.5400016e+00  -2.2730137e+00  -2.0212673e+00   6.2457060e+00  -2.1137766e+00  -4.1383208e+00   6.5540824e+00   6.9237426e+00   6.5937012e+00
   1.3800000e+00   6.0590890e+00  -2.4800675e+00  -3.1453787e+00   6.5173482e+00  -2.2580646e+00  -1.9774181e+00   6.2243916e+00  -2.1492252e+00  -4.1962456e+00   6.5470065e+00   6.8974403e+00   6.5849996e+00
   1.3900000e+00   6.0340792e+00  -2.5220130e+00  -2.9249805e+00   6.4948352e+00  -2.2449019e+00  -1.9311386e+00   6.2027102e+00  -2.1871746e+00  -4.1830896e+00   6.5399283e+00   6.8718607e+00   6.5770317e+00
   1.4000000e+00   6.0086500e+00  -2.5639425e+00  -2.6000730e+00   6.4724451e+00  -2.2334910e+00  -1.8824087e+00   6.1806401e+00  -2.2269371e+00  -4.1161288e+00   6.5328154e+00   6.8469722e+00   6.5695937e+00
   1.4100000e+00   5.9828068e+00  -2.6048365e+00  -2.2449381e+00   6.4501605e+00  -2.2237975e+00  -1.8312169e+00   6.1581659e+00  -2.2680012e+00  -4.0075365e+00   6.5252701e+00   6.8227447e+00   6.5625328e+00
   1.4200000e+00   5.9565612e+00  -2.6444184e+00  -1.8942768e+00   6.4279644e+00  -2.2157874e+00  -1.7775602e+00   6.1352765e+00  -2.3099794e+00  -3.8662143e+00   6.5171750e+00   6.7991499e+00   6.5557320e+00
   1.4300000e+00   5.9299261e+00  -2.6827556e+00  -1.5490641e+00   6.4058400e+00  -2.2094277e+00  -1.7214429e+00   6.1119642e+00  -2.3525743e+00  -3.6988770e+00   6.5085483e+00   6.7761609e+00   6.5491001e+00
   1.4400000e+00   5.9029135e+00  -2.7199207e+00  -1.2100461e+00   6.3837711e+00  -2.2046857e+00  -1.6628767e+00   6.0882241e+00  -2.3955560e+00  -3.5107216e+00   6.4994120e+00   6.7537525e+00   6.5425653e+00
   1.4500000e+00   5.8755347e+00  -2.7559897e+00  -8.7778968e-01   6.3617417e+00  -2.2015296e+00  -1.6018802e+00   6.0640531e+00  -2.4387461e+00  -3.3058563e+00   6.4897911e+00   6.7319010e+00   6.5360709e+00
   1.4600000e+00   5.8478004e+00  -2.7910400e+00  -5.5271984e-01   6.3397361e+00  -2.1999286e+00  -1.5384783e+00   6.0394499e+00  -2.4820065e+00  -3.0875860e+00   6.4797125e+00   6.7105841e+00   6.5295720e+00
   1.4700000e+00   5.8197203e+00  -2.8251489e+00  -2.3514875e-01   6.3177387e+00  -2.1998523e+00  -1.4727020e+00   6.0144142e+00  -2.5252307e+00  -2.8586085e+00   6.4692048e+00   6.6897812e+00   6.5230337e+00
   1.4800000e+00   5.7913034e+00  -2.8583923e+00   7.4701868e-02   6.2957347e+00  -2.2012718e+00  -1.4045885e+00   5.9889470e+00  -2.5683375e+00  -2.6211527e+00   6.4582972e+00   6.6694732e+00   6.5164287e+00
   1.4900000e+00   5.7625581e+00  -2.8908442e+00   3.7668280e-01   6.2737090e+00  -2.2041586e+00  -1.3341806e+00   5.9630495e+00  -2.6112656e+00  -2.3770797e+00   6.4470192e+00   6.6496421e+00   6.5097364e+00
   1.5000000e+00   5.7334919e+00  -2.9225756e+00   6.7070291e-01   6.2516473e+00  -2.2084855e+00  -1.2615266e+00   5.9367239e+00  -2.6539701e+00  -2.1279572e+00   6.4354003e+00   6.6302716e+00   6.5029415e+00
   1.5100000e+00   5.7041115e+00  -2.9536540e+00   9.5671746e-01   6.2295352e+00  -2.2142261e+00  -1.1866804e+00   5.9099726e+00  -2.6964192e+00  -1.8751154e+00   6.4234695e+00   6.6113467e+00   6.4960336e+00
   1.5200000e+00   5.6744234e+00  -2.9841430e+00   1.2347184e+00   6.2073587e+00  -2.2213552e+00  -1.1097014e+00   5.8827982e+00  -2.7385910e+00  -1.6196912e+00   6.4112549e+00   6.5928537e+00   6.4890057e+00
   1.5300000e+00   5.6444329e+00  -3.0141020e+00   1.5047263e+00   6.1851040e+00  -2.2298483e+00  -1.0306543e+00   5.8552035e+00  -2.7804723e+00  -1.3626616e+00   6.3987838e+00   6.5747802e+00   6.4818542e+00
   1.5400000e+00   5.6141452e+00  -3.0435858e+00   1.7667836e+00   6.1627577e+00  -2.2396821e+00  -9.4960939e-01   5.8271914e+00  -2.8220559e+00  -1.1048705e+00   6.3860818e+00   6.5571151e+00   6.4745780e+00
   1.5500000e+00   5.5835648e+00  -3.0726442e+00   2.0209490e+00   6.1403065e+00  -2.2508342e+00  -8.6664232e-01   5.7987651e+00  -2.8633397e+00  -8.4705105e-01   6.3731733e+00   6.5398485e+00   6.4671779e+00
   1.5600000e+00   5.5526956e+00  -3.1013224e+00   2.2672924e+00   6.1177372e+00  -2.2632832e+00  -7.8183435e-01   5.7699273e+00  -2.9043250e+00  -5.8984233e-01   6.3600809e+00   6.5229716e+00   6.4596567e+00
   1.5700000e+00   5.5215413e+00  -3.1296602e+00   2.5058905e+00   6.0950370e+00  -2.2770087e+00  -6.9527238e-01   5.7406812e+00  -2.9450157e+00  -3.3380439e-01   6.3468253e+00   6.5064771e+00   6.4520182e+00
   1.5800000e+00   5.4901050e+00  -3.1576926e+00   2.7368234e+00   6.0721932e+00  -2.2919910e+00  -6.0704916e-01   5.7110296e+00  -2.9854171e+00  -7.9430032e-02   6.3334252e+00   6.4903585e+00   6.4442668e+00
   1.5900000e+00   5.4583898e+00  -3.1854491e+00   2.9601714e+00   6.0491933e+00  -2.3082118e+00  -5.1726338e-01   5.6809754e+00  -3.0255354e+00   1.7284517e-01   6.3198975e+00   6.4746105e+00   6.4364078e+00
   1.6000000e+00   5.4263982e+00  -3.2129544e+00   3.1760124e+00   6.0260252e+00  -2.3256531e+00  -4.2601989e-01   5.6505213e+00  -3.0653765e+00   4.2263441e-01   6.3062566e+00   6.4592292e+00   6.4284465e+00
   1.6100000e+00   5.3941326e+00  -3.2402279e+00   3.3844190e+00   6.0026766e+00  -2.3442983e+00  -3.3342990e-01   5.6196702e+00  -3.1049459e+00   6.6959241e-01   6.2925149e+00   6.4442114e+00   6.4203880e+00
   1.6200000e+00   5.3615954e+00  -3.2672841e+00   3.5854568e+00   5.9791355e+00  -2.3641312e+00  -2.3961119e-01   5.5884246e+00  -3.1442478e+00   9.1340936e-01   6.2786822e+00   6.4295550e+00   6.4122370e+00
   1.6300000e+00   5.3287886e+00  -3.2941323e+00   3.7791821e+00   5.9553902e+00  -2.3851366e+00  -1.4468834e-01   5.5567873e+00  -3.1832848e+00   1.1538056e+00   6.2647662e+00   6.4152591e+00   6.4039977e+00
   1.6400000e+00   5.2957143e+00  -3.3207773e+00   3.9656404e+00   5.9314291e+00  -2.4073001e+00  -4.8793005e-02   5.5247608e+00  -3.2220572e+00   1.3905269e+00   6.2507721e+00   6.4013236e+00   6.3956731e+00
   1.6500000e+00   5.2623745e+00  -3.3472193e+00   4.1448655e+00   5.9072405e+00  -2.4306078e+00   4.7935842e-02   5.4923479e+00  -3.2605633e+00   1.6233409e+00   6.2367028e+00   6.3877496e+00   6.3872653e+00
   1.6600000e+00   5.2287712e+00  -3.3734530e+00   4.3168755e+00   5.8828132e+00  -2.4550468e+00   1.4535165e-01   5.4595512e+00  -3.2987982e+00   1.8520330e+00   6.2225584e+00   6.3745389e+00   6.3787749e+00
   1.6700000e+00   5.1949066e+00  -3.3994696e+00   4.4816745e+00   5.8581358e+00  -2.4806045e+00   2.4330000e-01   5.4263735e+00  -3.3367543e+00   2.0764040e+00   6.2083369e+00   6.3616943e+00   6.3702008e+00
   1.6800000e+00   5.1607828e+00  -3.4252555e+00   4.6392497e+00   5.8331973e+00  -2.5072691e+00   3.4161836e-01   5.3928177e+00  -3.3744206e+00   2.2962674e+00   6.1940338e+00   6.3492196e+00   6.3615404e+00
   1.6900000e+00   5.1264023e+00  -3.4507936e+00   4.7895710e+00   5.8079867e+00  -2.5350292e+00   4.4013577e-01   5.3588866e+00  -3.4117827e+00   2.5114469e+00   6.1796422e+00   6.3371194e+00   6.3527889e+00
   1.7000000e+00   5.0917676e+00  -3.4760627e+00   4.9325893e+00   5.7824929e+00  -2.5638738e+00   5.3867262e-01   5.3245835e+00  -3.4488226e+00   2.7217743e+00   6.1651529e+00   6.3253990e+00   6.3439394e+00
   1.7100000e+00   5.0568816e+00  -3.5010383e+00   5.0682352e+00   5.7567053e+00  -2.5937924e+00   6.3704039e-01   5.2899116e+00  -3.4855186e+00   2.9270881e+00   6.1505545e+00   6.3140649e+00   6.3349827e+00
   1.7200000e+00   5.0217472e+00  -3.5256924e+00   5.1964180e+00   5.7306132e+00  -2.6247750e+00   7.3504138e-01   5.2548746e+00  -3.5218455e+00   3.1272327e+00   6.1358334e+00   6.3031239e+00   6.3259073e+00
   1.7300000e+00   4.9863680e+00  -3.5499937e+00   5.3170220e+00   5.7042058e+00  -2.6568117e+00   8.3246852e-01   5.2194762e+00  -3.5577733e+00   3.3220542e+00   6.1209739e+00   6.2925839e+00   6.3166987e+00
   1.7400000e+00   4.9507476e+00  -3.5739103e+00   5.4299124e+00   5.6774729e+00  -2.6898927e+00   9.2910518e-01   5.1837205e+00  -3.5932687e+00   3.5114024e+00   6.1059592e+00   6.2824534e+00   6.3073400e+00
   1.7500000e+00   4.9148900e+00  -3.5974069e+00   5.5349243e+00   5.6504038e+00  -2.7240085e+00   1.0247250e+00   5.1476121e+00  -3.6282943e+00   3.6951287e+00   6.0907701e+00   6.2727415e+00   6.2978115e+00
   1.7600000e+00   4.8787995e+00  -3.6204464e+00   5.6318635e+00   5.6229885e+00  -2.7591497e+00   1.1190917e+00   5.1111559e+00  -3.6628087e+00   3.8730856e+00   6.0753861e+00   6.2634580e+00   6.2880905e+00
   1.7700000e+00   4.8424807e+00  -3.6429901e+00   5.7205033e+00   5.5952165e+00  -2.7953069e+00   1.2119591e+00   5.0743571e+00  -3.6967668e+00   4.0451259e+00   6.0597851e+00   6.2546134e+00   6.2781514e+00
   1.7800000e+00   4.8059387e+00  -3.6649984e+00   5.8005808e+00   5.5670779e+00  -2.8324703e+00   1.3030711e+00   5.0372215e+00  -3.7301195e+00   4.2111024e+00   6.0439440e+00   6.2462184e+00   6.2679655e+00
   1.7900000e+00   4.7691788e+00  -3.6864323e+00   5.8717945e+00   5.5385625e+00  -2.8706302e+00   1.3921616e+00   4.9997558e+00  -3.7628133e+00   4.3708648e+00   6.0278395e+00   6.2382844e+00   6.2575012e+00
   1.8000000e+00   4.7322033e+00  -3.7072524e+00   5.9337978e+00   5.5096605e+00  -2.9097766e+00   1.4789546e+00   4.9619665e+00  -3.7947935e+00   4.5242703e+00   6.0114448e+00   6.2308233e+00   6.2467247e+00
   1.8100000e+00   4.6950228e+00  -3.7274174e+00   5.9861806e+00   5.4803620e+00  -2.9498988e+00   1.5631646e+00   4.9238611e+00  -3.8260006e+00   4.6711713e+00   5.9947376e+00   6.2238470e+00   6.2355985e+00
   1.8200000e+00   4.6576446e+00  -3.7468912e+00   6.0284844e+00   5.4506574e+00  -2.9909860e+00   1.6444966e+00   4.8854475e+00  -3.8563720e+00   4.8114202e+00   5.9776958e+00   6.2173679e+00   6.2240824e+00
   1.8300000e+00   4.6200796e+00  -3.7656498e+00   6.0601949e+00   5.4205371e+00  -3.0330265e+00   1.7226468e+00   4.8467343e+00  -3.8858419e+00   4.9448691e+00   5.9603065e+00   6.2113986e+00   6.2121333e+00
   1.8400000e+00   4.5823312e+00  -3.7836580e+00   6.0806932e+00   5.3899916e+00  -3.0760079e+00   1.7973024e+00   4.8077308e+00  -3.9143417e+00   5.0713700e+00   5.9425438e+00   6.2059515e+00   6.1997053e+00
   1.8500000e+00   4.5444068e+00  -3.8008913e+00   6.0892759e+00   5.3590115e+00  -3.1199169e+00   1.8681430e+00   4.7684468e+00  -3.9418007e+00   5.1907770e+00   5.9243909e+00   6.2010391e+00   6.1867501e+00
   1.8600000e+00   4.5063141e+00  -3.8173309e+00   6.0851325e+00   5.3275876e+00  -3.1647394e+00   1.9348409e+00   4.7288884e+00  -3.9681458e+00   5.3029501e+00   5.9058345e+00   6.1966737e+00   6.1732137e+00
   1.8700000e+00   4.4680611e+00  -3.8329650e+00   6.0673356e+00   5.2957109e+00  -3.2104598e+00   1.9970623e+00   4.6890729e+00  -3.9932996e+00   5.4077327e+00   5.8868659e+00   6.1928674e+00   6.1590459e+00
   1.8800000e+00   4.4296558e+00  -3.8477910e+00   6.0348337e+00   5.2633725e+00  -3.2570615e+00   2.0544679e+00   4.6490174e+00  -4.0171933e+00   5.5050006e+00   5.8674820e+00   6.1896317e+00   6.1442009e+00
   1.8900000e+00   4.3911060e+00  -3.8618155e+00   5.9864544e+00   5.2305636e+00  -3.3045266e+00   2.1067148e+00   4.6087303e+00  -4.0397473e+00   5.5946172e+00   5.8476860e+00   6.1869776e+00   6.1286175e+00
   1.9000000e+00   4.3524200e+00  -3.8750589e+00   5.9209300e+00   5.1972756e+00  -3.3528349e+00   2.1534566e+00   4.5682250e+00  -4.0608853e+00   5.6764565e+00   5.8274902e+00   6.1849151e+00   6.1122393e+00
   1.9100000e+00   4.3136052e+00  -3.8875540e+00   5.8369492e+00   5.1635002e+00  -3.4019647e+00   2.1943462e+00   4.5275161e+00  -4.0805302e+00   5.7503962e+00   5.8069154e+00   6.1834536e+00   6.0950085e+00
   1.9200000e+00   4.2746690e+00  -3.8993477e+00   5.7332575e+00   5.1292293e+00  -3.4518924e+00   2.2290375e+00   4.4866187e+00  -4.0986050e+00   5.8163213e+00   5.7859924e+00   6.1826009e+00   6.0768669e+00
   1.9300000e+00   4.2356180e+00  -3.9104989e+00   5.6088105e+00   5.0944550e+00  -3.5025919e+00   2.2571869e+00   4.4455489e+00  -4.1150339e+00   5.8741252e+00   5.7647603e+00   6.1823637e+00   6.0577561e+00
   1.9400000e+00   4.1964583e+00  -3.9210798e+00   5.4629714e+00   5.0591696e+00  -3.5540348e+00   2.2784559e+00   4.4043234e+00  -4.1297421e+00   5.9237113e+00   5.7432681e+00   6.1827470e+00   6.0376183e+00
   1.9500000e+00   4.1571952e+00  -3.9311696e+00   5.2957191e+00   5.0233663e+00  -3.6061892e+00   2.2925133e+00   4.3629597e+00  -4.1426556e+00   5.9649900e+00   5.7215703e+00   6.1837537e+00   6.0163954e+00
   1.9600000e+00   4.1178331e+00  -3.9408497e+00   5.1077997e+00   4.9870377e+00  -3.6590224e+00   2.2990404e+00   4.3214763e+00  -4.1537050e+00   5.9978900e+00   5.6997234e+00   6.1853852e+00   5.9940322e+00
   1.9700000e+00   4.0783759e+00  -3.9501960e+00   4.9007492e+00   4.9501773e+00  -3.7124973e+00   2.2977305e+00   4.2798919e+00  -4.1628223e+00   6.0223492e+00   5.6777811e+00   6.1876402e+00   5.9704744e+00
   1.9800000e+00   4.0388265e+00  -3.9592711e+00   4.6767544e+00   4.9127787e+00  -3.7665734e+00   2.2882936e+00   4.2382264e+00  -4.1699433e+00   6.0383212e+00   5.6557888e+00   6.1905145e+00   5.9456699e+00
   1.9900000e+00   3.9991873e+00  -3.9681186e+00   4.4383888e+00   4.8748360e+00  -3.8212065e+00   2.2704600e+00   4.1965000e+00  -4.1750059e+00   6.0457712e+00   5.6337789e+00   6.1940008e+00   5.9195681e+00
   2.0000000e+00   3.9594607e+00  -3.9767592e+00   4.1883091e+00   4.8363439e+00  -3.8763486e+00   2.2439841e+00   4.1547335e+00  -4.1779538e+00   6.0446839e+00   5.6117682e+00   6.1980885e+00   5.8921226e+00
   2.0100000e+00   3.9196486e+00  -3.9851903e+00   3.9290046e+00   4.7972976e+00  -3.9319470e+00   2.2086488e+00   4.1129484e+00  -4.1787345e+00   6.0350595e+00   5.5897574e+00   6.2027632e+00   5.8632897e+00
   2.0200000e+00   3.8797533e+00  -3.9933883e+00   3.6626436e+00   4.7576931e+00  -3.9879450e+00   2.1642706e+00   4.0711665e+00  -4.1773007e+00   6.0169163e+00   5.5677317e+00   6.2080069e+00   5.8330299e+00
   2.0300000e+00   3.8397774e+00  -4.0013119e+00   3.3910172e+00   4.7175269e+00  -4.0442812e+00   2.1107036e+00   4.0294101e+00  -4.1736102e+00   5.9902909e+00   5.5456638e+00   6.2137968e+00   5.8013074e+00
   2.0400000e+00   3.7997238e+00  -4.0089062e+00   3.1155531e+00   4.6767965e+00  -4.1008894e+00   2.0478442e+00   3.9877022e+00  -4.1676266e+00   5.9552391e+00   5.5235161e+00   6.2201060e+00   5.7680916e+00
   2.0500000e+00   3.7595961e+00  -4.0161069e+00   2.8373647e+00   4.6354993e+00  -4.1576981e+00   1.9756343e+00   3.9460657e+00  -4.1593195e+00   5.9118362e+00   5.5012433e+00   6.2269019e+00   5.7333562e+00
   2.0600000e+00   3.7193987e+00  -4.0228438e+00   2.5573137e+00   4.5936337e+00  -4.2146299e+00   1.8940667e+00   3.9045239e+00  -4.1486647e+00   5.8601776e+00   5.4787954e+00   6.2341460e+00   5.6970805e+00
   2.0700000e+00   3.6791366e+00  -4.0290434e+00   2.2760702e+00   4.5511989e+00  -4.2716016e+00   1.8031902e+00   3.8631006e+00  -4.1356445e+00   5.8003787e+00   5.4561192e+00   6.2417939e+00   5.6592492e+00
   2.0800000e+00   3.6388155e+00  -4.0346311e+00   1.9941643e+00   4.5081947e+00  -4.3285235e+00   1.7031147e+00   3.8218193e+00  -4.1202479e+00   5.7325750e+00   5.4331599e+00   6.2497949e+00   5.6198528e+00
   2.0900000e+00   3.5984420e+00  -4.0395333e+00   1.7120272e+00   4.4646216e+00  -4.3852993e+00   1.5940128e+00   3.7807039e+00  -4.1024705e+00   5.6569226e+00   5.4098627e+00   6.2580905e+00   5.5788875e+00
   2.1000000e+00   3.5580231e+00  -4.0436782e+00   1.4300227e+00   4.4204822e+00  -4.4418264e+00   1.4761329e+00   3.7397781e+00  -4.0823152e+00   5.5735970e+00   5.3861732e+00   6.2666166e+00   5.5363560e+00
   2.1100000e+00   3.5175669e+00  -4.0469970e+00   1.1484706e+00   4.3757793e+00  -4.4979957e+00   1.3497951e+00   3.6990658e+00  -4.0597913e+00   5.4827934e+00   5.3620390e+00   6.2753016e+00   5.4922666e+00
   2.1200000e+00   3.4770820e+00  -4.0494246e+00   8.6766360e-01   4.3305172e+00  -4.5536904e+00   1.2153967e+00   3.6585904e+00  -4.0349151e+00   5.3847256e+00   5.3374094e+00   6.2840652e+00   5.4466342e+00
   2.1300000e+00   3.4365776e+00  -4.0508999e+00   5.8787920e-01   4.2847011e+00  -4.6087868e+00   1.0734159e+00   3.6183755e+00  -4.0077098e+00   5.2796258e+00   5.3122364e+00   6.2928196e+00   5.3994795e+00
   2.1400000e+00   3.3960634e+00  -4.0513663e+00   3.0938773e-01   4.2383377e+00  -4.6631536e+00   9.2441421e-01   3.5784442e+00  -3.9782050e+00   5.1677436e+00   5.2864748e+00   6.3014687e+00   5.3508296e+00
   2.1500000e+00   3.3555499e+00  -4.0507721e+00   3.2457811e-02   4.1914350e+00  -4.7166515e+00   7.6903662e-01   3.5388192e+00  -3.9464370e+00   5.0493449e+00   5.2600826e+00   6.3099072e+00   5.3007176e+00
   2.1600000e+00   3.3150479e+00  -4.0490702e+00  -2.4264039e-01   4.1440024e+00  -4.7691347e+00   6.0801366e-01   3.4995231e+00  -3.9124483e+00   4.9247109e+00   5.2330213e+00   6.3180220e+00   5.2491822e+00
   2.1700000e+00   3.2745686e+00  -4.0462186e+00  -5.1563332e-01   4.0960508e+00  -4.8204499e+00   4.4215966e-01   3.4605778e+00  -3.8762874e+00   4.7941368e+00   5.2052555e+00   6.3256912e+00   5.1962681e+00
   2.1800000e+00   3.2341238e+00  -4.0421804e+00  -7.8624335e-01   4.0475925e+00  -4.8704366e+00   2.7237080e-01   3.4220047e+00  -3.8380083e+00   4.6579309e+00   5.1767538e+00   6.3327843e+00   5.1420253e+00
   2.1900000e+00   3.1937255e+00  -4.0369238e+00  -1.0541889e+00   3.9986419e+00  -4.9189271e+00   9.9621671e-02   3.3838247e+00  -3.7976708e+00   4.5164124e+00   5.1474883e+00   6.3391625e+00   5.0865089e+00
   2.2000000e+00   3.1533861e+00  -4.0304216e+00  -1.3191849e+00   3.9492146e+00  -4.9657476e+00  -7.5039918e-02   3.3460581e+00  -3.7553392e+00   4.3699106e+00   5.1174351e+00   6.3446785e+00   5.0297791e+00
   2.2100000e+00   3.1131180e+00  -4.0226522e+00  -1.5809443e+00   3.8993284e+00  -5.0107179e+00  -2.5049962e-01   3.3087245e+00  -3.7110827e+00   4.2187630e+00   5.0865739e+00   6.3491776e+00   4.9719004e+00
   2.2200000e+00   3.0729341e+00  -4.0135983e+00  -1.8391789e+00   3.8490025e+00  -5.0536526e+00  -4.2558501e-01   3.2718429e+00  -3.6649746e+00   4.0633139e+00   5.0548883e+00   6.3524975e+00   4.9129415e+00
   2.2300000e+00   3.0328472e+00  -4.0032478e+00  -2.0936011e+00   3.7982584e+00  -5.0943611e+00  -5.9907582e-01   3.2354312e+00  -3.6170919e+00   3.9039125e+00   5.0223655e+00   6.3544694e+00   4.8529752e+00
   2.2400000e+00   2.9928705e+00  -3.9915931e+00  -2.3439255e+00   3.7471193e+00  -5.1326491e+00  -7.6971587e-01   3.1995069e+00  -3.5675148e+00   3.7409113e+00   4.9889969e+00   6.3549185e+00   4.7920774e+00
   2.2500000e+00   2.9530169e+00  -3.9786313e+00  -2.5898707e+00   3.6956103e+00  -5.1683192e+00  -9.3622666e-01   3.1640865e+00  -3.5163265e+00   3.5746647e+00   4.9547771e+00   6.3536650e+00   4.7303272e+00
   2.2600000e+00   2.9132995e+00  -3.9643637e+00  -2.8311609e+00   3.6437587e+00  -5.2011719e+00  -1.0973226e+00   3.1291857e+00  -3.4636125e+00   3.4055270e+00   4.9197046e+00   6.3505249e+00   4.6678062e+00
   2.2700000e+00   2.8737313e+00  -3.9487961e+00  -3.0675272e+00   3.5915936e+00  -5.2310071e+00  -1.2517274e+00   3.0948193e+00  -3.4094602e+00   3.2338508e+00   4.8837815e+00   6.3453117e+00   4.6045983e+00
   2.2800000e+00   2.8343254e+00  -3.9319381e+00  -3.2987099e+00   3.5391463e+00  -5.2576255e+00  -1.3981922e+00   3.0610013e+00  -3.3539584e+00   3.0599857e+00   4.8470132e+00   6.3378374e+00   4.5407891e+00
   2.2900000e+00   2.7950945e+00  -3.9138033e+00  -3.5244593e+00   3.4864498e+00  -5.2808296e+00  -1.5355135e+00   3.0277447e+00  -3.2971969e+00   2.8842762e+00   4.8094085e+00   6.3279139e+00   4.4764657e+00
   2.3000000e+00   2.7560514e+00  -3.8944092e+00  -3.7445377e+00   3.4335394e+00  -5.3004257e+00  -1.6625532e+00   2.9950616e+00  -3.2392662e+00   2.7070608e+00   4.7709792e+00   6.3153548e+00   4.4117162e+00
   2.3100000e+00   2.7172085e+00  -3.8737765e+00  -3.9587201e+00   3.3804521e+00  -5.3162254e+00  -1.7782568e+00   2.9629634e+00  -3.1802569e+00   2.5286701e+00   4.7317403e+00   6.2999769e+00   4.3466292e+00
   2.3200000e+00   2.6785781e+00  -3.8519292e+00  -4.1667959e+00   3.3272267e+00  -5.3280475e+00  -1.8816731e+00   2.9314602e+00  -3.1202592e+00   2.3494260e+00   4.6917096e+00   6.2816023e+00   4.2812938e+00
   2.3300000e+00   2.6401722e+00  -3.8288946e+00  -4.3685694e+00   3.2739038e+00  -5.3357195e+00  -1.9719714e+00   2.9005616e+00  -3.0593632e+00   2.1696397e+00   4.6509078e+00   6.2600598e+00   4.2157989e+00
   2.3400000e+00   2.6020026e+00  -3.8047027e+00  -4.5638611e+00   3.2205259e+00  -5.3390801e+00  -2.0484592e+00   2.8702762e+00  -2.9976574e+00   1.9896112e+00   4.6093578e+00   6.2351875e+00   4.1502332e+00
   2.3500000e+00   2.5640806e+00  -3.7793858e+00  -4.7525085e+00   3.1671368e+00  -5.3379803e+00  -2.1105960e+00   2.8406114e+00  -2.9352296e+00   1.8096282e+00   4.5670851e+00   6.2068341e+00   4.0846843e+00
   2.3600000e+00   2.5264174e+00  -3.7529790e+00  -4.9343664e+00   3.1137818e+00  -5.3322859e+00  -2.1580067e+00   2.8115742e+00  -2.8721657e+00   1.6299648e+00   4.5241172e+00   6.1748611e+00   4.0192394e+00
   2.3700000e+00   2.4890236e+00  -3.7255192e+00  -5.1093074e+00   3.0605074e+00  -5.3218787e+00  -2.1904911e+00   2.7831706e+00  -2.8085499e+00   1.4508812e+00   4.4804835e+00   6.1391448e+00   3.9539842e+00
   2.3800000e+00   2.4519097e+00  -3.6970455e+00  -5.2772225e+00   3.0073613e+00  -5.3066587e+00  -2.2080304e+00   2.7554055e+00  -2.7444644e+00   1.2726227e+00   4.4362153e+00   6.0995778e+00   3.8890030e+00
   2.3900000e+00   2.4150855e+00  -3.6675983e+00  -5.4380211e+00   2.9543921e+00  -5.2865454e+00  -2.2107907e+00   2.7282833e+00  -2.6799892e+00   1.0954196e+00   4.3913455e+00   6.0560709e+00   3.8243786e+00
   2.4000000e+00   2.3785606e+00  -3.6372198e+00  -5.5916307e+00   2.9016489e+00  -5.2614791e+00  -2.1991223e+00   2.7018075e+00  -2.6152017e+00   9.1948622e-01   4.3459082e+00   6.0085546e+00   3.7601920e+00
   2.4100000e+00   2.3423441e+00  -3.6059531e+00  -5.7379976e+00   2.8491815e+00  -5.2314221e+00  -2.1735558e+00   2.6759809e+00  -2.5501770e+00   7.4502128e-01   4.2999388e+00   5.9569801e+00   3.6965222e+00
   2.4200000e+00   2.3064446e+00  -3.5738425e+00  -5.8770863e+00   2.7970400e+00  -5.1963599e+00  -2.1347941e+00   2.6508054e+00  -2.4849872e+00   5.7220735e-01   4.2534735e+00   5.9013210e+00   3.6334461e+00
   2.4300000e+00   2.2708703e+00  -3.5409322e+00  -6.0088817e+00   2.7452744e+00  -5.1563019e+00  -2.0837007e+00   2.6262824e+00  -2.4197019e+00   4.0121106e-01   4.2065488e+00   5.8415735e+00   3.5710386e+00
   2.4400000e+00   2.2356290e+00  -3.5072685e+00  -6.1333813e+00   2.6939343e+00  -5.1112814e+00  -2.0212852e+00   2.6024125e+00  -2.3543878e+00   2.3218318e-01   4.1592029e+00   5.7777573e+00   3.5093721e+00
   2.4500000e+00   2.2007279e+00  -3.4728975e+00  -6.2506016e+00   2.6430693e+00  -5.0613558e+00  -1.9486851e+00   2.5791957e+00  -2.2891086e+00   6.5258905e-02   4.1114742e+00   5.7099157e+00   3.4485168e+00
   2.4600000e+00   2.1661740e+00  -3.4378653e+00  -6.3605756e+00   2.5927280e+00  -5.0066067e+00  -1.8671464e+00   2.5566312e+00  -2.2239252e+00  -9.9441797e-02   4.0634010e+00   5.6381157e+00   3.3885404e+00
   2.4700000e+00   2.1319737e+00  -3.4022184e+00  -6.4633519e+00   2.5429580e+00  -4.9471394e+00  -1.7780005e+00   2.5347179e+00  -2.1588955e+00  -2.6181372e-01   4.0150220e+00   5.5624476e+00   3.3295082e+00
   2.4800000e+00   2.0981328e+00  -3.3660028e+00  -6.5589942e+00   2.4938059e+00  -4.8830817e+00  -1.6826417e+00   2.5134539e+00  -2.0940745e+00  -4.2176588e-01   3.9663757e+00   5.4830242e+00   3.2714827e+00
   2.4900000e+00   2.0646569e+00  -3.3292644e+00  -6.6475803e+00   2.4453170e+00  -4.8145832e+00  -1.5825025e+00   2.4928370e+00  -2.0295145e+00  -5.7922084e-01   3.9175004e+00   5.3999803e+00   3.2145241e+00
   2.5000000e+00   2.0315509e+00  -3.2920488e+00  -6.7292016e+00   2.3975347e+00  -4.7418141e+00  -1.4790299e+00   2.4728641e+00  -1.9652647e+00  -7.3411408e-01   3.8684343e+00   5.3134709e+00   3.1586899e+00
   2.5100000e+00   1.9988193e+00  -3.2544008e+00  -6.8039618e+00   2.3505008e+00  -4.6649630e+00  -1.3736621e+00   2.4535320e+00  -1.9013712e+00  -8.8639360e-01   3.8192150e+00   5.2236706e+00   3.1040348e+00
   2.5200000e+00   1.9664664e+00  -3.2163645e+00  -6.8719764e+00   2.3042552e+00  -4.5842356e+00  -1.2678060e+00   2.4348370e+00  -1.8378781e+00  -1.0360180e+00   3.7698794e+00   5.1307708e+00   3.0506109e+00
   2.5300000e+00   1.9344958e+00  -3.1779836e+00  -6.9333716e+00   2.2588355e+00  -4.4998527e+00  -1.1628169e+00   2.4167747e+00  -1.7748265e+00  -1.1829568e+00   3.7204642e+00   5.0349788e+00   2.9984678e+00
   2.5400000e+00   1.9029107e+00  -3.1393004e+00  -6.9882836e+00   2.2142770e+00  -4.4120477e+00  -1.0599802e+00   2.3993406e+00  -1.7122550e+00  -1.3271891e+00   3.6710048e+00   4.9365157e+00   2.9476520e+00
   2.5500000e+00   1.8717139e+00  -3.1003565e+00  -7.0368573e+00   2.1706127e+00  -4.3210650e+00  -9.6049604e-01   2.3825296e+00  -1.6501994e+00  -1.4687030e+00   3.6215360e+00   4.8356139e+00   2.8982073e+00
   2.5600000e+00   1.8409078e+00  -3.0611924e+00  -7.0792457e+00   2.1278731e+00  -4.2271573e+00  -8.6546556e-01   2.3663366e+00  -1.5886935e+00  -1.6074944e+00   3.5720919e+00   4.7325155e+00   2.8501747e+00
   2.5700000e+00   1.8104945e+00  -3.0218474e+00  -7.1156092e+00   2.0860863e+00  -4.1305833e+00  -7.7588123e-01   2.3507557e+00  -1.5277684e+00  -1.7435668e+00   3.5227052e+00   4.6274695e+00   2.8035921e+00
   2.5800000e+00   1.7804751e+00  -2.9823602e+00  -7.1461092e+00   2.0452774e+00  -4.0316058e+00  -6.9261937e-01   2.3357812e+00  -1.4674531e+00  -1.8769296e+00   3.4734081e+00   4.5207306e+00   2.7584946e+00
   2.5900000e+00   1.7508513e+00  -2.9427670e+00  -7.1709225e+00   2.0054692e+00  -3.9304882e+00  -6.1643600e-01   2.3214066e+00  -1.4077746e+00  -2.0075984e+00   3.4242310e+00   4.4125553e+00   2.7149140e+00
   2.6000000e+00   1.7216239e+00  -2.9031032e+00  -7.1902256e+00   1.9666818e+00  -3.8274955e+00  -5.4796415e-01   2.3076256e+00  -1.3487574e+00  -2.1355934e+00   3.3752033e+00   4.3032033e+00   2.6728791e+00
   2.6100000e+00   1.6927934e+00  -2.8634032e+00  -7.2041986e+00   1.9289325e+00  -3.7228891e+00  -4.8771534e-01   2.2944314e+00  -1.2904246e+00  -2.2609390e+00   3.3263535e+00   4.1929326e+00   2.6324154e+00
   2.6200000e+00   1.6643601e+00  -2.8236998e+00  -7.2130245e+00   1.8922363e+00  -3.6169264e+00  -4.3608223e-01   2.2818171e+00  -1.2327969e+00  -2.3836635e+00   3.2777088e+00   4.0819989e+00   2.5935453e+00
   2.6300000e+00   1.6363237e+00  -2.7840245e+00  -7.2168888e+00   1.8566054e+00  -3.5098589e+00  -3.9334335e-01   2.2697754e+00  -1.1758936e+00  -2.5037979e+00   3.2292952e+00   3.9706540e+00   2.5562876e+00
   2.6400000e+00   1.6086837e+00  -2.7444072e+00  -7.2159788e+00   1.8220495e+00  -3.4019305e+00  -3.5966946e-01   2.2582992e+00  -1.1197321e+00  -2.6213759e+00   3.1811373e+00   3.8591444e+00   2.5206577e+00
   2.6500000e+00   1.5814396e+00  -2.7048769e+00  -7.2104817e+00   1.7885762e+00  -3.2933770e+00  -3.3513062e-01   2.2473808e+00  -1.0643282e+00  -2.7364329e+00   3.1332587e+00   3.7477109e+00   2.4866675e+00
   2.6600000e+00   1.5545901e+00  -2.6654608e+00  -7.2005858e+00   1.7561904e+00  -3.1844235e+00  -3.1970636e-01   2.2370127e+00  -1.0096963e+00  -2.8490061e+00   3.0856817e+00   3.6365860e+00   2.4543252e+00
   2.6700000e+00   1.5281341e+00  -2.6261849e+00  -7.1864788e+00   1.7248952e+00  -3.0752847e+00  -3.1329322e-01   2.2271870e+00  -9.5584916e-01  -2.9591335e+00   3.0384274e+00   3.5259949e+00   2.4236356e+00
   2.6800000e+00   1.5020701e+00  -2.5870738e+00  -7.1683477e+00   1.6946914e+00  -2.9661639e+00  -3.1571480e-01   2.2178959e+00  -9.0279841e-01  -3.0668539e+00   2.9915156e+00   3.4161539e+00   2.3945996e+00
   2.6900000e+00   1.4763965e+00  -2.5481512e+00  -7.1463797e+00   1.6655777e+00  -2.8572524e+00  -3.2673139e-01   2.2091314e+00  -8.5055423e-01  -3.1722066e+00   2.9449654e+00   3.3072708e+00   2.3672144e+00
   2.7000000e+00   1.4511111e+00  -2.5094385e+00  -7.1207568e+00   1.6375513e+00  -2.7487288e+00  -3.4604946e-01   2.2008852e+00  -7.9912566e-01  -3.2752309e+00   2.8987937e+00   3.1995444e+00   2.3414734e+00
   2.7100000e+00   1.4262116e+00  -2.4709565e+00  -7.0916606e+00   1.6106073e+00  -2.6407592e+00  -3.7333089e-01   2.1931493e+00  -7.4852060e-01  -3.3759659e+00   2.8530169e+00   3.0931643e+00   2.3173664e+00
   2.7200000e+00   1.4016956e+00  -2.4327244e+00  -7.0592697e+00   1.5847395e+00  -2.5334969e+00  -4.0820169e-01   2.1859154e+00  -6.9874588e-01  -3.4744506e+00   2.8076500e+00   2.9883116e+00   2.2948795e+00
   2.7300000e+00   1.3775605e+00  -2.3947604e+00  -7.0237602e+00   1.5599401e+00  -2.4270823e+00  -4.5026023e-01   2.1791752e+00  -6.4980734e-01  -3.5707230e+00   2.7627070e+00   2.8851589e+00   2.2739952e+00
   2.7400000e+00   1.3538036e+00  -2.3570814e+00  -6.9853047e+00   1.5362000e+00  -2.3216433e+00  -4.9908478e-01   2.1729202e+00  -6.0170990e-01  -3.6648210e+00   2.7182010e+00   2.7838710e+00   2.2546923e+00
   2.7500000e+00   1.3304219e+00  -2.3197032e+00  -6.9440721e+00   1.5135088e+00  -2.2172952e+00  -5.5424031e-01   2.1671414e+00  -5.5445774e-01  -3.7567833e+00   2.6741439e+00   2.6846055e+00   2.2369455e+00
   2.7600000e+00   1.3074124e+00  -2.2826403e+00  -6.9002275e+00   1.4918550e+00  -2.1141414e+00  -6.1528463e-01   2.1618310e+00  -5.0805394e-01  -3.8466438e+00   2.6305464e+00   2.5875133e+00   2.2207278e+00
   2.7700000e+00   1.2847719e+00  -2.2459063e+00  -6.8539321e+00   1.4712263e+00  -2.0122736e+00  -6.8177396e-01   2.1569804e+00  -4.6250099e-01  -3.9344372e+00   2.5874184e+00   2.4927398e+00   2.2060080e+00
   2.7800000e+00   1.2624969e+00  -2.2095136e+00  -6.8053429e+00   1.4516094e+00  -1.9117723e+00  -7.5326748e-01   2.1525810e+00  -4.1780061e-01  -4.0201975e+00   2.5447690e+00   2.4004256e+00   2.1927522e+00
   2.7900000e+00   1.2405841e+00  -2.1734736e+00  -6.7546122e+00   1.4329902e+00  -1.8127074e+00  -8.2933134e-01   2.1486245e+00  -3.7395409e-01  -4.1039573e+00   2.5026060e+00   2.3107075e+00   2.1809238e+00
   2.8000000e+00   1.2190299e+00  -2.1377968e+00  -6.7018882e+00   1.4153541e+00  -1.7151385e+00  -9.0954199e-01   2.1451020e+00  -3.3096199e-01  -4.1857481e+00   2.4609366e+00   2.2237193e+00   2.1704835e+00
   2.8100000e+00   1.1978305e+00  -2.1024925e+00  -6.6473144e+00   1.3986859e+00  -1.6191157e+00  -9.9348892e-01   2.1420050e+00  -2.8882433e-01  -4.2656006e+00   2.4197670e+00   2.1395929e+00   2.1613896e+00
   2.8200000e+00   1.1769822e+00  -2.0675693e+00  -6.5910297e+00   1.3829699e+00  -1.5246801e+00  -1.0807768e+00   2.1393248e+00  -2.4754060e-01  -4.3435441e+00   2.3791028e+00   2.0584594e+00   2.1535986e+00
   2.8300000e+00   1.1564812e+00  -2.0330350e+00  -6.5331683e+00   1.3681901e+00  -1.4318644e+00  -1.1710271e+00   2.1370534e+00  -2.0710991e-01  -4.4196049e+00   2.3389485e+00   1.9804494e+00   2.1470659e+00
   2.8400000e+00   1.1363236e+00  -1.9988964e+00  -6.4738597e+00   1.3543302e+00  -1.3406934e+00  -1.2638793e+00   2.1351816e+00  -1.6753082e-01  -4.4938115e+00   2.2993081e+00   1.9056938e+00   2.1417439e+00
   2.8500000e+00   1.1165052e+00  -1.9651594e+00  -6.4132288e+00   1.3413735e+00  -1.2511847e+00  -1.3589918e+00   2.1337010e+00  -1.2880163e-01  -4.5661888e+00   2.2601848e+00   1.8343244e+00   2.1375851e+00
   2.8600000e+00   1.0970222e+00  -1.9318296e+00  -6.3513954e+00   1.3293035e+00  -1.1633493e+00  -1.4560423e+00   2.1326032e+00  -9.0920235e-02  -4.6367611e+00   2.2215812e+00   1.7664737e+00   2.1345405e+00
   2.8700000e+00   1.0778704e+00  -1.8989114e+00  -6.2884749e+00   1.3181034e+00  -1.0771919e+00  -1.5547277e+00   2.1318798e+00  -5.3884240e-02  -4.7055512e+00   2.1834992e+00   1.7022747e+00   2.1325607e+00
   2.8800000e+00   1.0590456e+00  -1.8664088e+00  -6.2245780e+00   1.3077563e+00  -9.9271192e-01  -1.6547645e+00   2.1315223e+00  -1.7690992e-02  -4.7725809e+00   2.1459402e+00   1.6418598e+00   2.1315957e+00
   2.8900000e+00   1.0405438e+00  -1.8343250e+00  -6.1598107e+00   1.2982457e+00  -9.0990342e-01  -1.7558878e+00   2.1315224e+00   1.7662520e-02  -4.8378710e+00   2.1089048e+00   1.5853599e+00   2.1315956e+00
   2.9000000e+00   1.0223606e+00  -1.8026628e+00  -6.0942744e+00   1.2895547e+00  -8.2875605e-01  -1.8578516e+00   2.1318719e+00   5.2179269e-02  -4.9014407e+00   2.0723934e+00   1.5329018e+00   2.1325104e+00
   2.9100000e+00   1.0044920e+00  -1.7714241e+00  -6.0280664e+00   1.2816668e+00  -7.4925532e-01  -1.9604275e+00   2.1325625e+00   8.5862519e-02  -4.9633083e+00   2.0364055e+00   1.4846054e+00   2.1342903e+00
   2.9200000e+00   9.8693352e-01  -1.7406106e+00  -5.9612791e+00   1.2745657e+00  -6.7138312e-01  -2.0634043e+00   2.1335858e+00   1.1871581e-01  -5.0234917e+00   2.0009406e+00   1.4405808e+00   2.1368861e+00
   2.9300000e+00   9.6968107e-01  -1.7102233e+00  -5.8940010e+00   1.2682352e+00  -5.9511807e-01  -2.1665870e+00   2.1349337e+00   1.5074293e-01  -5.0820080e+00   1.9659972e+00   1.4009233e+00   2.1402489e+00
   2.9400000e+00   9.5273033e-01  -1.6802627e+00  -5.8263161e+00   1.2626593e+00  -5.2043595e-01  -2.2697961e+00   2.1365977e+00   1.8194771e-01  -5.1388730e+00   1.9315739e+00   1.3657093e+00   2.1443309e+00
   2.9500000e+00   9.3607704e-01  -1.6507289e+00  -5.7583045e+00   1.2578223e+00  -4.4731009e-01  -2.3728666e+00   2.1385698e+00   2.1233413e-01  -5.1941020e+00   1.8976686e+00   1.3349918e+00   2.1490851e+00
   2.9600000e+00   9.1971693e-01  -1.6216215e+00  -5.6900422e+00   1.2537087e+00  -3.7571166e-01  -2.4756469e+00   2.1408417e+00   2.4190631e-01  -5.2477093e+00   1.8642788e+00   1.3087952e+00   2.1544656e+00
   2.9700000e+00   9.0364574e-01  -1.5929399e+00  -5.6216012e+00   1.2503036e+00  -3.0561007e-01  -2.5779982e+00   2.1434053e+00   2.7066847e-01  -5.2997084e+00   1.8314019e+00   1.2871117e+00   2.1604277e+00
   2.9800000e+00   8.8785923e-01  -1.5646829e+00  -5.5530500e+00   1.2475919e+00  -2.3697316e-01  -2.6797933e+00   2.1462526e+00   2.9862491e-01  -5.3501122e+00   1.7990349e+00   1.2698984e+00   2.1669280e+00
   2.9900000e+00   8.7235314e-01  -1.5368491e+00  -5.4861888e+00   1.2455593e+00  -1.6976753e-01  -2.7809156e+00   2.1493754e+00   3.2578005e-01  -5.3989329e+00   1.7671743e+00   1.2570756e+00   2.1739244e+00
   3.0000000e+00   8.5712317e-01  -1.5094539e+00  -5.4280002e+00   1.2441916e+00  -1.0395878e-01  -2.8812587e+00   2.1527658e+00   3.5213837e-01  -5.4461821e+00   1.7358316e+00   1.2485272e+00   2.1813761e+00
   3.0100000e+00   8.4216452e-01  -1.4825818e+00  -5.3690101e+00   1.2434750e+00  -3.9511763e-02  -2.9807248e+00   2.1564158e+00   3.7770446e-01  -5.4918708e+00   1.7050776e+00   1.2441026e+00   2.1892441e+00
   3.0200000e+00   8.2747201e-01  -1.4562210e+00  -5.3093150e+00   1.2433959e+00   2.3609264e-02  -3.0792246e+00   2.1603176e+00   4.0248295e-01  -5.5360095e+00   1.6748998e+00   1.2436200e+00   2.1974905e+00
   3.0300000e+00   8.1304057e-01  -1.4303604e+00  -5.2490065e+00   1.2439415e+00   8.5440433e-02  -3.1766763e+00   2.1644632e+00   4.2647855e-01  -5.5786083e+00   1.6452859e+00   1.2468723e+00   2.2060791e+00
   3.0400000e+00   7.9886528e-01  -1.4049890e+00  -5.1881714e+00   1.2450995e+00   1.4601778e-01  -3.2730047e+00   2.1688450e+00   4.4969605e-01  -5.6196768e+00   1.6162240e+00   1.2536323e+00   2.2149752e+00
   3.0500000e+00   7.8494128e-01  -1.3800962e+00  -5.1268918e+00   1.2468573e+00   2.0537778e-01  -3.3681405e+00   2.1734550e+00   4.7214027e-01  -5.6592241e+00   1.5877022e+00   1.2636587e+00   2.2241455e+00
   3.0600000e+00   7.7126385e-01  -1.3556714e+00  -5.0652455e+00   1.2492032e+00   2.6355656e-01  -3.4620192e+00   2.1782856e+00   4.9381613e-01  -5.6972592e+00   1.5597093e+00   1.2767031e+00   2.2335583e+00
   3.0700000e+00   7.5782836e-01  -1.3317046e+00  -5.0033060e+00   1.2521254e+00   3.2059014e-01  -3.5545813e+00   2.1833292e+00   5.1472861e-01  -5.7337907e+00   1.5322340e+00   1.2925154e+00   2.2431835e+00
   3.0800000e+00   7.4463027e-01  -1.3081858e+00  -4.9411425e+00   1.2556125e+00   3.7651417e-01  -3.6457711e+00   2.1885781e+00   5.3488273e-01  -5.7688270e+00   1.5052656e+00   1.3108493e+00   2.2529922e+00
   3.0900000e+00   7.3166515e-01  -1.2851055e+00  -4.8788205e+00   1.2596538e+00   4.3136377e-01  -3.7355366e+00   2.1940248e+00   5.5428364e-01  -5.8023762e+00   1.4787934e+00   1.3314662e+00   2.2629572e+00
   3.1000000e+00   7.1892867e-01  -1.2624541e+00  -4.8164015e+00   1.2642385e+00   4.8517354e-01  -3.8238287e+00   2.1996618e+00   5.7293651e-01  -5.8344465e+00   1.4528072e+00   1.3541390e+00   2.2730526e+00
   3.1100000e+00   7.0641659e-01  -1.2402225e+00  -4.7539436e+00   1.2693564e+00   5.3797745e-01  -3.9106010e+00   2.2054815e+00   5.9084661e-01  -5.8650457e+00   1.4272968e+00   1.3786535e+00   2.2832539e+00
   3.1200000e+00   6.9412474e-01  -1.2184018e+00  -4.6915013e+00   1.2749976e+00   5.8980875e-01  -3.9958092e+00   2.2114767e+00   6.0801932e-01  -5.8941817e+00   1.4022525e+00   1.4048107e+00   2.2935380e+00
   3.1300000e+00   6.8204907e-01  -1.1969834e+00  -4.6291257e+00   1.2811524e+00   6.4069980e-01  -4.0794108e+00   2.2176399e+00   6.2446006e-01  -5.9218625e+00   1.3776648e+00   1.4324272e+00   2.3038830e+00
   3.1400000e+00   6.7018560e-01  -1.1759587e+00  -4.5668648e+00   1.2878118e+00   6.9068214e-01  -4.1613648e+00   2.2239638e+00   6.4017438e-01  -5.9480959e+00   1.3535241e+00   1.4613353e+00   2.3142684e+00
   3.1500000e+00   6.5853043e-01  -1.1553195e+00  -4.5047637e+00   1.2949666e+00   7.3978640e-01  -4.2416312e+00   2.2304413e+00   6.5516792e-01  -5.9728900e+00   1.3298216e+00   1.4913827e+00   2.3246749e+00
   3.1600000e+00   6.4707974e-01  -1.1350578e+00  -4.4428643e+00   1.3026083e+00   7.8804224e-01  -4.3201711e+00   2.2370652e+00   6.6944644e-01  -5.9962527e+00   1.3065483e+00   1.5224320e+00   2.3350844e+00
   3.1700000e+00   6.3582980e-01  -1.1151658e+00  -4.3812061e+00   1.3107286e+00   8.3547828e-01  -4.3969460e+00   2.2438283e+00   6.8301579e-01  -6.0181923e+00   1.2836955e+00   1.5543595e+00   2.3454799e+00
   3.1800000e+00   6.2477696e-01  -1.0956358e+00  -4.3198256e+00   1.3193193e+00   8.8212211e-01  -4.4719179e+00   2.2507235e+00   6.9588196e-01  -6.0387173e+00   1.2612549e+00   1.5870548e+00   2.3558455e+00
   3.1900000e+00   6.1391762e-01  -1.0764604e+00  -4.2587570e+00   1.3283727e+00   9.2800023e-01  -4.5450491e+00   2.2577439e+00   7.0805107e-01  -6.0578363e+00   1.2392182e+00   1.6204192e+00   2.3661665e+00
   3.2000000e+00   6.0324828e-01  -1.0576323e+00  -4.1980322e+00   1.3378812e+00   9.7313800e-01  -4.6163018e+00   2.2648825e+00   7.1952935e-01  -6.0755581e+00   1.2175774e+00   1.6543650e+00   2.3764291e+00
   3.2100000e+00   5.9276550e-01  -1.0391447e+00  -4.1376804e+00   1.3478374e+00   1.0175596e+00  -4.6856386e+00   2.2721325e+00   7.3032319e-01  -6.0918921e+00   1.1963246e+00   1.6888142e+00   2.3866206e+00
   3.2200000e+00   5.8246591e-01  -1.0209904e+00  -4.0777292e+00   1.3582344e+00   1.0612882e+00  -4.7530215e+00   2.2794870e+00   7.4043913e-01  -6.1068477e+00   1.1754522e+00   1.7236976e+00   2.3967292e+00
   3.2300000e+00   5.7234622e-01  -1.0031630e+00  -4.0182036e+00   1.3690654e+00   1.1043455e+00  -4.8184128e+00   2.2869393e+00   7.4988386e-01  -6.1204348e+00   1.1549529e+00   1.7589540e+00   2.4067441e+00
   3.2400000e+00   5.6240318e-01  -9.8565572e-01  -3.9591271e+00   1.3803237e+00   1.1467523e+00  -4.8817740e+00   2.2944827e+00   7.5866423e-01  -6.1326637e+00   1.1348192e+00   1.7945290e+00   2.4166552e+00
   3.2500000e+00   5.5263363e-01  -9.6846236e-01  -3.9005210e+00   1.3920030e+00   1.1885278e+00  -4.9430670e+00   2.3021106e+00   7.6678724e-01  -6.1435450e+00   1.1150441e+00   1.8303745e+00   2.4264533e+00
   3.2600000e+00   5.4303445e-01  -9.5157667e-01  -3.8424050e+00   1.4040970e+00   1.2296903e+00  -5.0022529e+00   2.3098164e+00   7.7426008e-01  -6.1530899e+00   1.0956206e+00   1.8664476e+00   2.4361303e+00
   3.2700000e+00   5.3360261e-01  -9.3499260e-01  -3.7847972e+00   1.4165995e+00   1.2702567e+00  -5.0592930e+00   2.3175938e+00   7.8109012e-01  -6.1613100e+00   1.0765421e+00   1.9027102e+00   2.4456784e+00
   3.2800000e+00   5.2433511e-01  -9.1870424e-01  -3.7277139e+00   1.4295040e+00   1.3102425e+00  -5.1141483e+00   2.3254363e+00   7.8728490e-01  -6.1682173e+00   1.0578019e+00   1.9391279e+00   2.4550909e+00
   3.2900000e+00   5.1522904e-01  -9.0270584e-01  -3.6711700e+00   1.4428056e+00   1.3496620e+00  -5.1667796e+00   2.3333375e+00   7.9285215e-01  -6.1738245e+00   1.0393935e+00   1.9756709e+00   2.4643617e+00
   3.3000000e+00   5.0628150e-01  -8.8699177e-01  -3.6151791e+00   1.4564987e+00   1.3885284e+00  -5.2171480e+00   2.3412914e+00   7.9779980e-01  -6.1781446e+00   1.0213106e+00   2.0123119e+00   2.4734854e+00
   3.3100000e+00   4.9748970e-01  -8.7155655e-01  -3.5597532e+00   1.4705777e+00   1.4268532e+00  -5.2652144e+00   2.3492916e+00   8.0213594e-01  -6.1811913e+00   1.0035471e+00   2.0490263e+00   2.4824571e+00
   3.3200000e+00   4.8885087e-01  -8.5639482e-01  -3.5049034e+00   1.4850373e+00   1.4646469e+00  -5.3109401e+00   2.3573322e+00   8.0586891e-01  -6.1829789e+00   9.8609699e-01   2.0857915e+00   2.4912727e+00
   3.3300000e+00   4.8036230e-01  -8.4150136e-01  -3.4506391e+00   1.4998722e+00   1.5019185e+00  -5.3542866e+00   2.3654071e+00   8.0900720e-01  -6.1835220e+00   9.6895433e-01   2.1225871e+00   2.4999286e+00
   3.3400000e+00   4.7202134e-01  -8.2687107e-01  -3.3969691e+00   1.5150774e+00   1.5386757e+00  -5.3952162e+00   2.3735104e+00   8.1155953e-01  -6.1828362e+00   9.5211339e-01   2.1593940e+00   2.5084219e+00
   3.3500000e+00   4.6382537e-01  -8.1249895e-01  -3.3439007e+00   1.5306475e+00   1.5749250e+00  -5.4336918e+00   2.3816364e+00   8.1353481e-01  -6.1809373e+00   9.3556855e-01   2.1961945e+00   2.5167500e+00
   3.3600000e+00   4.5577184e-01  -7.9838014e-01  -3.2914405e+00   1.5465777e+00   1.6106712e+00  -5.4696773e+00   2.3897792e+00   8.1494216e-01  -6.1778418e+00   9.1931432e-01   2.2329720e+00   2.5249110e+00
   3.3700000e+00   4.4785824e-01  -7.8450987e-01  -3.2395939e+00   1.5628628e+00   1.6459180e+00  -5.5031378e+00   2.3979334e+00   8.1579089e-01  -6.1735671e+00   9.0334530e-01   2.2697106e+00   2.5329033e+00
   3.3800000e+00   4.4008211e-01  -7.7088350e-01  -3.1883657e+00   1.5794978e+00   1.6806678e+00  -5.5340395e+00   2.4060932e+00   8.1609052e-01  -6.1681308e+00   8.8765626e-01   2.3063950e+00   2.5407259e+00
   3.3900000e+00   4.3244104e-01  -7.5749647e-01  -3.1377595e+00   1.5964779e+00   1.7149214e+00  -5.5623508e+00   2.4142533e+00   8.1585078e-01  -6.1615513e+00   8.7224203e-01   2.3430103e+00   2.5483783e+00
   3.4000000e+00   4.2493265e-01  -7.4434435e-01  -3.0877783e+00   1.6137980e+00   1.7486783e+00  -5.5880414e+00   2.4224084e+00   8.1508158e-01  -6.1538477e+00   8.5709758e-01   2.3795420e+00   2.5558600e+00
   3.4100000e+00   4.1755461e-01  -7.3142278e-01  -3.0384245e+00   1.6314532e+00   1.7819367e+00  -5.6110836e+00   2.4305532e+00   8.1379303e-01  -6.1450394e+00   8.4221799e-01   2.4159756e+00   2.5631715e+00
   3.4200000e+00   4.1030464e-01  -7.1872752e-01  -2.9896995e+00   1.6494384e+00   1.8146934e+00  -5.6314520e+00   2.4386825e+00   8.1199544e-01  -6.1351468e+00   8.2759842e-01   2.4522967e+00   2.5703130e+00
   3.4300000e+00   4.0318050e-01  -7.0625440e-01  -2.9416044e+00   1.6677486e+00   1.8469437e+00  -5.6491239e+00   2.4467914e+00   8.0969931e-01  -6.1241905e+00   8.1323416e-01   2.4884908e+00   2.5772856e+00
   3.4400000e+00   3.9617999e-01  -6.9399936e-01  -2.8941393e+00   1.6863787e+00   1.8786817e+00  -5.6640797e+00   2.4548748e+00   8.0691531e-01  -6.1121919e+00   7.9912058e-01   2.5245431e+00   2.5840903e+00
   3.4500000e+00   3.8930095e-01  -6.8195841e-01  -2.8473040e+00   1.7053235e+00   1.9098998e+00  -5.6763030e+00   2.4629280e+00   8.0365431e-01  -6.0991730e+00   7.8525315e-01   2.5604385e+00   2.5907286e+00
   3.4600000e+00   3.8254126e-01  -6.7012766e-01  -2.8010978e+00   1.7245778e+00   1.9405893e+00  -5.6857813e+00   2.4709462e+00   7.9992733e-01  -6.0851562e+00   7.7162743e-01   2.5961617e+00   2.5972022e+00
   3.4700000e+00   3.7589882e-01  -6.5850329e-01  -2.7555192e+00   1.7441367e+00   1.9707395e+00  -5.6925048e+00   2.4789249e+00   7.9574558e-01  -6.0701645e+00   7.5823909e-01   2.6316966e+00   2.6035130e+00
   3.4800000e+00   3.6937161e-01  -6.4708157e-01  -2.7105665e+00   1.7639942e+00   2.0003393e+00  -5.6964701e+00   2.4868596e+00   7.9112040e-01  -6.0542216e+00   7.4508385e-01   2.6670270e+00   2.6096632e+00
   3.4900000e+00   3.6295761e-01  -6.3585884e-01  -2.6662375e+00   1.7841448e+00   2.0293759e+00  -5.6976773e+00   2.4947458e+00   7.8606331e-01  -6.0373515e+00   7.3215756e-01   2.7021360e+00   2.6156552e+00
   3.5000000e+00   3.5665484e-01  -6.2483152e-01  -2.6225296e+00   1.8045828e+00   2.0578348e+00  -5.6961313e+00   2.5025793e+00   7.8058597e-01  -6.0195787e+00   7.1945612e-01   2.7370063e+00   2.6214915e+00
   3.5100000e+00   3.5046138e-01  -6.1399609e-01  -2.5794398e+00   1.8253024e+00   2.0857004e+00  -5.6918422e+00   2.5103560e+00   7.7470016e-01  -6.0009282e+00   7.0697552e-01   2.7716196e+00   2.6271748e+00
   3.5200000e+00   3.4437532e-01  -6.0334913e-01  -2.5369647e+00   1.8462976e+00   2.1129556e+00  -5.6848255e+00   2.5180718e+00   7.6841781e-01  -5.9814256e+00   6.9471183e-01   2.8059573e+00   2.6327080e+00
   3.5300000e+00   3.3839479e-01  -5.9288725e-01  -2.4951008e+00   1.8675622e+00   2.1395822e+00  -5.6751024e+00   2.5257229e+00   7.6175095e-01  -5.9610967e+00   6.8266121e-01   2.8400000e+00   2.6380941e+00
   3.5400000e+00   3.3251796e-01  -5.8260717e-01  -2.4538440e+00   1.8890897e+00   2.1655603e+00  -5.6626999e+00   2.5333054e+00   7.5471172e-01  -5.9399678e+00   6.7081988e-01   2.8737278e+00   2.6433362e+00
   3.5500000e+00   3.2674303e-01  -5.7250565e-01  -2.4131902e+00   1.9108736e+00   2.1908692e+00  -5.6476513e+00   2.5408158e+00   7.4731237e-01  -5.9180656e+00   6.5918413e-01   2.9071198e+00   2.6484374e+00
   3.5600000e+00   3.2106822e-01  -5.6257951e-01  -2.3731348e+00   1.9329071e+00   2.2154865e+00  -5.6299962e+00   2.5482503e+00   7.3956523e-01  -5.8954170e+00   6.4775034e-01   2.9401549e+00   2.6534009e+00
   3.5700000e+00   3.1549181e-01  -5.5282564e-01  -2.3336732e+00   1.9551832e+00   2.2393890e+00  -5.6097806e+00   2.5556058e+00   7.3148271e-01  -5.8720495e+00   6.3651494e-01   2.9728108e+00   2.6582302e+00
   3.5800000e+00   3.1001208e-01  -5.4324101e-01  -2.2948004e+00   1.9776946e+00   2.2625518e+00  -5.5870573e+00   2.5628787e+00   7.2307727e-01  -5.8479906e+00   6.2547444e-01   3.0050652e+00   2.6629285e+00
   3.5900000e+00   3.0462735e-01  -5.3382261e-01  -2.2565114e+00   2.0004338e+00   2.2849494e+00  -5.5618855e+00   2.5700661e+00   7.1436146e-01  -5.8232681e+00   6.1462542e-01   3.0368946e+00   2.6674992e+00
   3.6000000e+00   2.9933598e-01  -5.2456752e-01  -2.2188008e+00   2.0233929e+00   2.3065548e+00  -5.5343317e+00   2.5771648e+00   7.0534785e-01  -5.7979103e+00   6.0396450e-01   3.0682754e+00   2.6719457e+00
   3.6100000e+00   2.9413635e-01  -5.1547286e-01  -2.1816631e+00   2.0465640e+00   2.3273401e+00  -5.5044687e+00   2.5841719e+00   6.9604904e-01  -5.7719454e+00   5.9348838e-01   3.0991832e+00   2.6762714e+00
   3.6200000e+00   2.8902687e-01  -5.0653581e-01  -2.1450929e+00   2.0699387e+00   2.3472764e+00  -5.4723764e+00   2.5910846e+00   6.8647765e-01  -5.7454019e+00   5.8319384e-01   3.1295931e+00   2.6804797e+00
   3.6300000e+00   2.8400597e-01  -4.9775361e-01  -2.1090843e+00   2.0935084e+00   2.3663337e+00  -5.4381412e+00   2.5979004e+00   6.7664634e-01  -5.7183084e+00   5.7307770e-01   3.1594798e+00   2.6845738e+00
   3.6400000e+00   2.7907213e-01  -4.8912354e-01  -2.0736316e+00   2.1172641e+00   2.3844813e+00  -5.4018562e+00   2.6046165e+00   6.6656772e-01  -5.6906936e+00   5.6313683e-01   3.1888177e+00   2.6885572e+00
   3.6500000e+00   2.7422383e-01  -4.8064293e-01  -2.0387287e+00   2.1411965e+00   2.4016876e+00  -5.3636209e+00   2.6112307e+00   6.5625442e-01  -5.6625863e+00   5.5336817e-01   3.2175808e+00   2.6924330e+00
   3.6600000e+00   2.6945960e-01  -4.7230917e-01  -2.0043697e+00   2.1652962e+00   2.4179204e+00  -5.3235409e+00   2.6177406e+00   6.4571904e-01  -5.6340154e+00   5.4376872e-01   3.2457429e+00   2.6962046e+00
   3.6700000e+00   2.6477797e-01  -4.6411970e-01  -1.9705485e+00   2.1895531e+00   2.4331468e+00  -5.2817275e+00   2.6241442e+00   6.3497413e-01  -5.6050096e+00   5.3433554e-01   3.2732775e+00   2.6998750e+00
   3.6800000e+00   2.6017752e-01  -4.5607199e-01  -1.9372588e+00   2.2139570e+00   2.4473331e+00  -5.2382978e+00   2.6304392e+00   6.2403219e-01  -5.5755979e+00   5.2506571e-01   3.3001584e+00   2.7034472e+00
   3.6900000e+00   2.5565684e-01  -4.4816358e-01  -1.9044945e+00   2.2384975e+00   2.4604456e+00  -5.1933739e+00   2.6366240e+00   6.1290568e-01  -5.5458089e+00   5.1595641e-01   3.3263590e+00   2.7069243e+00
   3.7000000e+00   2.5121455e-01  -4.4039204e-01  -1.8722493e+00   2.2631636e+00   2.4724500e+00  -5.1470825e+00   2.6426965e+00   6.0160697e-01  -5.5156713e+00   5.0700483e-01   3.3518530e+00   2.7103092e+00
   3.7100000e+00   2.4684930e-01  -4.3275499e-01  -1.8405167e+00   2.2879439e+00   2.4833118e+00  -5.0995543e+00   2.6486553e+00   5.9014835e-01  -5.4852138e+00   4.9820825e-01   3.3766144e+00   2.7136046e+00
   3.7200000e+00   2.4255975e-01  -4.2525009e-01  -1.8092906e+00   2.3128270e+00   2.4929964e+00  -5.0509237e+00   2.6544988e+00   5.7854202e-01  -5.4544646e+00   4.8956396e-01   3.4006176e+00   2.7168133e+00
   3.7300000e+00   2.3834459e-01  -4.1787504e-01  -1.7785644e+00   2.3378009e+00   2.5014692e+00  -5.0013281e+00   2.6602255e+00   5.6680007e-01  -5.4234522e+00   4.8106932e-01   3.4238372e+00   2.7199378e+00
   3.7400000e+00   2.3420253e-01  -4.1062759e-01  -1.7483318e+00   2.3628533e+00   2.5086957e+00  -4.9509070e+00   2.6658341e+00   5.5493448e-01  -5.3922045e+00   4.7272174e-01   3.4462487e+00   2.7229807e+00
   3.7500000e+00   2.3013232e-01  -4.0350553e-01  -1.7185865e+00   2.3879715e+00   2.5146419e+00  -4.8998013e+00   2.6713235e+00   5.4295710e-01  -5.3607493e+00   4.6451867e-01   3.4678281e+00   2.7259442e+00
   3.7600000e+00   2.2613270e-01  -3.9650667e-01  -1.6893219e+00   2.4131426e+00   2.5192739e+00  -4.8481530e+00   2.6766927e+00   5.3087965e-01  -5.3291141e+00   4.5645760e-01   3.4885524e+00   2.7288307e+00
   3.7700000e+00   2.2220246e-01  -3.8962889e-01  -1.6605317e+00   2.4383532e+00   2.5225585e+00  -4.7961039e+00   2.6819406e+00   5.1871370e-01  -5.2973262e+00   4.4853607e-01   3.5083996e+00   2.7316422e+00
   3.7800000e+00   2.1834039e-01  -3.8287009e-01  -1.6322094e+00   2.4635898e+00   2.5244633e+00  -4.7437950e+00   2.6870664e+00   5.0647067e-01  -5.2654126e+00   4.4075167e-01   3.5273488e+00   2.7343808e+00
   3.7900000e+00   2.1454532e-01  -3.7622821e-01  -1.6043488e+00   2.4888384e+00   2.5249566e+00  -4.6913655e+00   2.6920695e+00   4.9416181e-01  -5.2333997e+00   4.3310202e-01   3.5453804e+00   2.7370484e+00
   3.8000000e+00   2.1081608e-01  -3.6970122e-01  -1.5769434e+00   2.5140847e+00   2.5240077e+00  -4.6389525e+00   2.6969492e+00   4.8179821e-01  -5.2013139e+00   4.2558479e-01   3.5624762e+00   2.7396468e+00
   3.8100000e+00   2.0715155e-01  -3.6328714e-01  -1.5499869e+00   2.5393141e+00   2.5215873e+00  -4.5866894e+00   2.7017051e+00   4.6939077e-01  -5.1691810e+00   4.1819770e-01   3.5786196e+00   2.7421776e+00
   3.8200000e+00   2.0355059e-01  -3.5698402e-01  -1.5234729e+00   2.5645118e+00   2.5176671e+00  -4.5347058e+00   2.7063366e+00   4.5695021e-01  -5.1370264e+00   4.1093848e-01   3.5937958e+00   2.7446423e+00
   3.8300000e+00   2.0001212e-01  -3.5078994e-01  -1.4973953e+00   2.5896626e+00   2.5122206e+00  -4.4831260e+00   2.7108437e+00   4.4448704e-01  -5.1048750e+00   4.0380494e-01   3.6079918e+00   2.7470425e+00
   3.8400000e+00   1.9653504e-01  -3.4470301e-01  -1.4717477e+00   2.6147512e+00   2.5052227e+00  -4.4320689e+00   2.7152261e+00   4.3201157e-01  -5.0727514e+00   3.9679489e-01   3.6211965e+00   2.7493793e+00
   3.8500000e+00   1.9311830e-01  -3.3872139e-01  -1.4465239e+00   2.6397619e+00   2.4966502e+00  -4.3816467e+00   2.7194837e+00   4.1953392e-01  -5.0406796e+00   3.8990621e-01   3.6334013e+00   2.7516541e+00
   3.8600000e+00   1.8976085e-01  -3.3284325e-01  -1.4217178e+00   2.6646788e+00   2.4864818e+00  -4.3319646e+00   2.7236165e+00   4.0706397e-01  -5.0086832e+00   3.8313680e-01   3.6445994e+00   2.7538678e+00
   3.8700000e+00   1.8646166e-01  -3.2706681e-01  -1.3973232e+00   2.6894860e+00   2.4746984e+00  -4.2831198e+00   2.7276247e+00   3.9461140e-01  -4.9767851e+00   3.7648460e-01   3.6547869e+00   2.7560216e+00
   3.8800000e+00   1.8321974e-01  -3.2139032e-01  -1.3733341e+00   2.7141672e+00   2.4612829e+00  -4.2352012e+00   2.7315086e+00   3.8218565e-01  -4.9450079e+00   3.6994758e-01   3.6639619e+00   2.7581162e+00
   3.8900000e+00   1.8003408e-01  -3.1581205e-01  -1.3497443e+00   2.7387059e+00   2.4462209e+00  -4.1882890e+00   2.7352683e+00   3.6979592e-01  -4.9133736e+00   3.6352375e-01   3.6721257e+00   2.7601525e+00
   3.9000000e+00   1.7690372e-01  -3.1033030e-01  -1.3265481e+00   2.7630857e+00   2.4295003e+00  -4.1424539e+00   2.7389044e+00   3.5745119e-01  -4.8819035e+00   3.5721117e-01   3.6792817e+00   2.7621312e+00
   3.9100000e+00   1.7382769e-01  -3.0494341e-01  -1.3037393e+00   2.7872899e+00   2.4111115e+00  -4.0977569e+00   2.7424172e+00   3.4516020e-01  -4.8506184e+00   3.5100791e-01   3.6854366e+00   2.7640528e+00
   3.9200000e+00   1.7080506e-01  -2.9964975e-01  -1.2813121e+00   2.8113017e+00   2.3910477e+00  -4.0542493e+00   2.7458075e+00   3.3293143e-01  -4.8195386e+00   3.4491208e-01   3.6905998e+00   2.7659180e+00
   3.9300000e+00   1.6783491e-01  -2.9444770e-01  -1.2592608e+00   2.8351045e+00   2.3693052e+00  -4.0119722e+00   2.7490758e+00   3.2077310e-01  -4.7886836e+00   3.3892183e-01   3.6947834e+00   2.7677271e+00
   3.9400000e+00   1.6491631e-01  -2.8933569e-01  -1.2375796e+00   2.8586815e+00   2.3458827e+00  -3.9709569e+00   2.7522230e+00   3.0869322e-01  -4.7580725e+00   3.3303534e-01   3.6980029e+00   2.7694806e+00
   3.9500000e+00   1.6204840e-01  -2.8431217e-01  -1.2162626e+00   2.8820157e+00   2.3207822e+00  -3.9312243e+00   2.7552497e+00   2.9669950e-01  -4.7277237e+00   3.2725081e-01   3.7002763e+00   2.7711787e+00
   3.9600000e+00   1.5923027e-01  -2.7937560e-01  -1.1953044e+00   2.9050906e+00   2.2940088e+00  -3.8927858e+00   2.7581570e+00   2.8479944e-01  -4.6976550e+00   3.2156649e-01   3.7016250e+00   2.7728218e+00
   3.9700000e+00   1.5646108e-01  -2.7452449e-01  -1.1746994e+00   2.9278893e+00   2.2655704e+00  -3.8556429e+00   2.7609458e+00   2.7300024e-01  -4.6678835e+00   3.1598064e-01   3.7020731e+00   2.7744100e+00
   3.9800000e+00   1.5373997e-01  -2.6975737e-01  -1.1544419e+00   2.9503953e+00   2.2354782e+00  -3.8197879e+00   2.7636171e+00   2.6130888e-01  -4.6384257e+00   3.1049158e-01   3.7016477e+00   2.7759434e+00
   3.9900000e+00   1.5106612e-01  -2.6507279e-01  -1.1345266e+00   2.9725921e+00   2.2037465e+00  -3.7852045e+00   2.7661721e+00   2.4973199e-01  -4.6092973e+00   3.0509762e-01   3.7003787e+00   2.7774222e+00
   4.0000000e+00   1.4843871e-01  -2.6046932e-01  -1.1149481e+00   2.9944635e+00   2.1703927e+00  -3.7518676e+00   2.7686119e+00   2.3827607e-01  -4.5805138e+00   2.9979713e-01   3.6982991e+00   2.7788464e+00
   4.0100000e+00   1.4585692e-01  -2.5594557e-01  -1.0957010e+00   3.0159932e+00   2.1354374e+00  -3.7197449e+00   2.7709378e+00   2.2694729e-01  -4.5520896e+00   2.9458849e-01   3.6954442e+00   2.7802161e+00
   4.0200000e+00   1.4331998e-01  -2.5150017e-01  -1.0767800e+00   3.0371654e+00   2.0989040e+00  -3.6887968e+00   2.7731511e+00   2.1575159e-01  -4.5240388e+00   2.8947012e-01   3.6918521e+00   2.7815312e+00
   4.0300000e+00   1.4082710e-01  -2.4713175e-01  -1.0581801e+00   3.0579645e+00   2.0608193e+00  -3.6589773e+00   2.7752531e+00   2.0469460e-01  -4.4963746e+00   2.8444045e-01   3.6875633e+00   2.7827917e+00
   4.0400000e+00   1.3837752e-01  -2.4283900e-01  -1.0398960e+00   3.0783750e+00   2.0212128e+00  -3.6302351e+00   2.7772452e+00   1.9378172e-01  -4.4691096e+00   2.7949797e-01   3.6826205e+00   2.7839975e+00
   4.0500000e+00   1.3597049e-01  -2.3862061e-01  -1.0219226e+00   3.0983819e+00   1.9801171e+00  -3.6025141e+00   2.7791290e+00   1.8301809e-01  -4.4422557e+00   2.7464116e-01   3.6770687e+00   2.7851487e+00
   4.0600000e+00   1.3360527e-01  -2.3447529e-01  -1.0042550e+00   3.1179706e+00   1.9375674e+00  -3.5757541e+00   2.7809058e+00   1.7240857e-01  -4.4158244e+00   2.6986855e-01   3.6709547e+00   2.7862451e+00
   4.0700000e+00   1.3128115e-01  -2.3040180e-01  -9.8688821e-01   3.1371266e+00   1.8936019e+00  -3.5498924e+00   2.7825774e+00   1.6195779e-01  -4.3898263e+00   2.6517867e-01   3.6643268e+00   2.7872867e+00
   4.0800000e+00   1.2899740e-01  -2.2639888e-01  -9.6981739e-01   3.1558359e+00   1.8482610e+00  -3.5248637e+00   2.7841453e+00   1.5167011e-01  -4.3642714e+00   2.6057011e-01   3.6572352e+00   2.7882734e+00
   4.0900000e+00   1.2675333e-01  -2.2246533e-01  -9.5303770e-01   3.1740852e+00   1.8015880e+00  -3.5006017e+00   2.7856111e+00   1.4154963e-01  -4.3391691e+00   2.5604146e-01   3.6497309e+00   2.7892052e+00
   4.1000000e+00   1.2454825e-01  -2.1859994e-01  -9.3654441e-01   3.1918611e+00   1.7536281e+00  -3.4770397e+00   2.7869766e+00   1.3160022e-01  -4.3145282e+00   2.5159134e-01   3.6418662e+00   2.7900819e+00
   4.1100000e+00   1.2238149e-01  -2.1480154e-01  -9.2033285e-01   3.2091513e+00   1.7044291e+00  -3.4541114e+00   2.7882434e+00   1.2182548e-01  -4.2903569e+00   2.4721839e-01   3.6336938e+00   2.7909036e+00
   4.1200000e+00   1.2025238e-01  -2.1106898e-01  -9.0439840e-01   3.2259434e+00   1.6540406e+00  -3.4317517e+00   2.7894134e+00   1.1222878e-01  -4.2666627e+00   2.4292128e-01   3.6252670e+00   2.7916702e+00
   4.1300000e+00   1.1816026e-01  -2.0740112e-01  -8.8873650e-01   3.2422258e+00   1.6025140e+00  -3.4098976e+00   2.7904883e+00   1.0281324e-01  -4.2434525e+00   2.3869870e-01   3.6166392e+00   2.7923817e+00
   4.1400000e+00   1.1610450e-01  -2.0379683e-01  -8.7334269e-01   3.2579875e+00   1.5499026e+00  -3.3884887e+00   2.7914699e+00   9.3581764e-02  -4.2207327e+00   2.3454936e-01   3.6078637e+00   2.7930381e+00
   4.1500000e+00   1.1408447e-01  -2.0025504e-01  -8.5821254e-01   3.2732178e+00   1.4962612e+00  -3.3674679e+00   2.7923601e+00   8.4537044e-02  -4.1985091e+00   2.3047201e-01   3.5989932e+00   2.7936395e+00
   4.1600000e+00   1.1209954e-01  -1.9677465e-01  -8.4334169e-01   3.2879067e+00   1.4416460e+00  -3.3467821e+00   2.7931608e+00   7.5681393e-02  -4.1767866e+00   2.2646538e-01   3.5900799e+00   2.7941859e+00
   4.1700000e+00   1.1014912e-01  -1.9335460e-01  -8.2872585e-01   3.3020449e+00   1.3861143e+00  -3.3263826e+00   2.7938739e+00   6.7016938e-02  -4.1555696e+00   2.2252827e-01   3.5811748e+00   2.7946776e+00
   4.1800000e+00   1.0823259e-01  -1.8999387e-01  -8.1436080e-01   3.3156233e+00   1.3297245e+00  -3.3062255e+00   2.7945014e+00   5.8545712e-02  -4.1348623e+00   2.1865947e-01   3.5723277e+00   2.7951146e+00
   4.1900000e+00   1.0634938e-01  -1.8669141e-01  -8.0024236e-01   3.3286337e+00   1.2725360e+00  -3.2862723e+00   2.7950445e+00   5.0269437e-02  -4.1146682e+00   2.1485780e-01   3.5635867e+00   2.7954965e+00
   4.2000000e+00   1.0449890e-01  -1.8344623e-01  -7.8636642e-01   3.3410685e+00   1.2146083e+00  -3.2664897e+00   2.7955058e+00   4.2189750e-02  -4.0949904e+00   2.1112210e-01   3.5549982e+00   2.7958242e+00
   4.2100000e+00   1.0268058e-01  -1.8025734e-01  -7.7272896e-01   3.3529206e+00   1.1560022e+00  -3.2468503e+00   2.7958834e+00   3.4308279e-02  -4.0758336e+00   2.0745122e-01   3.5466065e+00   2.7960939e+00
   4.2200000e+00   1.0089388e-01  -1.7712376e-01  -7.5932598e-01   3.3641834e+00   1.0967786e+00  -3.2273328e+00   2.7961873e+00   2.6625698e-02  -4.0571952e+00   2.0384406e-01   3.5384535e+00   2.7963141e+00
   4.2300000e+00   9.9138237e-02  -1.7404454e-01  -7.4615356e-01   3.3748512e+00   1.0369986e+00  -3.2079215e+00   2.7964159e+00   1.9142803e-02  -4.0390777e+00   2.0029950e-01   3.5305788e+00   2.7964814e+00
   4.2400000e+00   9.7413115e-02  -1.7101874e-01  -7.3320784e-01   3.3849186e+00   9.7672335e-01  -3.1886067e+00   2.7965707e+00   1.1860296e-02  -4.0214822e+00   1.9681647e-01   3.5230189e+00   2.7965959e+00
   4.2500000e+00   9.5717986e-02  -1.6804544e-01  -7.2048501e-01   3.3943809e+00   9.1601408e-01  -3.1693849e+00   2.7966538e+00   4.7787125e-03  -4.0044090e+00   1.9339390e-01   3.5158077e+00   2.7966579e+00
   4.2600000e+00   9.4052328e-02  -1.6512372e-01  -7.0798133e-01   3.4032343e+00   8.5493175e-01  -3.1502578e+00   2.7966671e+00  -2.1017007e-03  -3.9878579e+00   1.9003075e-01   3.5089759e+00   2.7966679e+00
   4.2700000e+00   9.2415631e-02  -1.6225271e-01  -6.9569311e-01   3.4114752e+00   7.9353675e-01  -3.1312330e+00   2.7966126e+00  -8.7807837e-03  -3.9718283e+00   1.8672598e-01   3.5025510e+00   2.7966264e+00
   4.2800000e+00   9.0807392e-02  -1.5943152e-01  -6.8361672e-01   3.4191007e+00   7.3188970e-01  -3.1123234e+00   2.7964923e+00  -1.5258548e-02  -3.9563193e+00   1.8347859e-01   3.4965572e+00   2.7965340e+00
   4.2900000e+00   8.9227117e-02  -1.5665929e-01  -6.7174859e-01   3.4261087e+00   6.7005039e-01  -3.0935468e+00   2.7963083e+00  -2.1535273e-02  -3.9413292e+00   1.8028758e-01   3.4910154e+00   2.7963912e+00
   4.3000000e+00   8.7674320e-02  -1.5393518e-01  -6.6008519e-01   3.4324974e+00   6.0807777e-01  -3.0749256e+00   2.7960624e+00  -2.7611352e-02  -3.9268561e+00   1.7715198e-01   3.4859428e+00   2.7961988e+00
   4.3100000e+00   8.6148525e-02  -1.5125835e-01  -6.4862308e-01   3.4382659e+00   5.4603030e-01  -3.0564866e+00   2.7957568e+00  -3.3487344e-02  -3.9128976e+00   1.7407084e-01   3.4813534e+00   2.7959574e+00
   4.3200000e+00   8.4649263e-02  -1.4862798e-01  -6.3735884e-01   3.4434135e+00   4.8396556e-01  -3.0382604e+00   2.7953934e+00  -3.9163973e-02  -3.8994511e+00   1.7104320e-01   3.4772574e+00   2.7956678e+00
   4.3300000e+00   8.3176074e-02  -1.4604328e-01  -6.2628912e-01   3.4479403e+00   4.2194031e-01  -3.0202811e+00   2.7949743e+00  -4.4642115e-02  -3.8865133e+00   1.6806814e-01   3.4736618e+00   2.7953308e+00
   4.3400000e+00   8.1728505e-02  -1.4350345e-01  -6.1541061e-01   3.4518443e+00   3.6001034e-01  -3.0025875e+00   2.7945013e+00  -4.9922800e-02  -3.8740808e+00   1.6514475e-01   3.4705672e+00   2.7949472e+00
   4.3500000e+00   8.0306110e-02  -1.4100772e-01  -6.0472008e-01   3.4551300e+00   2.9823127e-01  -2.9852171e+00   2.7939765e+00  -5.5007197e-02  -3.8621497e+00   1.6227214e-01   3.4679771e+00   2.7945179e+00
   4.3600000e+00   7.8908454e-02  -1.3855532e-01  -5.9421432e-01   3.4577995e+00   2.3665685e-01  -2.9682111e+00   2.7934019e+00  -5.9896620e-02  -3.8507159e+00   1.5944943e-01   3.4658886e+00   2.7940439e+00
   4.3700000e+00   7.7535106e-02  -1.3614550e-01  -5.8389020e-01   3.4598553e+00   1.7533971e-01  -2.9516121e+00   2.7927793e+00  -6.4592513e-02  -3.8397747e+00   1.5667575e-01   3.4642954e+00   2.7935261e+00
   4.3800000e+00   7.6185644e-02  -1.3377753e-01  -5.7374462e-01   3.4613024e+00   1.1433059e-01  -2.9354623e+00   2.7921107e+00  -6.9096450e-02  -3.8293215e+00   1.5395025e-01   3.4631901e+00   2.7929655e+00
   4.3900000e+00   7.4859653e-02  -1.3145069e-01  -5.6377454e-01   3.4621417e+00   5.3680711e-02  -2.9198080e+00   2.7913980e+00  -7.3410129e-02  -3.8193510e+00   1.5127211e-01   3.4625578e+00   2.7923631e+00
   4.4000000e+00   7.3556727e-02  -1.2916425e-01  -5.5397696e-01   3.4623768e+00  -6.5605636e-03  -2.9046935e+00   2.7906431e+00  -7.7535364e-02  -3.8098577e+00   1.4864049e-01   3.4623830e+00   2.7917200e+00
   4.4100000e+00   7.2276464e-02  -1.2691753e-01  -5.4434894e-01   3.4620119e+00  -6.6344670e-02  -2.8901629e+00   2.7898479e+00  -8.1474085e-02  -3.8008361e+00   1.4605460e-01   3.4626476e+00   2.7910373e+00
   4.4200000e+00   7.1018470e-02  -1.2470983e-01  -5.3488759e-01   3.4610515e+00  -1.2562364e-01  -2.8762598e+00   2.7890143e+00  -8.5228331e-02  -3.7922802e+00   1.4351364e-01   3.4633306e+00   2.7903162e+00
   4.4300000e+00   6.9782360e-02  -1.2254048e-01  -5.2559005e-01   3.4595010e+00  -1.8435139e-01  -2.8630258e+00   2.7881440e+00  -8.8800242e-02  -3.7841837e+00   1.4101683e-01   3.4644094e+00   2.7895577e+00
   4.4400000e+00   6.8567752e-02  -1.2040881e-01  -5.1645353e-01   3.4573660e+00  -2.4248266e-01  -2.8505005e+00   2.7872389e+00  -9.2192058e-02  -3.7765402e+00   1.3856341e-01   3.4658588e+00   2.7887631e+00
   4.4500000e+00   6.7374273e-02  -1.1831417e-01  -5.0747526e-01   3.4546528e+00  -2.9997339e-01  -2.8387216e+00   2.7863007e+00  -9.5406110e-02  -3.7693431e+00   1.3615262e-01   3.4676519e+00   2.7879336e+00
   4.4600000e+00   6.6201556e-02  -1.1625593e-01  -4.9865254e-01   3.4513679e+00  -3.5678055e-01  -2.8277241e+00   2.7853313e+00  -9.8444819e-02  -3.7625855e+00   1.3378373e-01   3.4697598e+00   2.7870705e+00
   4.4700000e+00   6.5049241e-02  -1.1423345e-01  -4.8998271e-01   3.4475186e+00  -4.1286207e-01  -2.8175400e+00   2.7843324e+00  -1.0131069e-01  -3.7562603e+00   1.3145601e-01   3.4721520e+00   2.7861749e+00
   4.4800000e+00   6.3916972e-02  -1.1224610e-01  -4.8146313e-01   3.4431122e+00  -4.6817694e-01  -2.8081981e+00   2.7833057e+00  -1.0400630e-01  -3.7503604e+00   1.2916875e-01   3.4747966e+00   2.7852483e+00
   4.4900000e+00   6.2804403e-02  -1.1029329e-01  -4.7309123e-01   3.4381566e+00  -5.2268514e-01  -2.7997236e+00   2.7822528e+00  -1.0653431e-01  -3.7448783e+00   1.2692125e-01   3.4776602e+00   2.7842917e+00
   4.5000000e+00   6.1711189e-02  -1.0837441e-01  -4.6486448e-01   3.4326601e+00  -5.7634767e-01  -2.7921378e+00   2.7811755e+00  -1.0889744e-01  -3.7398064e+00   1.2471281e-01   3.4807085e+00   2.7833067e+00
   4.5100000e+00   6.0636996e-02  -1.0648888e-01  -4.5678038e-01   3.4266313e+00  -6.2912648e-01  -2.7854579e+00   2.7800754e+00  -1.1109849e-01  -3.7351371e+00   1.2254275e-01   3.4839062e+00   2.7822944e+00
   4.5200000e+00   5.9581492e-02  -1.0463611e-01  -4.4883648e-01   3.4200793e+00  -6.8098449e-01  -2.7796971e+00   2.7789541e+00  -1.1314031e-01  -3.7308625e+00   1.2041042e-01   3.4872170e+00   2.7812563e+00
   4.5300000e+00   5.8544352e-02  -1.0281555e-01  -4.4103037e-01   3.4130135e+00  -7.3188555e-01  -2.7748640e+00   2.7778132e+00  -1.1502580e-01  -3.7269747e+00   1.1831516e-01   3.4906042e+00   2.7801937e+00
   4.5400000e+00   5.7525258e-02  -1.0102662e-01  -4.3335968e-01   3.4054435e+00  -7.8179441e-01  -2.7709627e+00   2.7766541e+00  -1.1675792e-01  -3.7234656e+00   1.1625633e-01   3.4940304e+00   2.7791079e+00
   4.5500000e+00   5.6523896e-02  -9.9268790e-02  -4.2582208e-01   3.3973796e+00  -8.3067675e-01  -2.7679927e+00   2.7754785e+00  -1.1833967e-01  -3.7203270e+00   1.1423329e-01   3.4974579e+00   2.7780002e+00
   4.5600000e+00   5.5539957e-02  -9.7541513e-02  -4.1841528e-01   3.3888321e+00  -8.7849911e-01  -2.7659490e+00   2.7742878e+00  -1.1977412e-01  -3.7175507e+00   1.1224542e-01   3.5008490e+00   2.7768721e+00
   4.5700000e+00   5.4573139e-02  -9.5844259e-02  -4.1113702e-01   3.3798118e+00  -9.2522892e-01  -2.7648219e+00   2.7730835e+00  -1.2106433e-01  -3.7151284e+00   1.1029211e-01   3.5041656e+00   2.7757249e+00
   4.5800000e+00   5.3623145e-02  -9.4176509e-02  -4.0398509e-01   3.3703298e+00  -9.7083449e-01  -2.7645971e+00   2.7718670e+00  -1.2221345e-01  -3.7130516e+00   1.0837277e-01   3.5073698e+00   2.7745599e+00
   4.5900000e+00   5.2689681e-02  -9.2537750e-02  -3.9695732e-01   3.3603975e+00  -1.0152850e+00  -2.7652559e+00   2.7706397e+00  -1.2322461e-01  -3.7113119e+00   1.0648680e-01   3.5104238e+00   2.7733786e+00
   4.6000000e+00   5.1772460e-02  -9.0927480e-02  -3.9005155e-01   3.3500267e+00  -1.0585504e+00  -2.7667751e+00   2.7694030e+00  -1.2410101e-01  -3.7099007e+00   1.0463362e-01   3.5132902e+00   2.7721821e+00
   4.6100000e+00   5.0871201e-02  -8.9345205e-02  -3.8326569e-01   3.3392292e+00  -1.1006017e+00  -2.7691274e+00   2.7681581e+00  -1.2484584e-01  -3.7088097e+00   1.0281267e-01   3.5159317e+00   2.7709720e+00
   4.6200000e+00   4.9985624e-02  -8.7790440e-02  -3.7659766e-01   3.3280174e+00  -1.1414107e+00  -2.7722814e+00   2.7669065e+00  -1.2546234e-01  -3.7080301e+00   1.0102338e-01   3.5183118e+00   2.7697495e+00
   4.6300000e+00   4.9115459e-02  -8.6262706e-02  -3.7004544e-01   3.3164039e+00  -1.1809499e+00  -2.7762019e+00   2.7656493e+00  -1.2595375e-01  -3.7075535e+00   9.9265214e-02   3.5203945e+00   2.7685159e+00
   4.6400000e+00   4.8260436e-02  -8.4761535e-02  -3.6360702e-01   3.3044014e+00  -1.2191929e+00  -2.7808503e+00   2.7643878e+00  -1.2632331e-01  -3.7073711e+00   9.7537621e-02   3.5221442e+00   2.7672726e+00
   4.6500000e+00   4.7420293e-02  -8.3286465e-02  -3.5728043e-01   3.2920231e+00  -1.2561142e+00  -2.7861846e+00   2.7631232e+00  -1.2657430e-01  -3.7074745e+00   9.5840073e-02   3.5235266e+00   2.7660208e+00
   4.6600000e+00   4.6594771e-02  -8.1837045e-02  -3.5106375e-01   3.2792824e+00  -1.2916893e+00  -2.7921599e+00   2.7618567e+00  -1.2670998e-01  -3.7078550e+00   9.4172048e-02   3.5245077e+00   2.7647618e+00
   4.6700000e+00   4.5783616e-02  -8.0412829e-02  -3.4495508e-01   3.2661927e+00  -1.3258945e+00  -2.7987290e+00   2.7605894e+00  -1.2673363e-01  -3.7085040e+00   9.2533035e-02   3.5250548e+00   2.7634970e+00
   4.6800000e+00   4.4986577e-02  -7.9013379e-02  -3.3895254e-01   3.2527680e+00  -1.3587073e+00  -2.8058422e+00   2.7593224e+00  -1.2664852e-01  -3.7094130e+00   9.0922529e-02   3.5251362e+00   2.7622274e+00
   4.6900000e+00   4.4203409e-02  -7.7638266e-02  -3.3305430e-01   3.2390222e+00  -1.3901059e+00  -2.8134482e+00   2.7580568e+00  -1.2645793e-01  -3.7105734e+00   8.9340035e-02   3.5247212e+00   2.7609544e+00
   4.7000000e+00   4.3433872e-02  -7.6287067e-02  -3.2725855e-01   3.2249696e+00  -1.4200700e+00  -2.8214941e+00   2.7567936e+00  -1.2616512e-01  -3.7119768e+00   8.7785066e-02   3.5237803e+00   2.7596791e+00
   4.7100000e+00   4.2677727e-02  -7.4959367e-02  -3.2156353e-01   3.2106246e+00  -1.4485802e+00  -2.8299264e+00   2.7555339e+00  -1.2577335e-01  -3.7136148e+00   8.6257145e-02   3.5222855e+00   2.7584028e+00
   4.7200000e+00   4.1934743e-02  -7.3654758e-02  -3.1596749e-01   3.1960020e+00  -1.4756181e+00  -2.8386908e+00   2.7542785e+00  -1.2528586e-01  -3.7154788e+00   8.4755803e-02   3.5202098e+00   2.7571265e+00
   4.7300000e+00   4.1204690e-02  -7.2372839e-02  -3.1046872e-01   3.1811164e+00  -1.5011668e+00  -2.8477332e+00   2.7530285e+00  -1.2470589e-01  -3.7175605e+00   8.3280576e-02   3.5175280e+00   2.7558515e+00
   4.7400000e+00   4.0487343e-02  -7.1113217e-02  -3.0506553e-01   3.1659829e+00  -1.5252105e+00  -2.8569996e+00   2.7517847e+00  -1.2403666e-01  -3.7198518e+00   8.1831012e-02   3.5142161e+00   2.7545788e+00
   4.7500000e+00   3.9782481e-02  -6.9875503e-02  -2.9975627e-01   3.1506165e+00  -1.5477348e+00  -2.8664372e+00   2.7505481e+00  -1.2328135e-01  -3.7223443e+00   8.0406665e-02   3.5102517e+00   2.7533094e+00
   4.7600000e+00   3.9089888e-02  -6.8659318e-02  -2.9453930e-01   3.1350326e+00  -1.5687264e+00  -2.8759941e+00   2.7493194e+00  -1.2244316e-01  -3.7250299e+00   7.9007096e-02   3.5056143e+00   2.7520446e+00
   4.7700000e+00   3.8409349e-02  -6.7464287e-02  -2.8941304e-01   3.1192465e+00  -1.5881738e+00  -2.8856204e+00   2.7480995e+00  -1.2152523e-01  -3.7279006e+00   7.7631876e-02   3.5002849e+00   2.7507852e+00
   4.7800000e+00   3.7740655e-02  -6.6290044e-02  -2.8437591e-01   3.1032737e+00  -1.6060666e+00  -2.8952683e+00   2.7468891e+00  -1.2053069e-01  -3.7309483e+00   7.6280580e-02   3.4942464e+00   2.7495323e+00
   4.7900000e+00   3.7083601e-02  -6.5136226e-02  -2.7942636e-01   3.0871299e+00  -1.6223960e+00  -2.9048924e+00   2.7456891e+00  -1.1946265e-01  -3.7341652e+00   7.4952795e-02   3.4874833e+00   2.7482868e+00
   4.8000000e+00   3.6437983e-02  -6.4002481e-02  -2.7456287e-01   3.0708306e+00  -1.6371548e+00  -2.9144504e+00   2.7445002e+00  -1.1832417e-01  -3.7375434e+00   7.3648110e-02   3.4799823e+00   2.7470496e+00
   4.8100000e+00   3.5803602e-02  -6.2888458e-02  -2.6978397e-01   3.0543916e+00  -1.6503375e+00  -2.9239029e+00   2.7433229e+00  -1.1711830e-01  -3.7410753e+00   7.2366125e-02   3.4717319e+00   2.7458218e+00
   4.8200000e+00   3.5180264e-02  -6.1793815e-02  -2.6508816e-01   3.0378288e+00  -1.6619401e+00  -2.9332145e+00   2.7421580e+00  -1.1584805e-01  -3.7447532e+00   7.1106445e-02   3.4627227e+00   2.7446041e+00
   4.8300000e+00   3.4567775e-02  -6.0718215e-02  -2.6047403e-01   3.0211578e+00  -1.6719603e+00  -2.9423533e+00   2.7410062e+00  -1.1451640e-01  -3.7485697e+00   6.9868682e-02   3.4529474e+00   2.7433973e+00
   4.8400000e+00   3.3965948e-02  -5.9661328e-02  -2.5594014e-01   3.0043946e+00  -1.6803976e+00  -2.9512917e+00   2.7398679e+00  -1.1312627e-01  -3.7525173e+00   6.8652456e-02   3.4424008e+00   2.7422024e+00
   4.8500000e+00   3.3374597e-02  -5.8622828e-02  -2.5148511e-01   2.9875550e+00  -1.6872532e+00  -2.9600064e+00   2.7387439e+00  -1.1168058e-01  -3.7565888e+00   6.7457392e-02   3.4310798e+00   2.7410200e+00
   4.8600000e+00   3.2793539e-02  -5.7602396e-02  -2.4710757e-01   2.9706548e+00  -1.6925302e+00  -2.9684783e+00   2.7376345e+00  -1.1018219e-01  -3.7607770e+00   6.6283122e-02   3.4189835e+00   2.7398509e+00
   4.8700000e+00   3.2222595e-02  -5.6599718e-02  -2.4280618e-01   2.9537097e+00  -1.6962335e+00  -2.9766931e+00   2.7365404e+00  -1.0863392e-01  -3.7650748e+00   6.5129285e-02   3.4061135e+00   2.7386958e+00
   4.8800000e+00   3.1661590e-02  -5.5614486e-02  -2.3857961e-01   2.9367354e+00  -1.6983698e+00  -2.9846411e+00   2.7354620e+00  -1.0703854e-01  -3.7694752e+00   6.3995526e-02   3.3924733e+00   2.7375554e+00
   4.8900000e+00   3.1110351e-02  -5.4646396e-02  -2.3442656e-01   2.9197476e+00  -1.6989478e+00  -2.9923172e+00   2.7343998e+00  -1.0539881e-01  -3.7739716e+00   6.2881496e-02   3.3780689e+00   2.7364304e+00
   4.9000000e+00   3.0568707e-02  -5.3695150e-02  -2.3034576e-01   2.9027618e+00  -1.6979778e+00  -2.9997210e+00   2.7333542e+00  -1.0371741e-01  -3.7785571e+00   6.1786851e-02   3.3629087e+00   2.7353213e+00
   4.9100000e+00   3.0036492e-02  -5.2760455e-02  -2.2633595e-01   2.8857934e+00  -1.6954724e+00  -3.0068566e+00   2.7323257e+00  -1.0199699e-01  -3.7832253e+00   6.0711255e-02   3.3470032e+00   2.7342288e+00
   4.9200000e+00   2.9513541e-02  -5.1842025e-02  -2.2239590e-01   2.8688578e+00  -1.6914457e+00  -3.0137327e+00   2.7313145e+00  -1.0024016e-01  -3.7879696e+00   5.9654376e-02   3.3303653e+00   2.7331533e+00
   4.9300000e+00   2.8999694e-02  -5.0939575e-02  -2.1852440e-01   2.8519699e+00  -1.6859139e+00  -3.0203621e+00   2.7303210e+00  -9.8449477e-02  -3.7927838e+00   5.8615890e-02   3.3130104e+00   2.7320954e+00
   4.9400000e+00   2.8494791e-02  -5.0052829e-02  -2.1472026e-01   2.8351449e+00  -1.6788949e+00  -3.0267619e+00   2.7293456e+00  -9.6627453e-02  -3.7976617e+00   5.7595476e-02   3.2949560e+00   2.7310555e+00
   4.9500000e+00   2.7998678e-02  -4.9181514e-02  -2.1098231e-01   2.8183975e+00  -1.6704087e+00  -3.0329529e+00   2.7283886e+00  -9.4776549e-02  -3.8025972e+00   5.6592820e-02   3.2762218e+00   2.7300342e+00
   4.9600000e+00   2.7511202e-02  -4.8325360e-02  -2.0730940e-01   2.8017422e+00  -1.6604768e+00  -3.0389596e+00   2.7274502e+00  -9.2899179e-02  -3.8075845e+00   5.5607613e-02   3.2568301e+00   2.7290319e+00
   4.9700000e+00   2.7032211e-02  -4.7484105e-02  -2.0370040e-01   2.7851934e+00  -1.6491226e+00  -3.0448097e+00   2.7265307e+00  -9.0997709e-02  -3.8126177e+00   5.4639552e-02   3.2368052e+00   2.7280488e+00
   4.9800000e+00   2.6561559e-02  -4.6657490e-02  -2.0015419e-01   2.7687652e+00  -1.6363713e+00  -3.0505341e+00   2.7256304e+00  -8.9074453e-02  -3.8176913e+00   5.3688339e-02   3.2161735e+00   2.7270855e+00
   4.9900000e+00   2.6099101e-02  -4.5845259e-02  -1.9666970e-01   2.7524714e+00  -1.6222496e+00  -3.0561660e+00   2.7247494e+00  -8.7131678e-02  -3.8227997e+00   5.2753681e-02   3.1949636e+00   2.7261422e+00
   5.0000000e+00   2.5644693e-02  -4.5047164e-02  -1.9324584e-01   2.7363256e+00  -1.6067860e+00  -3.0617411e+00   2.7238879e+00  -8.5171596e-02  -3.8279375e+00   5.1835289e-02   3.1732064e+00   2.7252191e+00
   5.0100000e+00   2.5198195e-02  -4.4262957e-02  -1.8988156e-01   2.7203410e+00  -1.5900104e+00  -3.0672968e+00   2.7230460e+00  -8.3196371e-02  -3.8330995e+00   5.0932881e-02   3.1509345e+00   2.7243167e+00
   5.0200000e+00   2.4759471e-02  -4.3492398e-02  -1.8657583e-01   2.7045307e+00  -1.5719541e+00  -3.0728718e+00   2.7222240e+00  -8.1208114e-02  -3.8382806e+00   5.0046180e-02   3.1281826e+00   2.7234351e+00
   5.0300000e+00   2.4328384e-02  -4.2735250e-02  -1.8332762e-01   2.6889073e+00  -1.5526501e+00  -3.0785063e+00   2.7214220e+00  -7.9208885e-02  -3.8434759e+00   4.9174910e-02   3.1049871e+00   2.7225744e+00
   5.0400000e+00   2.3904802e-02  -4.1991278e-02  -1.8013595e-01   2.6734830e+00  -1.5321325e+00  -3.0842406e+00   2.7206399e+00  -7.7200693e-02  -3.8486805e+00   4.8318806e-02   3.0813863e+00   2.7217350e+00
   5.0500000e+00   2.3488594e-02  -4.1260254e-02  -1.7699982e-01   2.6582698e+00  -1.5104367e+00  -3.0901155e+00   2.7198780e+00  -7.5185492e-02  -3.8538898e+00   4.7477601e-02   3.0574201e+00   2.7209170e+00
   5.0600000e+00   2.3079632e-02  -4.0541953e-02  -1.7391827e-01   2.6432794e+00  -1.4875991e+00  -3.0961717e+00   2.7191363e+00  -7.3165186e-02  -3.8590992e+00   4.6651039e-02   3.0331299e+00   2.7201205e+00
   5.0700000e+00   2.2677790e-02  -3.9836154e-02  -1.7089035e-01   2.6285230e+00  -1.4636574e+00  -3.1024491e+00   2.7184148e+00  -7.1141627e-02  -3.8643043e+00   4.5838863e-02   3.0085588e+00   2.7193455e+00
   5.0800000e+00   2.2282943e-02  -3.9142639e-02  -1.6791513e-01   2.6140113e+00  -1.4386501e+00  -3.1089868e+00   2.7177135e+00  -6.9116615e-02  -3.8695008e+00   4.5040823e-02   2.9837509e+00   2.7185923e+00
   5.0900000e+00   2.1894971e-02  -3.8461194e-02  -1.6499170e-01   2.5997550e+00  -1.4126166e+00  -3.1158227e+00   2.7170325e+00  -6.7091897e-02  -3.8746846e+00   4.4256674e-02   2.9587517e+00   2.7178608e+00
   5.1000000e+00   2.1513753e-02  -3.7791609e-02  -1.6211914e-01   2.5857639e+00  -1.3855970e+00  -3.1229927e+00   2.7163718e+00  -6.5069169e-02  -3.8798517e+00   4.3486174e-02   2.9336077e+00   2.7171510e+00
   5.1100000e+00   2.1139171e-02  -3.7133679e-02  -1.5929659e-01   2.5720479e+00  -1.3576322e+00  -3.1305313e+00   2.7157312e+00  -6.3050075e-02  -3.8849982e+00   4.2729085e-02   2.9083664e+00   2.7164630e+00
   5.1200000e+00   2.0771111e-02  -3.6487200e-02  -1.5652316e-01   2.5586161e+00  -1.3287634e+00  -3.1384703e+00   2.7151108e+00  -6.1036207e-02  -3.8901203e+00   4.1985174e-02   2.8830762e+00   2.7157968e+00
   5.1300000e+00   2.0409459e-02  -3.5851974e-02  -1.5379800e-01   2.5454773e+00  -1.2990326e+00  -3.1468393e+00   2.7145105e+00  -5.9029108e-02  -3.8952146e+00   4.1254212e-02   2.8577859e+00   2.7151522e+00
   5.1400000e+00   2.0054103e-02  -3.5227804e-02  -1.5112028e-01   2.5326400e+00  -1.2684818e+00  -3.1556652e+00   2.7139302e+00  -5.7030266e-02  -3.9002774e+00   4.0535974e-02   2.8325451e+00   2.7145294e+00
   5.1500000e+00   1.9704934e-02  -3.4614498e-02  -1.4848917e-01   2.5201122e+00  -1.2371535e+00  -3.1649717e+00   2.7133699e+00  -5.5041121e-02  -3.9053055e+00   3.9830238e-02   2.8074035e+00   2.7139281e+00
   5.1600000e+00   1.9361844e-02  -3.4011867e-02  -1.4590386e-01   2.5079014e+00  -1.2050902e+00  -3.1747797e+00   2.7128294e+00  -5.3063061e-02  -3.9102956e+00   3.9136787e-02   2.7824112e+00   2.7133483e+00
   5.1700000e+00   1.9024727e-02  -3.3419726e-02  -1.4336355e-01   2.4960148e+00  -1.1723346e+00  -3.1851070e+00   2.7123087e+00  -5.1097424e-02  -3.9152447e+00   3.8455407e-02   2.7576182e+00   2.7127899e+00
   5.1800000e+00   1.8693479e-02  -3.2837892e-02  -1.4086746e-01   2.4844590e+00  -1.1389291e+00  -3.1959677e+00   2.7118075e+00  -4.9145500e-02  -3.9201497e+00   3.7785888e-02   2.7330745e+00   2.7122528e+00
   5.1900000e+00   1.8367998e-02  -3.2266186e-02  -1.3841482e-01   2.4732404e+00  -1.1049164e+00  -3.2073728e+00   2.7113258e+00  -4.7208519e-02  -3.9250080e+00   3.7128023e-02   2.7088297e+00   2.7117367e+00
   5.2000000e+00   1.8048184e-02  -3.1704431e-02  -1.3600487e-01   2.4623647e+00  -1.0703387e+00  -3.2193298e+00   2.7108633e+00  -4.5287680e-02  -3.9298167e+00   3.6481610e-02   2.6849329e+00   2.7112416e+00
   5.2100000e+00   1.7733938e-02  -3.1152454e-02  -1.3363688e-01   2.4518375e+00  -1.0352379e+00  -3.2318428e+00   2.7104200e+00  -4.3384125e-02  -3.9345732e+00   3.5846450e-02   2.6614328e+00   2.7107672e+00
   5.2200000e+00   1.7425163e-02  -3.0610086e-02  -1.3131010e-01   2.4416638e+00  -9.9965546e-01  -3.2449124e+00   2.7099956e+00  -4.1498948e-02  -3.9392751e+00   3.5222346e-02   2.6383770e+00   2.7103134e+00
   5.2300000e+00   1.7121764e-02  -3.0077159e-02  -1.2902383e-01   2.4318482e+00  -9.6363282e-01  -3.2585358e+00   2.7095900e+00  -3.9633195e-02  -3.9439200e+00   3.4609107e-02   2.6158122e+00   2.7098799e+00
   5.2400000e+00   1.6823647e-02  -2.9553509e-02  -1.2677736e-01   2.4223948e+00  -9.2721062e-01  -3.2727067e+00   2.7092030e+00  -3.7787867e-02  -3.9485057e+00   3.4006543e-02   2.5937841e+00   2.7094665e+00
   5.2500000e+00   1.6530721e-02  -2.9038974e-02  -1.2457000e-01   2.4133075e+00  -8.9042896e-01  -3.2874157e+00   2.7088343e+00  -3.5963916e-02  -3.9530301e+00   3.3414469e-02   2.5723368e+00   2.7090730e+00
   5.2600000e+00   1.6242894e-02  -2.8533395e-02  -1.2240106e-01   2.4045897e+00  -8.5332733e-01  -3.3026503e+00   2.7084837e+00  -3.4162250e-02  -3.9574912e+00   3.2832701e-02   2.5515131e+00   2.7086991e+00
   5.2700000e+00   1.5960079e-02  -2.8036618e-02  -1.2026988e-01   2.3962444e+00  -8.1594453e-01  -3.3183948e+00   2.7081510e+00  -3.2383731e-02  -3.9618870e+00   3.2261061e-02   2.5313539e+00   2.7083446e+00
   5.2800000e+00   1.5682188e-02  -2.7548489e-02  -1.1817580e-01   2.3882741e+00  -7.7831863e-01  -3.3346307e+00   2.7078360e+00  -3.0629178e-02  -3.9662158e+00   3.1699373e-02   2.5118983e+00   2.7080092e+00
   5.2900000e+00   1.5409135e-02  -2.7068857e-02  -1.1611818e-01   2.3806812e+00  -7.4048694e-01  -3.3513366e+00   2.7075384e+00  -2.8899364e-02  -3.9704760e+00   3.1147463e-02   2.4931835e+00   2.7076926e+00
   5.3000000e+00   1.5140836e-02  -2.6597574e-02  -1.1409638e-01   2.3734676e+00  -7.0248597e-01  -3.3684885e+00   2.7072580e+00  -2.7195021e-02  -3.9746658e+00   3.0605161e-02   2.4752444e+00   2.7073946e+00
   5.3100000e+00   1.4877208e-02  -2.6134495e-02  -1.1210978e-01   2.3666347e+00  -6.6435136e-01  -3.3860603e+00   2.7069945e+00  -2.5516837e-02  -3.9787840e+00   3.0072299e-02   2.4581136e+00   2.7071148e+00
   5.3200000e+00   1.4618170e-02  -2.5679478e-02  -1.1015776e-01   2.3601837e+00  -6.2611792e-01  -3.4040231e+00   2.7067476e+00  -2.3865460e-02  -3.9828290e+00   2.9548714e-02   2.4418212e+00   2.7068528e+00
   5.3300000e+00   1.4363643e-02  -2.5232382e-02  -1.0823972e-01   2.3541154e+00  -5.8781954e-01  -3.4223464e+00   2.7065172e+00  -2.2241494e-02  -3.9867997e+00   2.9034244e-02   2.4263947e+00   2.7066086e+00
   5.3400000e+00   1.4113547e-02  -2.4793070e-02  -1.0635508e-01   2.3484304e+00  -5.4948924e-01  -3.4409974e+00   2.7063028e+00  -2.0645507e-02  -3.9906949e+00   2.8528731e-02   2.4118590e+00   2.7063816e+00
   5.3500000e+00   1.3867805e-02  -2.4361405e-02  -1.0450325e-01   2.3431288e+00  -5.1115909e-01  -3.4599421e+00   2.7061043e+00  -1.9078026e-02  -3.9945136e+00   2.8032018e-02   2.3982361e+00   2.7061715e+00
   5.3600000e+00   1.3626342e-02  -2.3937254e-02  -1.0268366e-01   2.3382105e+00  -4.7286024e-01  -3.4791445e+00   2.7059212e+00  -1.7539536e-02  -3.9982546e+00   2.7543953e-02   2.3855450e+00   2.7059781e+00
   5.3700000e+00   1.3389083e-02  -2.3520488e-02  -1.0089574e-01   2.3336750e+00  -4.3462291e-01  -3.4985677e+00   2.7057535e+00  -1.6030480e-02  -4.0019172e+00   2.7064384e-02   2.3738020e+00   2.7058010e+00
   5.3800000e+00   1.3155954e-02  -2.3110977e-02  -9.9138958e-02   2.3295215e+00  -3.9647633e-01  -3.5181734e+00   2.7056006e+00  -1.4551285e-02  -4.0055006e+00   2.6593165e-02   2.3630201e+00   2.7056398e+00
   5.3900000e+00   1.2926885e-02  -2.2708596e-02  -9.7412757e-02   2.3257486e+00  -3.5844896e-01  -3.5379226e+00   2.7054624e+00  -1.3102306e-02  -4.0090041e+00   2.6130149e-02   2.3532089e+00   2.7054942e+00
   5.4000000e+00   1.2701804e-02  -2.2313219e-02  -9.5716610e-02   2.3223553e+00  -3.2056797e-01  -3.5577754e+00   2.7053386e+00  -1.1683882e-02  -4.0124270e+00   2.5675194e-02   2.3443758e+00   2.7053638e+00
   5.4100000e+00   1.2480642e-02  -2.1924726e-02  -9.4049993e-02   2.3193432e+00  -2.8286000e-01  -3.5776913e+00   2.7052288e+00  -1.0296317e-02  -4.0157689e+00   2.5228160e-02   2.3365279e+00   2.7052484e+00
   5.4200000e+00   1.2263331e-02  -2.1542996e-02  -9.2412392e-02   2.3167069e+00  -2.4535098e-01  -3.5976293e+00   2.7051328e+00  -8.9398748e-03  -4.0190292e+00   2.4788908e-02   2.3296627e+00   2.7051476e+00
   5.4300000e+00   1.2049804e-02  -2.1167911e-02  -9.0803302e-02   2.3144443e+00  -2.0806552e-01  -3.6175486e+00   2.7050503e+00  -7.6148327e-03  -4.0222076e+00   2.4357304e-02   2.3237779e+00   2.7050610e+00
   5.4400000e+00   1.1839994e-02  -2.0799357e-02  -8.9222227e-02   2.3125501e+00  -1.7102676e-01  -3.6374089e+00   2.7049817e+00  -6.3214306e-03  -4.0253031e+00   2.3933213e-02   2.3188657e+00   2.7049890e+00
   5.4500000e+00   1.1633837e-02  -2.0437219e-02  -8.7668680e-02   2.3110250e+00  -1.3425786e-01  -3.6571691e+00   2.7049250e+00  -5.0598045e-03  -4.0283167e+00   2.3516507e-02   2.3149216e+00   2.7049297e+00
   5.4600000e+00   1.1431270e-02  -2.0081386e-02  -8.6142180e-02   2.3098658e+00  -9.7780805e-02  -3.6767887e+00   2.7048807e+00  -3.8300685e-03  -4.0312477e+00   2.3107055e-02   2.3119345e+00   2.7048834e+00
   5.4700000e+00   1.1232229e-02  -1.9731747e-02  -8.4642258e-02   2.3090694e+00  -6.1617005e-02  -3.6962274e+00   2.7048485e+00  -2.6322911e-03  -4.0340964e+00   2.2704731e-02   2.3098914e+00   2.7048498e+00
   5.4800000e+00   1.1036654e-02  -1.9388196e-02  -8.3168450e-02   2.3086328e+00  -2.5786792e-02  -3.7154458e+00   2.7048280e+00  -1.4665677e-03  -4.0368624e+00   2.2309412e-02   2.3087769e+00   2.7048284e+00
   5.4900000e+00   1.0844485e-02  -1.9050626e-02  -8.1720302e-02   2.3085526e+00   9.6900843e-03  -3.7344050e+00   2.7048191e+00  -3.3295231e-04  -4.0395460e+00   2.1920976e-02   2.3085730e+00   2.7048191e+00
   5.5000000e+00   1.0655661e-02  -1.8718933e-02  -8.0297368e-02   2.3088253e+00   4.4794588e-02  -3.7530669e+00   2.7048213e+00   7.6854182e-04  -4.0421473e+00   2.1539303e-02   2.3092598e+00   2.7048214e+00
   5.5100000e+00   1.0470125e-02  -1.8393014e-02  -7.8899208e-02   2.3094472e+00   7.9508226e-02  -3.7713942e+00   2.7048344e+00   1.8379067e-03  -4.0446664e+00   2.1164274e-02   2.3108154e+00   2.7048350e+00
   5.5200000e+00   1.0287819e-02  -1.8072770e-02  -7.7525391e-02   2.3104142e+00   1.1381343e-01  -3.7893508e+00   2.7048580e+00   2.8751797e-03  -4.0471036e+00   2.0795775e-02   2.3132158e+00   2.7048595e+00
   5.5300000e+00   1.0108688e-02  -1.7758102e-02  -7.6175494e-02   2.3117223e+00   1.4769326e-01  -3.8069018e+00   2.7048918e+00   3.8804176e-03  -4.0494593e+00   2.0433691e-02   2.3164354e+00   2.7048946e+00
   5.5400000e+00   9.9326756e-03  -1.7448911e-02  -7.4849100e-02   2.3133670e+00   1.8113145e-01  -3.8240134e+00   2.7049355e+00   4.8537023e-03  -4.0517338e+00   2.0077912e-02   2.3204473e+00   2.7049398e+00
   5.5500000e+00   9.7597278e-03  -1.7145104e-02  -7.3545800e-02   2.3153439e+00   2.1411227e-01  -3.8406533e+00   2.7049888e+00   5.7951391e-03  -4.0539275e+00   1.9728327e-02   2.3252228e+00   2.7049950e+00
   5.5600000e+00   9.5897912e-03  -1.6846586e-02  -7.2265191e-02   2.3176482e+00   2.4662056e-01  -3.8567905e+00   2.7050513e+00   6.7048582e-03  -4.0560410e+00   1.9384828e-02   2.3307327e+00   2.7050596e+00
   5.5700000e+00   9.4228135e-03  -1.6553266e-02  -7.1006880e-02   2.3202753e+00   2.7864171e-01  -3.8723954e+00   2.7051228e+00   7.5830115e-03  -4.0580748e+00   1.9047310e-02   2.3369464e+00   2.7051334e+00
   5.5800000e+00   9.2587431e-03  -1.6265052e-02  -6.9770477e-02   2.3232201e+00   3.1016166e-01  -3.8874401e+00   2.7052029e+00   8.4297727e-03  -4.0600295e+00   1.8715668e-02   2.3438327e+00   2.7052160e+00
   5.5900000e+00   9.0975295e-03  -1.5981856e-02  -6.8555601e-02   2.3264776e+00   3.4116681e-01  -3.9018982e+00   2.7052913e+00   9.2453362e-03  -4.0619057e+00   1.8389801e-02   2.3513598e+00   2.7053071e+00
   5.6000000e+00   8.9391228e-03  -1.5703591e-02  -6.7361878e-02   2.3300425e+00   3.7164407e-01  -3.9157450e+00   2.7053877e+00   1.0029917e-02  -4.0637042e+00   1.8069607e-02   2.3594951e+00   2.7054063e+00
   5.6100000e+00   8.7834742e-03  -1.5430170e-02  -6.6188939e-02   2.3339095e+00   4.0158076e-01  -3.9289575e+00   2.7054918e+00   1.0783749e-02  -4.0654255e+00   1.7754987e-02   2.3682062e+00   2.7055133e+00
   5.6200000e+00   8.6305357e-03  -1.5161510e-02  -6.5036423e-02   2.3380731e+00   4.3096463e-01  -3.9415144e+00   2.7056033e+00   1.1507085e-02  -4.0670706e+00   1.7445846e-02   2.3774601e+00   2.7056277e+00
   5.6300000e+00   8.4802602e-03  -1.4897527e-02  -6.3903973e-02   2.3425278e+00   4.5978385e-01  -3.9533962e+00   2.7057218e+00   1.2200196e-02  -4.0686403e+00   1.7142087e-02   2.3872238e+00   2.7057493e+00
   5.6400000e+00   8.3326011e-03  -1.4638141e-02  -6.2791241e-02   2.3472678e+00   4.8802695e-01  -3.9645853e+00   2.7058472e+00   1.2863371e-02  -4.0701353e+00   1.6843616e-02   2.3974646e+00   2.7058778e+00
   5.6500000e+00   8.1875131e-03  -1.4383270e-02  -6.1697883e-02   2.3522873e+00   5.1568282e-01  -3.9750657e+00   2.7059790e+00   1.3496914e-02  -4.0715566e+00   1.6550343e-02   2.4081495e+00   2.7060127e+00
   5.6600000e+00   8.0449512e-03  -1.4132837e-02  -6.0623562e-02   2.3575804e+00   5.4274070e-01  -3.9848235e+00   2.7061170e+00   1.4101145e-02  -4.0729051e+00   1.6262175e-02   2.4192463e+00   2.7061538e+00
   5.6700000e+00   7.9048716e-03  -1.3886765e-02  -5.9567947e-02   2.3631410e+00   5.6919013e-01  -3.9938464e+00   2.7062610e+00   1.4676400e-02  -4.0741818e+00   1.5979025e-02   2.4307227e+00   2.7063007e+00
   5.6800000e+00   7.7672311e-03  -1.3644976e-02  -5.8530711e-02   2.3689630e+00   5.9502097e-01  -4.0021243e+00   2.7064105e+00   1.5223029e-02  -4.0753876e+00   1.5700804e-02   2.4425470e+00   2.7064533e+00
   5.6900000e+00   7.6319870e-03  -1.3407397e-02  -5.7511536e-02   2.3750402e+00   6.2022338e-01  -4.0096485e+00   2.7065653e+00   1.5741396e-02  -4.0765236e+00   1.5427428e-02   2.4546880e+00   2.7066111e+00
   5.7000000e+00   7.4990979e-03  -1.3173955e-02  -5.6510106e-02   2.3813663e+00   6.4478779e-01  -4.0164125e+00   2.7067252e+00   1.6231877e-02  -4.0775908e+00   1.5158812e-02   2.4671151e+00   2.7067739e+00
   5.7100000e+00   7.3685226e-03  -1.2944578e-02  -5.5526113e-02   2.3879348e+00   6.6870489e-01  -4.0224116e+00   2.7068899e+00   1.6694862e-02  -4.0785904e+00   1.4894872e-02   2.4797981e+00   2.7069414e+00
   5.7200000e+00   7.2402209e-03  -1.2719194e-02  -5.4559253e-02   2.3947391e+00   6.9196564e-01  -4.0276428e+00   2.7070590e+00   1.7130750e-02  -4.0795233e+00   1.4635528e-02   2.4927077e+00   2.7071132e+00
   5.7300000e+00   7.1141532e-03  -1.2497734e-02  -5.3609228e-02   2.4017727e+00   7.1456123e-01  -4.0321050e+00   2.7072324e+00   1.7539954e-02  -4.0803908e+00   1.4380700e-02   2.5058153e+00   2.7072892e+00
   5.7400000e+00   6.9902806e-03  -1.2280130e-02  -5.2675745e-02   2.4090290e+00   7.3648310e-01  -4.0357989e+00   2.7074098e+00   1.7922894e-02  -4.0811939e+00   1.4130309e-02   2.5190927e+00   2.7074691e+00
   5.7500000e+00   6.8685649e-03  -1.2066315e-02  -5.1758516e-02   2.4165010e+00   7.5772292e-01  -4.0387269e+00   2.7075908e+00   1.8280004e-02  -4.0819339e+00   1.3884277e-02   2.5325128e+00   2.7076525e+00
   5.7600000e+00   6.7489685e-03  -1.1856223e-02  -5.0857257e-02   2.4241820e+00   7.7827259e-01  -4.0408930e+00   2.7077753e+00   1.8611722e-02  -4.0826119e+00   1.3642529e-02   2.5460492e+00   2.7078392e+00
   5.7700000e+00   6.6314545e-03  -1.1649789e-02  -4.9971692e-02   2.4320649e+00   7.9812424e-01  -4.0423032e+00   2.7079630e+00   1.8918498e-02  -4.0832291e+00   1.3404990e-02   2.5596762e+00   2.7080290e+00
   5.7800000e+00   6.5159867e-03  -1.1446949e-02  -4.9101546e-02   2.4401429e+00   8.1727024e-01  -4.0429647e+00   2.7081536e+00   1.9200788e-02  -4.0837868e+00   1.3171588e-02   2.5733690e+00   2.7082216e+00
   5.7900000e+00   6.4025294e-03  -1.1247641e-02  -4.8246551e-02   2.4484087e+00   8.3570317e-01  -4.0428866e+00   2.7083469e+00   1.9459058e-02  -4.0842861e+00   1.2942249e-02   2.5871036e+00   2.7084168e+00
   5.8000000e+00   6.2910477e-03  -1.1051803e-02  -4.7406443e-02   2.4568553e+00   8.5341586e-01  -4.0420795e+00   2.7085427e+00   1.9693777e-02  -4.0847284e+00   1.2716903e-02   2.6008569e+00   2.7086143e+00
   5.8100000e+00   6.1815071e-03  -1.0859375e-02  -4.6580964e-02   2.4654754e+00   8.7040134e-01  -4.0405553e+00   2.7087407e+00   1.9905422e-02  -4.0851149e+00   1.2495481e-02   2.6146065e+00   2.7088138e+00
   5.8200000e+00   6.0738738e-03  -1.0670297e-02  -4.5769857e-02   2.4742616e+00   8.8665292e-01  -4.0383274e+00   2.7089407e+00   2.0094475e-02  -4.0854468e+00   1.2277915e-02   2.6283310e+00   2.7090152e+00
   5.8300000e+00   5.9681147e-03  -1.0484512e-02  -4.4972874e-02   2.4832066e+00   9.0216412e-01  -4.0354106e+00   2.7091425e+00   2.0261425e-02  -4.0857255e+00   1.2064136e-02   2.6420097e+00   2.7092183e+00
   5.8400000e+00   5.8641971e-03  -1.0301961e-02  -4.4189768e-02   2.4923031e+00   9.1692875e-01  -4.0318209e+00   2.7093459e+00   2.0406762e-02  -4.0859522e+00   1.1854080e-02   2.6556229e+00   2.7094227e+00
   5.8500000e+00   5.7620889e-03  -1.0122589e-02  -4.3420298e-02   2.5015433e+00   9.3094083e-01  -4.0275754e+00   2.7095506e+00   2.0530981e-02  -4.0861282e+00   1.1647681e-02   2.6691515e+00   2.7096284e+00
   5.8600000e+00   5.6617586e-03  -9.9463400e-03  -4.2664225e-02   2.5109199e+00   9.4419470e-01  -4.0226926e+00   2.7097564e+00   2.0634583e-02  -4.0862548e+00   1.1444876e-02   2.6825776e+00   2.7098350e+00
   5.8700000e+00   5.5631753e-03  -9.7731598e-03  -4.1921318e-02   2.5204253e+00   9.5668495e-01  -4.0171917e+00   2.7099632e+00   2.0718068e-02  -4.0863333e+00   1.1245602e-02   2.6958838e+00   2.7100424e+00
   5.8800000e+00   5.4663085e-03  -9.6029950e-03  -4.1191346e-02   2.5300516e+00   9.6840648e-01  -4.0110931e+00   2.7101707e+00   2.0781941e-02  -4.0863650e+00   1.1049798e-02   2.7090538e+00   2.7102504e+00
   5.8900000e+00   5.3711284e-03  -9.4357930e-03  -4.0474085e-02   2.5397913e+00   9.7935449e-01  -4.0044180e+00   2.7103788e+00   2.0826708e-02  -4.0863512e+00   1.0857403e-02   2.7220718e+00   2.7104588e+00
   5.9000000e+00   5.2776056e-03  -9.2715023e-03  -3.9769313e-02   2.5496366e+00   9.8952449e-01  -3.9971884e+00   2.7105872e+00   2.0852876e-02  -4.0862932e+00   1.0668359e-02   2.7349233e+00   2.7106674e+00
   5.9100000e+00   5.1857113e-03  -9.1100722e-03  -3.9076812e-02   2.5595796e+00   9.9891235e-01  -3.9894270e+00   2.7107958e+00   2.0860954e-02  -4.0861923e+00   1.0482605e-02   2.7475942e+00   2.7108760e+00
   5.9200000e+00   5.0954170e-03  -8.9514529e-03  -3.8396370e-02   2.5696126e+00   1.0075143e+00  -3.9811571e+00   2.7110044e+00   2.0851451e-02  -4.0860499e+00   1.0300087e-02   2.7600714e+00   2.7110845e+00
   5.9300000e+00   5.0066949e-03  -8.7955954e-03  -3.7727775e-02   2.5797277e+00   1.0153268e+00  -3.9724024e+00   2.7112127e+00   2.0824876e-02  -4.0858672e+00   1.0120746e-02   2.7723426e+00   2.7112927e+00
   5.9400000e+00   4.9195177e-03  -8.6424517e-03  -3.7070822e-02   2.5899169e+00   1.0223470e+00  -3.9631874e+00   2.7114208e+00   2.0781738e-02  -4.0856456e+00   9.9445274e-03   2.7843963e+00   2.7115004e+00
   5.9500000e+00   4.8338584e-03  -8.4919744e-03  -3.6425309e-02   2.6001723e+00   1.0285720e+00  -3.9535365e+00   2.7116283e+00   2.0722545e-02  -4.0853862e+00   9.7713775e-03   2.7962218e+00   2.7117075e+00
   5.9600000e+00   4.7496907e-03  -8.3441173e-03  -3.5791035e-02   2.6104859e+00   1.0339998e+00  -3.9434747e+00   2.7118352e+00   2.0647803e-02  -4.0850904e+00   9.6012423e-03   2.8078092e+00   2.7119138e+00
   5.9700000e+00   4.6669885e-03  -8.1988345e-03  -3.5167805e-02   2.6208499e+00   1.0386284e+00  -3.9330269e+00   2.7120412e+00   2.0558019e-02  -4.0847596e+00   9.4340696e-03   2.8191493e+00   2.7121191e+00
   5.9800000e+00   4.5857263e-03  -8.0560814e-03  -3.4555427e-02   2.6312560e+00   1.0424566e+00  -3.9222183e+00   2.7122463e+00   2.0453695e-02  -4.0843948e+00   9.2698076e-03   2.8302339e+00   2.7123234e+00
   5.9900000e+00   4.5058790e-03  -7.9158139e-03  -3.3953713e-02   2.6416965e+00   1.0454835e+00  -3.9110740e+00   2.7124502e+00   2.0335333e-02  -4.0839976e+00   9.1084057e-03   2.8410554e+00   2.7125265e+00
   6.0000000e+00   4.4274221e-03  -7.7779886e-03  -3.3362475e-02   2.6521632e+00   1.0477086e+00  -3.8996189e+00   2.7126529e+00   2.0203431e-02  -4.0835689e+00   8.9498142e-03   2.8516071e+00   2.7127282e+00
   6.0100000e+00   4.3503313e-03  -7.6425631e-03  -3.2781532e-02   2.6626481e+00   1.0491320e+00  -3.8878779e+00   2.7128543e+00   2.0058485e-02  -4.0831102e+00   8.7939840e-03   2.8618828e+00   2.7129284e+00
   6.0200000e+00   4.2745828e-03  -7.5094957e-03  -3.2210705e-02   2.6731432e+00   1.0497544e+00  -3.8758756e+00   2.7130541e+00   1.9900988e-02  -4.0826227e+00   8.6408671e-03   2.8718773e+00   2.7131271e+00
   6.0300000e+00   4.2001532e-03  -7.3787451e-03  -3.1649818e-02   2.6836406e+00   1.0495769e+00  -3.8636363e+00   2.7132522e+00   1.9731428e-02  -4.0821076e+00   8.4904162e-03   2.8815861e+00   2.7133240e+00
   6.0400000e+00   4.1270197e-03  -7.2502712e-03  -3.1098696e-02   2.6941321e+00   1.0486013e+00  -3.8511838e+00   2.7134486e+00   1.9550290e-02  -4.0815660e+00   8.3425850e-03   2.8910055e+00   2.7135191e+00
   6.0500000e+00   4.0551595e-03  -7.1240343e-03  -3.0557171e-02   2.7046099e+00   1.0468297e+00  -3.8385415e+00   2.7136432e+00   1.9358055e-02  -4.0809993e+00   8.1973278e-03   2.9001323e+00   2.7137122e+00
   6.0600000e+00   3.9845506e-03  -6.9999953e-03  -3.0025076e-02   2.7150660e+00   1.0442650e+00  -3.8257324e+00   2.7138358e+00   1.9155199e-02  -4.0804085e+00   8.0545998e-03   2.9089642e+00   2.7139034e+00
   6.0700000e+00   3.9151712e-03  -6.8781161e-03  -2.9502245e-02   2.7254925e+00   1.0409107e+00  -3.8127786e+00   2.7140263e+00   1.8942194e-02  -4.0797950e+00   7.9143570e-03   2.9174997e+00   2.7140924e+00
   6.0800000e+00   3.8469998e-03  -6.7583590e-03  -2.8988518e-02   2.7358815e+00   1.0367707e+00  -3.7997020e+00   2.7142146e+00   1.8719507e-02  -4.0791597e+00   7.7765560e-03   2.9257376e+00   2.7142791e+00
   6.0900000e+00   3.7800154e-03  -6.6406872e-03  -2.8483736e-02   2.7462251e+00   1.0318497e+00  -3.7865236e+00   2.7144006e+00   1.8487598e-02  -4.0785039e+00   7.6411545e-03   2.9336779e+00   2.7144636e+00
   6.1000000e+00   3.7141973e-03  -6.5250642e-03  -2.7987744e-02   2.7565157e+00   1.0261530e+00  -3.7732635e+00   2.7145843e+00   1.8246924e-02  -4.0778287e+00   7.5081106e-03   2.9413209e+00   2.7146456e+00
   6.1100000e+00   3.6495253e-03  -6.4114544e-03  -2.7500388e-02   2.7667454e+00   1.0196865e+00  -3.7599415e+00   2.7147655e+00   1.7997936e-02  -4.0771352e+00   7.3773832e-03   2.9486676e+00   2.7148252e+00
   6.1200000e+00   3.5859794e-03  -6.2998228e-03  -2.7021518e-02   2.7769066e+00   1.0124567e+00  -3.7465762e+00   2.7149442e+00   1.7741076e-02  -4.0764245e+00   7.2489320e-03   2.9557196e+00   2.7150022e+00
   6.1300000e+00   3.5235399e-03  -6.1901349e-03  -2.6550986e-02   2.7869917e+00   1.0044708e+00  -3.7331855e+00   2.7151203e+00   1.7476785e-02  -4.0756977e+00   7.1227174e-03   2.9624794e+00   2.7151765e+00
   6.1400000e+00   3.4621877e-03  -6.0823569e-03  -2.6088647e-02   2.7969931e+00   9.9573664e-01  -3.7197868e+00   2.7152937e+00   1.7205493e-02  -4.0749559e+00   6.9987005e-03   2.9689496e+00   2.7153482e+00
   6.1500000e+00   3.4019037e-03  -5.9764555e-03  -2.5634359e-02   2.8069035e+00   9.8626272e-01  -3.7063961e+00   2.7154644e+00   1.6927626e-02  -4.0742000e+00   6.8768429e-03   2.9751339e+00   2.7155171e+00
   6.1600000e+00   3.3426694e-03  -5.8723980e-03  -2.5187981e-02   2.8167155e+00   9.7605819e-01  -3.6930291e+00   2.7156322e+00   1.6643603e-02  -4.0734312e+00   6.7571072e-03   2.9810360e+00   2.7156832e+00
   6.1700000e+00   3.2844665e-03  -5.7701524e-03  -2.4749375e-02   2.8264218e+00   9.6513286e-01  -3.6797004e+00   2.7157972e+00   1.6353837e-02  -4.0726504e+00   6.6394562e-03   2.9866606e+00   2.7158464e+00
   6.1800000e+00   3.2272771e-03  -5.6696871e-03  -2.4318407e-02   2.8360153e+00   9.5349719e-01  -3.6664236e+00   2.7159593e+00   1.6058732e-02  -4.0718586e+00   6.5238538e-03   2.9920127e+00   2.7160067e+00
   6.1900000e+00   3.1710834e-03  -5.5709710e-03  -2.3894943e-02   2.8454889e+00   9.4116230e-01  -3.6532119e+00   2.7161183e+00   1.5758686e-02  -4.0710568e+00   6.4102643e-03   2.9970975e+00   2.7161641e+00
   6.2000000e+00   3.1158682e-03  -5.4739738e-03  -2.3478852e-02   2.8548357e+00   9.2813995e-01  -3.6400773e+00   2.7162744e+00   1.5454091e-02  -4.0702460e+00   6.2986526e-03   3.0019212e+00   2.7163184e+00
   6.2100000e+00   3.0616144e-03  -5.3786656e-03  -2.3070006e-02   2.8640489e+00   9.1444256e-01  -3.6270312e+00   2.7164274e+00   1.5145330e-02  -4.0694270e+00   6.1889842e-03   3.0064898e+00   2.7164696e+00
   6.2200000e+00   3.0083053e-03  -5.2850168e-03  -2.2668280e-02   2.8731217e+00   9.0008318e-01  -3.6140842e+00   2.7165773e+00   1.4832780e-02  -4.0686009e+00   6.0812255e-03   3.0108102e+00   2.7166178e+00
   6.2300000e+00   2.9559244e-03  -5.1929986e-03  -2.2273548e-02   2.8820477e+00   8.8507547e-01  -3.6012462e+00   2.7167240e+00   1.4516807e-02  -4.0677684e+00   5.9753430e-03   3.0148893e+00   2.7167628e+00
   6.2400000e+00   2.9044556e-03  -5.1025826e-03  -2.1885690e-02   2.8908204e+00   8.6943374e-01  -3.5885262e+00   2.7168676e+00   1.4197774e-02  -4.0669305e+00   5.8713041e-03   3.0187344e+00   2.7169047e+00
   6.2500000e+00   2.8538829e-03  -5.0137410e-03  -2.1504585e-02   2.8994336e+00   8.5317287e-01  -3.5759326e+00   2.7170080e+00   1.3876034e-02  -4.0660879e+00   5.7690768e-03   3.0223532e+00   2.7170434e+00
   6.2600000e+00   2.8041909e-03  -4.9264463e-03  -2.1130116e-02   2.9078811e+00   8.3630836e-01  -3.5634734e+00   2.7171451e+00   1.3551932e-02  -4.0652417e+00   5.6686294e-03   3.0257535e+00   2.7171789e+00
   6.2700000e+00   2.7553641e-03  -4.8406715e-03  -2.0762167e-02   2.9161570e+00   8.1885627e-01  -3.5511557e+00   2.7172790e+00   1.3225805e-02  -4.0643924e+00   5.5699310e-03   3.0289432e+00   2.7173112e+00
   6.2800000e+00   2.7073875e-03  -4.7563902e-03  -2.0400625e-02   2.9242555e+00   8.0083323e-01  -3.5389861e+00   2.7174096e+00   1.2897983e-02  -4.0635411e+00   5.4729512e-03   3.0319307e+00   2.7174402e+00
   6.2900000e+00   2.6602462e-03  -4.6735765e-03  -2.0045378e-02   2.9321709e+00   7.8225640e-01  -3.5269707e+00   2.7175369e+00   1.2568787e-02  -4.0626883e+00   5.3776600e-03   3.0347243e+00   2.7175660e+00
   6.3000000e+00   2.6139258e-03  -4.5922047e-03  -1.9696318e-02   2.9398979e+00   7.6314348e-01  -3.5151152e+00   2.7176609e+00   1.2238532e-02  -4.0618349e+00   5.2840280e-03   3.0373323e+00   2.7176885e+00
   6.3100000e+00   2.5684119e-03  -4.5122497e-03  -1.9353335e-02   2.9474311e+00   7.4351268e-01  -3.5034247e+00   2.7177817e+00   1.1907522e-02  -4.0609816e+00   5.1920263e-03   3.0397634e+00   2.7178077e+00
   6.3200000e+00   2.5236905e-03  -4.4336869e-03  -1.9016324e-02   2.9547655e+00   7.2338268e-01  -3.4919039e+00   2.7178991e+00   1.1576056e-02  -4.0601291e+00   5.1016266e-03   3.0420259e+00   2.7179237e+00
   6.3300000e+00   2.4797478e-03  -4.3564921e-03  -1.8685181e-02   2.9618962e+00   7.0277262e-01  -3.4805574e+00   2.7180132e+00   1.1244422e-02  -4.0592781e+00   5.0128008e-03   3.0441285e+00   2.7180364e+00
   6.3400000e+00   2.4365703e-03  -4.2806413e-03  -1.8359804e-02   2.9688184e+00   6.8170209e-01  -3.4693891e+00   2.7181239e+00   1.0912902e-02  -4.0584293e+00   4.9255218e-03   3.0460795e+00   2.7181458e+00
   6.3500000e+00   2.3941445e-03  -4.2061113e-03  -1.8040093e-02   2.9755277e+00   6.6019107e-01  -3.4584029e+00   2.7182314e+00   1.0581769e-02  -4.0575832e+00   4.8397624e-03   3.0478873e+00   2.7182520e+00
   6.3600000e+00   2.3524575e-03  -4.1328790e-03  -1.7725949e-02   2.9820197e+00   6.3825997e-01  -3.4476025e+00   2.7183356e+00   1.0251289e-02  -4.0567406e+00   4.7554963e-03   3.0495602e+00   2.7183549e+00
   6.3700000e+00   2.3114964e-03  -4.0609218e-03  -1.7417275e-02   2.9882904e+00   6.1592954e-01  -3.4369910e+00   2.7184364e+00   9.9217167e-03  -4.0559020e+00   4.6726974e-03   3.0511062e+00   2.7184545e+00
   6.3800000e+00   2.2712484e-03  -3.9902175e-03  -1.7113975e-02   2.9943359e+00   5.9322088e-01  -3.4265718e+00   2.7185340e+00   9.5933022e-03  -4.0550680e+00   4.5913402e-03   3.0525331e+00   2.7185509e+00
   6.3900000e+00   2.2317013e-03  -3.9207443e-03  -1.6815956e-02   3.0001525e+00   5.7015541e-01  -3.4163479e+00   2.7186283e+00   9.2662865e-03  -4.0542392e+00   4.5113996e-03   3.0538487e+00   2.7186440e+00
   6.4000000e+00   2.1928428e-03  -3.8524808e-03  -1.6523127e-02   3.0057367e+00   5.4675482e-01  -3.4063222e+00   2.7187193e+00   8.9409025e-03  -4.0534162e+00   4.4328510e-03   3.0550603e+00   2.7187340e+00
   6.4100000e+00   2.1546609e-03  -3.7854059e-03  -1.6235397e-02   3.0110853e+00   5.2304101e-01  -3.3964976e+00   2.7188071e+00   8.6173749e-03  -4.0525993e+00   4.3556700e-03   3.0561751e+00   2.7188207e+00
   6.4200000e+00   2.1171438e-03  -3.7194988e-03  -1.5952676e-02   3.0161952e+00   4.9903602e-01  -3.3868767e+00   2.7188916e+00   8.2959207e-03  -4.0517893e+00   4.2798329e-03   3.0571998e+00   2.7189043e+00
   6.4300000e+00   2.0802799e-03  -3.6547394e-03  -1.5674879e-02   3.0210638e+00   4.7476237e-01  -3.3774623e+00   2.7189730e+00   7.9767488e-03  -4.0509864e+00   4.2053162e-03   3.0581409e+00   2.7189847e+00
   6.4400000e+00   2.0440580e-03  -3.5911075e-03  -1.5401918e-02   3.0256884e+00   4.5024264e-01  -3.3682572e+00   2.7190511e+00   7.6600602e-03  -4.0501913e+00   4.1320971e-03   3.0590045e+00   2.7190619e+00
   6.4500000e+00   2.0084667e-03  -3.5285837e-03  -1.5133710e-02   3.0300666e+00   4.2549955e-01  -3.3592640e+00   2.7191261e+00   7.3460482e-03  -4.0494043e+00   4.0601528e-03   3.0597963e+00   2.7191361e+00
   6.4600000e+00   1.9734952e-03  -3.4671484e-03  -1.4870173e-02   3.0341964e+00   4.0055592e-01  -3.3504852e+00   2.7191980e+00   7.0348984e-03  -4.0486258e+00   3.9894613e-03   3.0605217e+00   2.7192071e+00
   6.4700000e+00   1.9391314e-03  -3.4067756e-03  -1.4611247e-02   3.0380758e+00   3.7543470e-01  -3.3419237e+00   2.7192668e+00   6.7267953e-03  -4.0478564e+00   3.9199937e-03   3.0611854e+00   2.7192751e+00
   6.4800000e+00   1.9053659e-03  -3.3474543e-03  -1.4356829e-02   3.0417032e+00   3.5015890e-01  -3.3335819e+00   2.7193326e+00   6.4219018e-03  -4.0470963e+00   3.8517359e-03   3.0617919e+00   2.7193401e+00
   6.4900000e+00   1.8721885e-03  -3.2891661e-03  -1.4106841e-02   3.0450771e+00   3.2475147e-01  -3.3254626e+00   2.7193953e+00   6.1203806e-03  -4.0463459e+00   3.7846669e-03   3.0623452e+00   2.7194021e+00
   6.5000000e+00   1.8395889e-03  -3.2318932e-03  -1.3861204e-02   3.0481964e+00   2.9923564e-01  -3.3175684e+00   2.7194550e+00   5.8223865e-03  -4.0456055e+00   3.7187660e-03   3.0628489e+00   2.7194612e+00
   6.5100000e+00   1.8075569e-03  -3.1756178e-03  -1.3619844e-02   3.0510600e+00   2.7363444e-01  -3.3099018e+00   2.7195117e+00   5.5280675e-03  -4.0448756e+00   3.6540129e-03   3.0633059e+00   2.7195173e+00
   6.5200000e+00   1.7760827e-03  -3.1203225e-03  -1.3382686e-02   3.0536673e+00   2.4797090e-01  -3.3024655e+00   2.7195655e+00   5.2375640e-03  -4.0441564e+00   3.5903874e-03   3.0637189e+00   2.7195706e+00
   6.5300000e+00   1.7451565e-03  -3.0659902e-03  -1.3149656e-02   3.0560175e+00   2.2226810e-01  -3.2952621e+00   2.7196164e+00   4.9510094e-03  -4.0434482e+00   3.5278701e-03   3.0640898e+00   2.7196209e+00
   6.5400000e+00   1.7147690e-03  -3.0126042e-03  -1.2920684e-02   3.0581106e+00   1.9654870e-01  -3.2882940e+00   2.7196645e+00   4.6685300e-03  -4.0427512e+00   3.4664415e-03   3.0644203e+00   2.7196685e+00
   6.5500000e+00   1.6849105e-03  -2.9601480e-03  -1.2695698e-02   3.0599463e+00   1.7083546e-01  -3.2815636e+00   2.7197098e+00   4.3902451e-03  -4.0420658e+00   3.4060827e-03   3.0647115e+00   2.7197133e+00
   6.5600000e+00   1.6555720e-03  -2.9086054e-03  -1.2474629e-02   3.0615239e+00   1.4515118e-01  -3.2750742e+00   2.7197523e+00   4.1162670e-03  -4.0413922e+00   3.3467751e-03   3.0649629e+00   2.7197554e+00
   6.5700000e+00   1.6267444e-03  -2.8579604e-03  -1.2257408e-02   3.0628448e+00   1.1951859e-01  -3.2688272e+00   2.7197921e+00   3.8467014e-03  -4.0407306e+00   3.2885004e-03   3.0651759e+00   2.7197948e+00
   6.5800000e+00   1.5984188e-03  -2.8081974e-03  -1.2043970e-02   3.0639100e+00   9.3959981e-02  -3.2628243e+00   2.7198292e+00   3.5816472e-03  -4.0400812e+00   3.2312405e-03   3.0653504e+00   2.7198316e+00
   6.5900000e+00   1.5705864e-03  -2.7593011e-03  -1.1834247e-02   3.0647205e+00   6.8497346e-02  -3.2570674e+00   2.7198637e+00   3.3211966e-03  -4.0394443e+00   3.1749778e-03   3.0654859e+00   2.7198658e+00
   6.6000000e+00   1.5432387e-03  -2.7112563e-03  -1.1628176e-02   3.0652782e+00   4.3152143e-02  -3.2515575e+00   2.7198956e+00   3.0654357e-03  -4.0388199e+00   3.1196949e-03   3.0655820e+00   2.7198974e+00
   6.6100000e+00   1.5163672e-03  -2.6640482e-03  -1.1425692e-02   3.0655834e+00   1.7946242e-02  -3.2462971e+00   2.7199250e+00   2.8144440e-03  -4.0382082e+00   3.0653748e-03   3.0656359e+00   2.7199265e+00
   6.6200000e+00   1.4899636e-03  -2.6176623e-03  -1.1226734e-02   3.0656374e+00  -7.0990587e-03  -3.2412878e+00   2.7199519e+00   2.5682951e-03  -4.0376095e+00   3.0120006e-03   3.0656456e+00   2.7199531e+00
   6.6300000e+00   1.4640197e-03  -2.5720842e-03  -1.1031240e-02   3.0654419e+00  -3.1962521e-02  -3.2365308e+00   2.7199764e+00   2.3270561e-03  -4.0370238e+00   2.9595559e-03   3.0656086e+00   2.7199773e+00
   6.6400000e+00   1.4385277e-03  -2.5272998e-03  -1.0839149e-02   3.0649987e+00  -5.6623205e-02  -3.2320274e+00   2.7199984e+00   2.0907877e-03  -4.0364512e+00   2.9080245e-03   3.0655217e+00   2.7199992e+00
   6.6500000e+00   1.4134795e-03  -2.4832954e-03  -1.0650402e-02   3.0643100e+00  -8.1060622e-02  -3.2277781e+00   2.7200181e+00   1.8595369e-03  -4.0358919e+00   2.8573905e-03   3.0653820e+00   2.7200187e+00
   6.6600000e+00   1.3888675e-03  -2.4400573e-03  -1.0464942e-02   3.0633781e+00  -1.0525463e-01  -3.2237834e+00   2.7200355e+00   1.6333702e-03  -4.0353459e+00   2.8076382e-03   3.0651858e+00   2.7200360e+00
   6.6700000e+00   1.3646840e-03  -2.3975721e-03  -1.0282711e-02   3.0622055e+00  -1.2918544e-01  -3.2200435e+00   2.7200506e+00   1.4123312e-03  -4.0348134e+00   2.7587524e-03   3.0649292e+00   2.7200510e+00
   6.6800000e+00   1.3409217e-03  -2.3558269e-03  -1.0103652e-02   3.0607949e+00  -1.5283353e-01  -3.2165582e+00   2.7200636e+00   1.1964587e-03  -4.0342944e+00   2.7107178e-03   3.0646082e+00   2.7200638e+00
   6.6900000e+00   1.3175731e-03  -2.3148086e-03  -9.9277108e-03   3.0591494e+00  -1.7617982e-01  -3.2133271e+00   2.7200741e+00   9.8581212e-04  -4.0337891e+00   2.6635198e-03   3.0642184e+00   2.7200743e+00
   6.7000000e+00   1.2946311e-03  -2.2745046e-03  -9.7548329e-03   3.0572719e+00  -1.9920557e-01  -3.2103495e+00   2.7200829e+00   7.8038981e-04  -4.0332972e+00   2.6171436e-03   3.0637550e+00   2.7200830e+00
   6.7100000e+00   1.2720886e-03  -2.2349024e-03  -9.5849649e-03   3.0551659e+00  -2.2189250e-01  -3.2076241e+00   2.7200896e+00   5.8021252e-04  -4.0328190e+00   2.5715751e-03   3.0632132e+00   2.7200896e+00
   6.7200000e+00   1.2499386e-03  -2.1959900e-03  -9.4180544e-03   3.0528347e+00  -2.4422271e-01  -3.2051497e+00   2.7200943e+00   3.8529687e-04  -4.0323543e+00   2.5268000e-03   3.0625879e+00   2.7200944e+00
   6.7300000e+00   1.2281743e-03  -2.1577551e-03  -9.2540500e-03   3.0502821e+00  -2.6617878e-01  -3.2029243e+00   2.7200972e+00   1.9563741e-04  -4.0319031e+00   2.4828047e-03   3.0618740e+00   2.7200972e+00
   6.7400000e+00   1.2067890e-03  -2.1201861e-03  -9.0929011e-03   3.0475119e+00  -2.8774371e-01  -3.2009459e+00   2.7200982e+00   1.1251005e-05  -4.0314656e+00   2.4395755e-03   3.0610660e+00   2.7200982e+00
   6.7500000e+00   1.1857761e-03  -2.0832713e-03  -8.9345580e-03   3.0445280e+00  -3.0890097e-01  -3.1992121e+00   2.7200974e+00  -1.6786141e-04  -4.0310415e+00   2.3970991e-03   3.0601586e+00   2.7200974e+00
   6.7600000e+00   1.1651291e-03  -2.0469993e-03  -8.7789720e-03   3.0413347e+00  -3.2963452e-01  -3.1977200e+00   2.7200949e+00  -3.4169782e-04  -4.0306310e+00   2.3553624e-03   3.0591462e+00   2.7200949e+00
   6.7700000e+00   1.1448416e-03  -2.0113590e-03  -8.6260950e-03   3.0379362e+00  -3.4992878e-01  -3.1964666e+00   2.7200906e+00  -5.1026572e-04  -4.0302339e+00   2.3143525e-03   3.0580233e+00   2.7200906e+00
   6.7800000e+00   1.1249073e-03  -1.9763393e-03  -8.4758798e-03   3.0343371e+00  -3.6976869e-01  -3.1954484e+00   2.7200846e+00  -6.7357529e-04  -4.0298503e+00   2.2740567e-03   3.0567843e+00   2.7200847e+00
   6.7900000e+00   1.1053202e-03  -1.9419295e-03  -8.3282801e-03   3.0305418e+00  -3.8913969e-01  -3.1946617e+00   2.7200771e+00  -8.3164081e-04  -4.0294800e+00   2.2344626e-03   3.0554236e+00   2.7200772e+00
   6.8000000e+00   1.0860742e-03  -1.9081189e-03  -8.1832504e-03   3.0265553e+00  -4.0802775e-01  -3.1941026e+00   2.7200680e+00  -9.8448053e-04  -4.0291229e+00   2.1955579e-03   3.0539357e+00   2.7200682e+00
   6.8100000e+00   1.0671632e-03  -1.8748970e-03  -8.0407458e-03   3.0223823e+00  -4.2641936e-01  -3.1937666e+00   2.7200574e+00  -1.1321166e-03  -4.0287791e+00   2.1573308e-03   3.0523153e+00   2.7200576e+00
   6.8200000e+00   1.0485816e-03  -1.8422536e-03  -7.9007225e-03   3.0180280e+00  -4.4430155e-01  -3.1936493e+00   2.7200454e+00  -1.2745747e-03  -4.0284483e+00   2.1197693e-03   3.0505568e+00   2.7200457e+00
   6.8300000e+00   1.0303236e-03  -1.8101787e-03  -7.7631372e-03   3.0134975e+00  -4.6166190e-01  -3.1937460e+00   2.7200319e+00  -1.4118843e-03  -4.0281306e+00   2.0828619e-03   3.0486552e+00   2.7200323e+00
   6.8400000e+00   1.0123834e-03  -1.7786624e-03  -7.6279476e-03   3.0087960e+00  -4.7848855e-01  -3.1940516e+00   2.7200171e+00  -1.5440784e-03  -4.0278258e+00   2.0465972e-03   3.0466054e+00   2.7200176e+00
   6.8500000e+00   9.9475566e-04  -1.7476948e-03  -7.4951118e-03   3.0039290e+00  -4.9477021e-01  -3.1945610e+00   2.7200010e+00  -1.6711929e-03  -4.0275337e+00   2.0109639e-03   3.0444026e+00   2.7200016e+00
   6.8600000e+00   9.7743486e-04  -1.7172665e-03  -7.3645889e-03   2.9989019e+00  -5.1049614e-01  -3.1952688e+00   2.7199837e+00  -1.7932673e-03  -4.0272543e+00   1.9759512e-03   3.0420419e+00   2.7199843e+00
   6.8700000e+00   9.6041566e-04  -1.6873681e-03  -7.2363386e-03   2.9937204e+00  -5.2565623e-01  -3.1961697e+00   2.7199652e+00  -1.9103441e-03  -4.0269874e+00   1.9415482e-03   3.0395191e+00   2.7199658e+00
   6.8800000e+00   9.4369281e-04  -1.6579903e-03  -7.1103214e-03   2.9883902e+00  -5.4024091e-01  -3.1972580e+00   2.7199455e+00  -2.0224685e-03  -4.0267329e+00   1.9077442e-03   3.0368300e+00   2.7199463e+00
   6.8900000e+00   9.2726115e-04  -1.6291241e-03  -6.9864984e-03   2.9829171e+00  -5.5424124e-01  -3.1985281e+00   2.7199247e+00  -2.1296891e-03  -4.0264907e+00   1.8745289e-03   3.0339706e+00   2.7199256e+00
   6.9000000e+00   9.1111562e-04  -1.6007605e-03  -6.8648313e-03   2.9773069e+00  -5.6764888e-01  -3.1999744e+00   2.7199029e+00  -2.2320568e-03  -4.0262606e+00   1.8418919e-03   3.0309374e+00   2.7199038e+00
   6.9100000e+00   8.9525122e-04  -1.5728908e-03  -6.7452827e-03   2.9715657e+00  -5.8045607e-01  -3.2015910e+00   2.7198801e+00  -2.3296255e-03  -4.0260424e+00   1.8098233e-03   3.0277272e+00   2.7198811e+00
   6.9200000e+00   8.7966306e-04  -1.5455065e-03  -6.6278156e-03   2.9656994e+00  -5.9265569e-01  -3.2033725e+00   2.7198563e+00  -2.4224509e-03  -4.0258360e+00   1.7783131e-03   3.0243369e+00   2.7198574e+00
   6.9300000e+00   8.6434634e-04  -1.5185990e-03  -6.5123938e-03   2.9597143e+00  -6.0424125e-01  -3.2053130e+00   2.7198317e+00  -2.5105917e-03  -4.0256412e+00   1.7473515e-03   3.0207641e+00   2.7198328e+00
   6.9400000e+00   8.4929632e-04  -1.4921600e-03  -6.3989817e-03   2.9536163e+00  -6.1520688e-01  -3.2074069e+00   2.7198061e+00  -2.5941083e-03  -4.0254579e+00   1.7169292e-03   3.0170066e+00   2.7198074e+00
   6.9500000e+00   8.3450836e-04  -1.4661814e-03  -6.2875444e-03   2.9474119e+00  -6.2554731e-01  -3.2096489e+00   2.7197798e+00  -2.6730636e-03  -4.0252858e+00   1.6870365e-03   3.0130626e+00   2.7197811e+00
   6.9600000e+00   8.1997789e-04  -1.4406552e-03  -6.1780473e-03   2.9411072e+00  -6.3525793e-01  -3.2120335e+00   2.7197527e+00  -2.7475224e-03  -4.0251249e+00   1.6576644e-03   3.0089307e+00   2.7197541e+00
   6.9700000e+00   8.0570044e-04  -1.4155735e-03  -6.0704568e-03   2.9347085e+00  -6.4433476e-01  -3.2145555e+00   2.7197248e+00  -2.8175513e-03  -4.0249748e+00   1.6288038e-03   3.0046100e+00   2.7197263e+00
   6.9800000e+00   7.9167160e-04  -1.3909286e-03  -5.9647396e-03   2.9282223e+00  -6.5277442e-01  -3.2172097e+00   2.7196963e+00  -2.8832189e-03  -4.0248355e+00   1.6004456e-03   3.0001001e+00   2.7196979e+00
   6.9900000e+00   7.7788704e-04  -1.3667128e-03  -5.8608631e-03   2.9216549e+00  -6.6057422e-01  -3.2199914e+00   2.7196672e+00  -2.9445952e-03  -4.0247067e+00   1.5725813e-03   2.9954008e+00   2.7196688e+00
   7.0000000e+00   7.6434250e-04  -1.3429186e-03  -5.7587953e-03   2.9150128e+00  -6.6773205e-01  -3.2228959e+00   2.7196374e+00  -3.0017520e-03  -4.0245883e+00   1.5452022e-03   2.9905126e+00   2.7196391e+00
   7.0100000e+00   7.5103380e-04  -1.3195388e-03  -5.6585047e-03   2.9083022e+00  -6.7424649e-01  -3.2259188e+00   2.7196072e+00  -3.0547626e-03  -4.0244800e+00   1.5182999e-03   2.9854364e+00   2.7196089e+00
   7.0200000e+00   7.3795684e-04  -1.2965661e-03  -5.5599603e-03   2.9015298e+00  -6.8011672e-01  -3.2290557e+00   2.7195764e+00  -3.1037015e-03  -4.0243816e+00   1.4918660e-03   2.9801735e+00   2.7195781e+00
   7.0300000e+00   7.2510759e-04  -1.2739935e-03  -5.4631317e-03   2.8947019e+00  -6.8534256e-01  -3.2323029e+00   2.7195451e+00  -3.1486445e-03  -4.0242930e+00   1.4658923e-03   2.9747258e+00   2.7195469e+00
   7.0400000e+00   7.1248207e-04  -1.2518138e-03  -5.3679891e-03   2.8878250e+00  -6.8992446e-01  -3.2356566e+00   2.7195134e+00  -3.1896686e-03  -4.0242139e+00   1.4403710e-03   2.9690956e+00   2.7195153e+00
   7.0500000e+00   7.0007639e-04  -1.2300204e-03  -5.2745031e-03   2.8809054e+00  -6.9386351e-01  -3.2391134e+00   2.7194813e+00  -3.2268520e-03  -4.0241441e+00   1.4152941e-03   2.9632858e+00   2.7194832e+00
   7.0600000e+00   6.8788673e-04  -1.2086065e-03  -5.1826448e-03   2.8739497e+00  -6.9716140e-01  -3.2426702e+00   2.7194489e+00  -3.2602736e-03  -4.0240835e+00   1.3906538e-03   2.9572996e+00   2.7194508e+00
   7.0700000e+00   6.7590932e-04  -1.1875655e-03  -5.0923860e-03   2.8669643e+00  -6.9982045e-01  -3.2463242e+00   2.7194161e+00  -3.2900134e-03  -4.0240317e+00   1.3664425e-03   2.9511409e+00   2.7194181e+00
   7.0800000e+00   6.6414046e-04  -1.1668908e-03  -5.0036987e-03   2.8599554e+00  -7.0184359e-01  -3.2500729e+00   2.7193831e+00  -3.3161521e-03  -4.0239887e+00   1.3426529e-03   2.9448140e+00   2.7193851e+00
   7.0900000e+00   6.5257653e-04  -1.1465762e-03  -4.9165556e-03   2.8529295e+00  -7.0323436e-01  -3.2539139e+00   2.7193498e+00  -3.3387711e-03  -4.0239541e+00   1.3192775e-03   2.9383236e+00   2.7193519e+00
   7.1000000e+00   6.4121395e-04  -1.1266153e-03  -4.8309298e-03   2.8458929e+00  -7.0399689e-01  -3.2578453e+00   2.7193163e+00  -3.3579525e-03  -4.0239278e+00   1.2963091e-03   2.9316749e+00   2.7193184e+00
   7.1100000e+00   6.3004922e-04  -1.1070020e-03  -4.7467950e-03   2.8388517e+00  -7.0413588e-01  -3.2618653e+00   2.7192827e+00  -3.3737786e-03  -4.0239095e+00   1.2737407e-03   2.9248737e+00   2.7192847e+00
   7.1200000e+00   6.1907890e-04  -1.0877301e-03  -4.6641250e-03   2.8318123e+00  -7.0365665e-01  -3.2659725e+00   2.7192489e+00  -3.3863327e-03  -4.0238991e+00   1.2515652e-03   2.9179262e+00   2.7192510e+00
   7.1300000e+00   6.0829960e-04  -1.0687939e-03  -4.5828945e-03   2.8247807e+00  -7.0256505e-01  -3.2701656e+00   2.7192149e+00  -3.3956979e-03  -4.0238963e+00   1.2297759e-03   2.9108390e+00   2.7192171e+00
   7.1400000e+00   5.9770798e-04  -1.0501874e-03  -4.5030783e-03   2.8177631e+00  -7.0086750e-01  -3.2744438e+00   2.7191809e+00  -3.4019578e-03  -4.0239009e+00   1.2083660e-03   2.9036192e+00   2.7191831e+00
   7.1500000e+00   5.8730080e-04  -1.0319049e-03  -4.4246519e-03   2.8107655e+00  -6.9857097e-01  -3.2788061e+00   2.7191469e+00  -3.4051963e-03  -4.0239127e+00   1.1873289e-03   2.8962742e+00   2.7191490e+00
   7.1600000e+00   5.7707482e-04  -1.0139407e-03  -4.3475910e-03   2.8037938e+00  -6.9568296e-01  -3.2832521e+00   2.7191129e+00  -3.4054974e-03  -4.0239315e+00   1.1666581e-03   2.8888120e+00   2.7191150e+00
   7.1700000e+00   5.6702691e-04  -9.9628936e-04  -4.2718718e-03   2.7968540e+00  -6.9221148e-01  -3.2877813e+00   2.7190788e+00  -3.4029449e-03  -4.0239570e+00   1.1463472e-03   2.8812409e+00   2.7190809e+00
   7.1800000e+00   5.5715395e-04  -9.7894535e-04  -4.1974711e-03   2.7899517e+00  -6.8816505e-01  -3.2923935e+00   2.7190448e+00  -3.3976228e-03  -4.0239890e+00   1.1263900e-03   2.8735695e+00   2.7190469e+00
   7.1900000e+00   5.4745290e-04  -9.6190335e-04  -4.1243658e-03   2.7830928e+00  -6.8355269e-01  -3.2970886e+00   2.7190109e+00  -3.3896150e-03  -4.0240274e+00   1.1067803e-03   2.8658070e+00   2.7190130e+00
   7.2000000e+00   5.3792077e-04  -9.4515810e-04  -4.0525334e-03   2.7762828e+00  -6.7838386e-01  -3.3018666e+00   2.7189770e+00  -3.3790051e-03  -4.0240719e+00   1.0875121e-03   2.8579627e+00   2.7189791e+00
   7.2100000e+00   5.2855461e-04  -9.2870443e-04  -3.9819517e-03   2.7695273e+00  -6.7266853e-01  -3.3067275e+00   2.7189433e+00  -3.3658767e-03  -4.0241223e+00   1.0685794e-03   2.8500464e+00   2.7189454e+00
   7.2200000e+00   5.1935154e-04  -9.1253726e-04  -3.9125989e-03   2.7628316e+00  -6.6641705e-01  -3.3116715e+00   2.7189097e+00  -3.3503130e-03  -4.0241784e+00   1.0499763e-03   2.8420679e+00   2.7189118e+00
   7.2300000e+00   5.1030872e-04  -8.9665160e-04  -3.8444537e-03   2.7562010e+00  -6.5964025e-01  -3.3166987e+00   2.7188763e+00  -3.3323967e-03  -4.0242400e+00   1.0316972e-03   2.8340377e+00   2.7188783e+00
   7.2400000e+00   5.0142335e-04  -8.8104255e-04  -3.7774950e-03   2.7496409e+00  -6.5234932e-01  -3.3218093e+00   2.7188431e+00  -3.3122103e-03  -4.0243068e+00   1.0137363e-03   2.8259661e+00   2.7188451e+00
   7.2500000e+00   4.9269269e-04  -8.6570529e-04  -3.7117022e-03   2.7431561e+00  -6.4455587e-01  -3.3270033e+00   2.7188101e+00  -3.2898358e-03  -4.0243787e+00   9.9608822e-04   2.8178641e+00   2.7188121e+00
   7.2600000e+00   4.8411406e-04  -8.5063510e-04  -3.6470549e-03   2.7367518e+00  -6.3627185e-01  -3.3322809e+00   2.7187773e+00  -3.2653545e-03  -4.0244555e+00   9.7874741e-04   2.8097424e+00   2.7187792e+00
   7.2700000e+00   4.7568479e-04  -8.3582731e-04  -3.5835334e-03   2.7304328e+00  -6.2750958e-01  -3.3376421e+00   2.7187448e+00  -3.2388474e-03  -4.0245369e+00   9.6170854e-04   2.8016123e+00   2.7187467e+00
   7.2800000e+00   4.6740230e-04  -8.2127734e-04  -3.5211179e-03   2.7242037e+00  -6.1828169e-01  -3.3430867e+00   2.7187125e+00  -3.2103946e-03  -4.0246227e+00   9.4496634e-04   2.7934849e+00   2.7187144e+00
   7.2900000e+00   4.5926403e-04  -8.0698071e-04  -3.4597892e-03   2.7180691e+00  -6.0860114e-01  -3.3486145e+00   2.7186806e+00  -3.1800758e-03  -4.0247128e+00   9.2851565e-04   2.7853717e+00   2.7186824e+00
   7.3000000e+00   4.5126746e-04  -7.9293301e-04  -3.3995284e-03   2.7120337e+00  -5.9848117e-01  -3.3542250e+00   2.7186489e+00  -3.1479697e-03  -4.0248070e+00   9.1235140e-04   2.7772840e+00   2.7186508e+00
   7.3100000e+00   4.4341012e-04  -7.7912991e-04  -3.3403170e-03   2.7061015e+00  -5.8793528e-01  -3.3599177e+00   2.7186176e+00  -3.1141544e-03  -4.0249050e+00   8.9646860e-04   2.7692333e+00   2.7186194e+00
   7.3200000e+00   4.3568960e-04  -7.6556714e-04  -3.2821366e-03   2.7002769e+00  -5.7697724e-01  -3.3656918e+00   2.7185867e+00  -3.0787073e-03  -4.0250067e+00   8.8086235e-04   2.7612313e+00   2.7185884e+00
   7.3300000e+00   4.2810351e-04  -7.5224051e-04  -3.2249693e-03   2.6945639e+00  -5.6562102e-01  -3.3715462e+00   2.7185561e+00  -3.0417046e-03  -4.0251119e+00   8.6552782e-04   2.7532893e+00   2.7185578e+00
   7.3400000e+00   4.2064950e-04  -7.3914590e-04  -3.1687974e-03   2.6889664e+00  -5.5388084e-01  -3.3774797e+00   2.7185258e+00  -3.0032220e-03  -4.0252204e+00   8.5046027e-04   2.7454188e+00   2.7185275e+00
   7.3500000e+00   4.1332529e-04  -7.2627928e-04  -3.1136038e-03   2.6834882e+00  -5.4177108e-01  -3.3834908e+00   2.7184960e+00  -2.9633339e-03  -4.0253320e+00   8.3565506e-04   2.7376312e+00   2.7184976e+00
   7.3600000e+00   4.0612860e-04  -7.1363667e-04  -3.0593712e-03   2.6781329e+00  -5.2930628e-01  -3.3895776e+00   2.7184666e+00  -2.9221141e-03  -4.0254464e+00   8.2110763e-04   2.7299379e+00   2.7184681e+00
   7.3700000e+00   3.9905722e-04  -7.0121418e-04  -3.0060831e-03   2.6729039e+00  -5.1650115e-01  -3.3957381e+00   2.7184376e+00  -2.8796351e-03  -4.0255637e+00   8.0681348e-04   2.7223499e+00   2.7184391e+00
   7.3800000e+00   3.9210896e-04  -6.8900798e-04  -2.9537228e-03   2.6678047e+00  -5.0337051e-01  -3.4019699e+00   2.7184090e+00  -2.8359685e-03  -4.0256835e+00   7.9276821e-04   2.7148782e+00   2.7184105e+00
   7.3900000e+00   3.8528169e-04  -6.7701429e-04  -2.9022744e-03   2.6628383e+00  -4.8992932e-01  -3.4082702e+00   2.7183809e+00  -2.7911848e-03  -4.0258057e+00   7.7896748e-04   2.7075337e+00   2.7183823e+00
   7.4000000e+00   3.7857329e-04  -6.6522943e-04  -2.8517218e-03   2.6580079e+00  -4.7619260e-01  -3.4146362e+00   2.7183532e+00  -2.7453535e-03  -4.0259301e+00   7.6540703e-04   2.7003269e+00   2.7183546e+00
   7.4100000e+00   3.7198170e-04  -6.5364974e-04  -2.8020495e-03   2.6533162e+00  -4.6217545e-01  -3.4210644e+00   2.7183260e+00  -2.6985429e-03  -4.0260566e+00   7.5208269e-04   2.6932681e+00   2.7183273e+00
   7.4200000e+00   3.6550488e-04  -6.4227168e-04  -2.7532421e-03   2.6487661e+00  -4.4789302e-01  -3.4275512e+00   2.7182992e+00  -2.6508202e-03  -4.0261850e+00   7.3899034e-04   2.6863674e+00   2.7183005e+00
   7.4300000e+00   3.5914083e-04  -6.3109171e-04  -2.7052847e-03   2.6443600e+00  -4.3336049e-01  -3.4340927e+00   2.7182730e+00  -2.6022513e-03  -4.0263150e+00   7.2612594e-04   2.6796345e+00   2.7182742e+00
   7.4400000e+00   3.5288759e-04  -6.2010640e-04  -2.6581623e-03   2.6401005e+00  -4.1859306e-01  -3.4406844e+00   2.7182472e+00  -2.5529012e-03  -4.0264467e+00   7.1348553e-04   2.6730789e+00   2.7182484e+00
   7.4500000e+00   3.4674324e-04  -6.0931236e-04  -2.6118605e-03   2.6359898e+00  -4.0360595e-01  -3.4473219e+00   2.7182219e+00  -2.5028334e-03  -4.0265798e+00   7.0106521e-04   2.6667095e+00   2.7182231e+00
   7.4600000e+00   3.4070586e-04  -5.9870625e-04  -2.5663650e-03   2.6320299e+00  -3.8841435e-01  -3.4540001e+00   2.7181971e+00  -2.4521104e-03  -4.0267141e+00   6.8886114e-04   2.6605352e+00   2.7181982e+00
   7.4700000e+00   3.3477362e-04  -5.8828481e-04  -2.5216616e-03   2.6282230e+00  -3.7303342e-01  -3.4607139e+00   2.7181729e+00  -2.4007933e-03  -4.0268496e+00   6.7686955e-04   2.6545640e+00   2.7181739e+00
   7.4800000e+00   3.2894466e-04  -5.7804482e-04  -2.4777367e-03   2.6245708e+00  -3.5747820e-01  -3.4674576e+00   2.7181491e+00  -2.3489419e-03  -4.0269860e+00   6.6508676e-04   2.6488039e+00   2.7181501e+00
   7.4900000e+00   3.2321719e-04  -5.6798312e-04  -2.4345766e-03   2.6210749e+00  -3.4176382e-01  -3.4742255e+00   2.7181259e+00  -2.2966150e-03  -4.0271233e+00   6.5350912e-04   2.6432624e+00   2.7181269e+00
   7.5000000e+00   3.1758946e-04  -5.5809660e-04  -2.3921681e-03   2.6177369e+00  -3.2590527e-01  -3.4810114e+00   2.7181032e+00  -2.2438699e-03  -4.0272612e+00   6.4213307e-04   2.6379463e+00   2.7181041e+00
   7.5100000e+00   3.1205971e-04  -5.4838222e-04  -2.3504980e-03   2.6145582e+00  -3.0991744e-01  -3.4878090e+00   2.7180810e+00  -2.1907626e-03  -4.0273997e+00   6.3095509e-04   2.6328622e+00   2.7180819e+00
   7.5200000e+00   3.0662624e-04  -5.3883699e-04  -2.3095536e-03   2.6115399e+00  -2.9381511e-01  -3.4946115e+00   2.7180594e+00  -2.1373480e-03  -4.0275387e+00   6.1997173e-04   2.6280160e+00   2.7180602e+00
   7.5300000e+00   3.0128739e-04  -5.2945794e-04  -2.2693220e-03   2.6086832e+00  -2.7761298e-01  -3.5014123e+00   2.7180383e+00  -2.0836792e-03  -4.0276779e+00   6.0917962e-04   2.6234132e+00   2.7180391e+00
   7.5400000e+00   2.9604149e-04  -5.2024220e-04  -2.2297911e-03   2.6059889e+00  -2.6132558e-01  -3.5082042e+00   2.7180177e+00  -2.0298087e-03  -4.0278173e+00   5.9857540e-04   2.6190589e+00   2.7180185e+00
   7.5500000e+00   2.9088694e-04  -5.1118692e-04  -2.1909484e-03   2.6034579e+00  -2.4496733e-01  -3.5149799e+00   2.7179977e+00  -1.9757873e-03  -4.0279567e+00   5.8815583e-04   2.6149574e+00   2.7179984e+00
   7.5600000e+00   2.8582213e-04  -5.0228931e-04  -2.1527822e-03   2.6010908e+00  -2.2855251e-01  -3.5217321e+00   2.7179782e+00  -1.9216643e-03  -4.0280961e+00   5.7791767e-04   2.6111128e+00   2.7179789e+00
   7.5700000e+00   2.8084551e-04  -4.9354661e-04  -2.1152805e-03   2.5988882e+00  -2.1209523e-01  -3.5284532e+00   2.7179593e+00  -1.8674878e-03  -4.0282353e+00   5.6785778e-04   2.6075283e+00   2.7179599e+00
   7.5800000e+00   2.7595555e-04  -4.8495614e-04  -2.0784318e-03   2.5968502e+00  -1.9560945e-01  -3.5351354e+00   2.7179409e+00  -1.8133048e-03  -4.0283741e+00   5.5797305e-04   2.6042070e+00   2.7179415e+00
   7.5900000e+00   2.7115073e-04  -4.7651524e-04  -2.0422247e-03   2.5949773e+00  -1.7910898e-01  -3.5417710e+00   2.7179230e+00  -1.7591606e-03  -4.0285126e+00   5.4826043e-04   2.6011511e+00   2.7179236e+00
   7.6000000e+00   2.6642957e-04  -4.6822131e-04  -2.0066481e-03   2.5932694e+00  -1.6260746e-01  -3.5483519e+00   2.7179057e+00  -1.7050993e-03  -4.0286506e+00   5.3871691e-04   2.5983625e+00   2.7179062e+00
   7.6100000e+00   2.6179061e-04  -4.6007174e-04  -1.9716912e-03   2.5917266e+00  -1.4611811e-01  -3.5548704e+00   2.7178889e+00  -1.6511638e-03  -4.0287880e+00   5.2933952e-04   2.5958423e+00   2.7178894e+00
   7.6200000e+00   2.5723241e-04  -4.5206400e-04  -1.9373432e-03   2.5903484e+00  -1.2965418e-01  -3.5613186e+00   2.7178727e+00  -1.5973954e-03  -4.0289247e+00   5.2012535e-04   2.5935912e+00   2.7178732e+00
   7.6300000e+00   2.5275357e-04  -4.4419562e-04  -1.9035935e-03   2.5891359e+00  -1.1322867e-01  -3.5676876e+00   2.7178570e+00  -1.5438343e-03  -4.0290605e+00   5.1107154e-04   2.5916106e+00   2.7178574e+00
   7.6400000e+00   2.4835271e-04  -4.3646418e-04  -1.8704317e-03   2.5880874e+00  -9.6854546e-02  -3.5739702e+00   2.7178418e+00  -1.4905193e-03  -4.0291955e+00   5.0217532e-04   2.5898991e+00   2.7178422e+00
   7.6500000e+00   2.4402847e-04  -4.2886730e-04  -1.8378475e-03   2.5872024e+00  -8.0544439e-02  -3.5801582e+00   2.7178272e+00  -1.4374879e-03  -4.0293295e+00   4.9343394e-04   2.5884559e+00   2.7178276e+00
   7.6600000e+00   2.3977951e-04  -4.2140263e-04  -1.8058310e-03   2.5864797e+00  -6.4310627e-02  -3.5862441e+00   2.7178131e+00  -1.3847762e-03  -4.0294625e+00   4.8484471e-04   2.5872791e+00   2.7178134e+00
   7.6700000e+00   2.3560453e-04  -4.1406788e-04  -1.7743721e-03   2.5859179e+00  -4.8164974e-02  -3.5922206e+00   2.7177995e+00  -1.3324192e-03  -4.0295943e+00   4.7640498e-04   2.5863665e+00   2.7177998e+00
   7.6800000e+00   2.3150224e-04  -4.0686079e-04  -1.7434613e-03   2.5855169e+00  -3.2119409e-02  -3.5980795e+00   2.7177865e+00  -1.2804503e-03  -4.0297248e+00   4.6811215e-04   2.5857164e+00   2.7177868e+00
   7.6900000e+00   2.2747137e-04  -3.9977914e-04  -1.7130888e-03   2.5852756e+00  -1.6185633e-02  -3.6038132e+00   2.7177739e+00  -1.2289019e-03  -4.0298541e+00   4.5996367e-04   2.5853263e+00   2.7177742e+00
   7.7000000e+00   2.2351068e-04  -3.9282074e-04  -1.6832454e-03   2.5851930e+00  -3.7503903e-04  -3.6094142e+00   2.7177619e+00  -1.1778050e-03  -4.0299821e+00   4.5195703e-04   2.5851930e+00   2.7177621e+00
   7.7100000e+00   2.1961895e-04  -3.8598346e-04  -1.6539218e-03   2.5852677e+00   1.5301177e-02  -3.6148752e+00   2.7177504e+00  -1.1271893e-03  -4.0301086e+00   4.4408976e-04   2.5853130e+00   2.7177506e+00
   7.7200000e+00   2.1579497e-04  -3.7926519e-04  -1.6251090e-03   2.5854985e+00   3.0831939e-02  -3.6201892e+00   2.7177394e+00  -1.0770833e-03  -4.0302336e+00   4.3635943e-04   2.5856824e+00   2.7177396e+00
   7.7300000e+00   2.1203758e-04  -3.7266385e-04  -1.5967980e-03   2.5858839e+00   4.6206544e-02  -3.6253493e+00   2.7177288e+00  -1.0275143e-03  -4.0303570e+00   4.2876367e-04   2.5862967e+00   2.7177290e+00
   7.7400000e+00   2.0834560e-04  -3.6617742e-04  -1.5689801e-03   2.5864223e+00   6.1414564e-02  -3.6303488e+00   2.7177188e+00  -9.7850829e-04  -4.0304788e+00   4.2130012e-04   2.5871513e+00   2.7177190e+00
   7.7500000e+00   2.0471791e-04  -3.5980389e-04  -1.5416468e-03   2.5871118e+00   7.6445780e-02  -3.6351814e+00   2.7177093e+00  -9.3009006e-04  -4.0305990e+00   4.1396650e-04   2.5882410e+00   2.7177095e+00
   7.7600000e+00   2.0115337e-04  -3.5354130e-04  -1.5147896e-03   2.5879508e+00   9.1290201e-02  -3.6398411e+00   2.7177002e+00  -8.8228325e-04  -4.0307174e+00   4.0676053e-04   2.5895604e+00   2.7177004e+00
   7.7700000e+00   1.9765090e-04  -3.4738773e-04  -1.4884001e-03   2.5889372e+00   1.0593809e-01  -3.6443218e+00   2.7176917e+00  -8.3511029e-04  -4.0308341e+00   3.9968001e-04   2.5911038e+00   2.7176918e+00
   7.7800000e+00   1.9420942e-04  -3.4134126e-04  -1.4624703e-03   2.5900692e+00   1.2037996e-01  -3.6486182e+00   2.7176836e+00  -7.8859244e-04  -4.0309489e+00   3.9272275e-04   2.5928651e+00   2.7176837e+00
   7.7900000e+00   1.9082785e-04  -3.3540005e-04  -1.4369921e-03   2.5913444e+00   1.3460658e-01  -3.6527250e+00   2.7176759e+00  -7.4274981e-04  -4.0310619e+00   3.8588660e-04   2.5948381e+00   2.7176760e+00
   7.8000000e+00   1.8750516e-04  -3.2956226e-04  -1.4119577e-03   2.5927609e+00   1.4860897e-01  -3.6566372e+00   2.7176687e+00  -6.9760140e-04  -4.0311729e+00   3.7916945e-04   2.5970163e+00   2.7176688e+00
   7.8100000e+00   1.8424032e-04  -3.2382609e-04  -1.3873593e-03   2.5943162e+00   1.6237839e-01  -3.6603503e+00   2.7176620e+00  -6.5316505e-04  -4.0312821e+00   3.7256924e-04   2.5993929e+00   2.7176621e+00
   7.8200000e+00   1.8103233e-04  -3.1818978e-04  -1.3631893e-03   2.5960080e+00   1.7590638e-01  -3.6638601e+00   2.7176557e+00  -6.0945756e-04  -4.0313892e+00   3.6608392e-04   2.6019609e+00   2.7176557e+00
   7.8300000e+00   1.7788020e-04  -3.1265157e-04  -1.3394403e-03   2.5978339e+00   1.8918470e-01  -3.6671627e+00   2.7176498e+00  -5.6649463e-04  -4.0314943e+00   3.5971151e-04   2.6047134e+00   2.7176499e+00
   7.8400000e+00   1.7478294e-04  -3.0720978e-04  -1.3161049e-03   2.5997912e+00   2.0220540e-01  -3.6702545e+00   2.7176444e+00  -5.2429085e-04  -4.0315974e+00   3.5345003e-04   2.6076429e+00   2.7176444e+00
   7.8500000e+00   1.7173962e-04  -3.0186271e-04  -1.2931760e-03   2.6018775e+00   2.1496074e-01  -3.6731324e+00   2.7176394e+00  -4.8285137e-04  -4.0316985e+00   3.4729756e-04   2.6107421e+00   2.7176394e+00
   7.8600000e+00   1.6874928e-04  -2.9660873e-04  -1.2706464e-03   2.6040899e+00   2.2744328e-01  -3.6757936e+00   2.7176348e+00  -4.4220047e-04  -4.0317974e+00   3.4125219e-04   2.6140036e+00   2.7176348e+00
   7.8700000e+00   1.6581101e-04  -2.9144621e-04  -1.2485092e-03   2.6064258e+00   2.3964579e-01  -3.6782356e+00   2.7176306e+00  -4.0234951e-04  -4.0318942e+00   3.3531207e-04   2.6174196e+00   2.7176306e+00
   7.8800000e+00   1.6292390e-04  -2.8637356e-04  -1.2267575e-03   2.6088823e+00   2.5156134e-01  -3.6804565e+00   2.7176268e+00  -3.6330884e-04  -4.0319888e+00   3.2947536e-04   2.6209826e+00   2.7176268e+00
   7.8900000e+00   1.6008707e-04  -2.8138921e-04  -1.2053847e-03   2.6114564e+00   2.6318322e-01  -3.6824544e+00   2.7176234e+00  -3.2508790e-04  -4.0320813e+00   3.2374026e-04   2.6246848e+00   2.7176234e+00
   7.9000000e+00   1.5729962e-04  -2.7649164e-04  -1.1843841e-03   2.6141453e+00   2.7450499e-01  -3.6842283e+00   2.7176203e+00  -2.8769523e-04  -4.0321717e+00   3.1810501e-04   2.6285184e+00   2.7176204e+00
   7.9100000e+00   1.5456071e-04  -2.7167933e-04  -1.1637493e-03   2.6169459e+00   2.8552046e-01  -3.6857771e+00   2.7176177e+00  -2.5113855e-04  -4.0322598e+00   3.1256786e-04   2.6324756e+00   2.7176177e+00
   7.9200000e+00   1.5186949e-04  -2.6695079e-04  -1.1434739e-03   2.6198551e+00   2.9622370e-01  -3.6871003e+00   2.7176154e+00  -2.1542505e-04  -4.0323457e+00   3.0712712e-04   2.6365487e+00   2.7176154e+00
   7.9300000e+00   1.4922513e-04  -2.6230457e-04  -1.1235515e-03   2.6228697e+00   3.0660903e-01  -3.6881978e+00   2.7176135e+00  -1.8056552e-04  -4.0324293e+00   3.0178109e-04   2.6407299e+00   2.7176135e+00
   7.9400000e+00   1.4662681e-04  -2.5773924e-04  -1.1039762e-03   2.6259865e+00   3.1667103e-01  -3.6890697e+00   2.7176119e+00  -1.4656126e-04  -4.0325108e+00   2.9652813e-04   2.6450115e+00   2.7176119e+00
   7.9500000e+00   1.4407373e-04  -2.5325338e-04  -1.0847418e-03   2.6292024e+00   3.2640454e-01  -3.6897166e+00   2.7176107e+00  -1.1341479e-04  -4.0325900e+00   2.9136663e-04   2.6493858e+00   2.7176107e+00
   7.9600000e+00   1.4156510e-04  -2.4884562e-04  -1.0658423e-03   2.6325139e+00   3.3580464e-01  -3.6901395e+00   2.7176097e+00  -8.1128992e-05  -4.0326671e+00   2.8629499e-04   2.6538451e+00   2.7176097e+00
   7.9700000e+00   1.3910016e-04  -2.4451459e-04  -1.0472720e-03   2.6359177e+00   3.4486670e-01  -3.6903396e+00   2.7176091e+00  -4.9704802e-05  -4.0327418e+00   2.8131164e-04   2.6583820e+00   2.7176091e+00
   7.9800000e+00   1.3667814e-04  -2.4025896e-04  -1.0290252e-03   2.6394104e+00   3.5358632e-01  -3.6903186e+00   2.7176088e+00  -1.9143668e-05  -4.0328144e+00   2.7641506e-04   2.6629890e+00   2.7176088e+00
   7.9900000e+00   1.3429829e-04  -2.3607742e-04  -1.0110961e-03   2.6429885e+00   3.6195936e-01  -3.6900783e+00   2.7176088e+00   1.0553714e-05  -4.0328848e+00   2.7160372e-04   2.6676587e+00   2.7176088e+00
   8.0000000e+00   1.3195987e-04  -2.3196868e-04  -9.9347926e-04   2.6466487e+00   3.6998196e-01  -3.6896212e+00   2.7176091e+00   3.9387636e-05  -4.0329529e+00   2.6687615e-04   2.6723839e+00   2.7176091e+00
   8.0100000e+00   1.2966217e-04  -2.2793147e-04  -9.7616924e-04   2.6503873e+00   3.7765049e-01  -3.6889497e+00   2.7176096e+00   6.7369091e-05  -4.0330189e+00   2.6223088e-04   2.6771576e+00   2.7176096e+00
   8.0200000e+00   1.2740448e-04  -2.2396455e-04  -9.5916069e-04   2.6542008e+00   3.8496162e-01  -3.6880668e+00   2.7176104e+00   9.4491621e-05  -4.0330827e+00   2.5766649e-04   2.6819726e+00   2.7176104e+00
   8.0300000e+00   1.2518611e-04  -2.2006668e-04  -9.4244836e-04   2.6580856e+00   3.9191225e-01  -3.6869756e+00   2.7176115e+00   1.2075727e-04  -4.0331443e+00   2.5318157e-04   2.6868223e+00   2.7176115e+00
   8.0400000e+00   1.2300635e-04  -2.1623668e-04  -9.2602709e-04   2.6620381e+00   3.9849955e-01  -3.6856797e+00   2.7176129e+00   1.4616874e-04  -4.0332037e+00   2.4877473e-04   2.6916999e+00   2.7176129e+00
   8.0500000e+00   1.2086456e-04  -2.1247336e-04  -9.0989181e-04   2.6660546e+00   4.0472096e-01  -3.6841828e+00   2.7176144e+00   1.7072934e-04  -4.0332610e+00   2.4444461e-04   2.6965990e+00   2.7176145e+00
   8.0600000e+00   1.1876005e-04  -2.0877555e-04  -8.9403753e-04   2.6701315e+00   4.1057417e-01  -3.6824889e+00   2.7176163e+00   1.9444300e-04  -4.0333161e+00   2.4018988e-04   2.7015131e+00   2.7176163e+00
   8.0700000e+00   1.1669219e-04  -2.0514212e-04  -8.7845937e-04   2.6742651e+00   4.1605715e-01  -3.6806022e+00   2.7176183e+00   2.1731422e-04  -4.0333691e+00   2.3600923e-04   2.7064362e+00   2.7176184e+00
   8.0800000e+00   1.1466034e-04  -2.0157195e-04  -8.6315252e-04   2.6784516e+00   4.2116814e-01  -3.6785271e+00   2.7176206e+00   2.3934811e-04  -4.0334200e+00   2.3190137e-04   2.7113623e+00   2.7176207e+00
   8.0900000e+00   1.1266386e-04  -1.9806393e-04  -8.4811224e-04   2.6826874e+00   4.2590562e-01  -3.6762685e+00   2.7176231e+00   2.6055027e-04  -4.0334688e+00   2.2786502e-04   2.7162855e+00   2.7176232e+00
   8.1000000e+00   1.1070215e-04  -1.9461699e-04  -8.3333390e-04   2.6869686e+00   4.3026836e-01  -3.6738310e+00   2.7176259e+00   2.8092688e-04  -4.0335155e+00   2.2389895e-04   2.7212003e+00   2.7176259e+00
   8.1100000e+00   1.0877459e-04  -1.9123006e-04  -8.1881293e-04   2.6912916e+00   4.3425540e-01  -3.6712199e+00   2.7176288e+00   3.0048461e-04  -4.0335601e+00   2.2000193e-04   2.7261013e+00   2.7176288e+00
   8.1200000e+00   1.0688060e-04  -1.8790210e-04  -8.0454486e-04   2.6956526e+00   4.3786603e-01  -3.6684403e+00   2.7176319e+00   3.1923062e-04  -4.0336028e+00   2.1617276e-04   2.7309833e+00   2.7176319e+00
   8.1300000e+00   1.0501959e-04  -1.8463207e-04  -7.9052527e-04   2.7000478e+00   4.4109982e-01  -3.6654976e+00   2.7176352e+00   3.3717253e-04  -4.0336434e+00   2.1241025e-04   2.7358412e+00   2.7176352e+00
   8.1400000e+00   1.0319098e-04  -1.8141898e-04  -7.7674984e-04   2.7044735e+00   4.4395661e-01  -3.6623973e+00   2.7176386e+00   3.5431843e-04  -4.0336820e+00   2.0871326e-04   2.7406704e+00   2.7176387e+00
   8.1500000e+00   1.0139421e-04  -1.7826182e-04  -7.6321432e-04   2.7089258e+00   4.4643651e-01  -3.6591452e+00   2.7176423e+00   3.7067684e-04  -4.0337187e+00   2.0508063e-04   2.7454662e+00   2.7176423e+00
   8.1600000e+00   9.9628730e-05  -1.7515963e-04  -7.4991454e-04   2.7134010e+00   4.4853990e-01  -3.6557469e+00   2.7176460e+00   3.8625672e-04  -4.0337534e+00   2.0151124e-04   2.7502242e+00   2.7176461e+00
   8.1700000e+00   9.7893989e-05  -1.7211145e-04  -7.3684637e-04   2.7178954e+00   4.5026742e-01  -3.6522084e+00   2.7176500e+00   4.0106745e-04  -4.0337863e+00   1.9800400e-04   2.7549403e+00   2.7176500e+00
   8.1800000e+00   9.6189453e-05  -1.6911634e-04  -7.2400580e-04   2.7224052e+00   4.5162000e-01  -3.6485355e+00   2.7176541e+00   4.1511872e-04  -4.0338172e+00   1.9455783e-04   2.7596106e+00   2.7176541e+00
   8.1900000e+00   9.4514597e-05  -1.6617337e-04  -7.1138885e-04   2.7269266e+00   4.5259883e-01  -3.6447343e+00   2.7176583e+00   4.2842058e-04  -4.0338463e+00   1.9117165e-04   2.7642313e+00   2.7176583e+00
   8.2000000e+00   9.2868905e-05  -1.6328165e-04  -6.9899164e-04   2.7314559e+00   4.5320536e-01  -3.6408110e+00   2.7176626e+00   4.4098343e-04  -4.0338736e+00   1.8784443e-04   2.7687988e+00   2.7176627e+00
   8.2100000e+00   9.1251867e-05  -1.6044026e-04  -6.8681033e-04   2.7359895e+00   4.5344133e-01  -3.6367715e+00   2.7176671e+00   4.5281797e-04  -4.0338990e+00   1.8457514e-04   2.7733098e+00   2.7176672e+00
   8.2200000e+00   8.9662986e-05  -1.5764834e-04  -6.7484117e-04   2.7405235e+00   4.5330873e-01  -3.6326221e+00   2.7176717e+00   4.6393520e-04  -4.0339228e+00   1.8136276e-04   2.7777613e+00   2.7176717e+00
   8.2300000e+00   8.8101768e-05  -1.5490501e-04  -6.6308054e-04   2.7450544e+00   4.5280984e-01  -3.6283689e+00   2.7176764e+00   4.7434642e-04  -4.0339447e+00   1.7820630e-04   2.7821503e+00   2.7176764e+00
   8.2400000e+00   8.6567727e-05  -1.5220940e-04  -6.5152487e-04   2.7495785e+00   4.5194717e-01  -3.6240180e+00   2.7176812e+00   4.8406318e-04  -4.0339650e+00   1.7510475e-04   2.7864741e+00   2.7176812e+00
   8.2500000e+00   8.5060392e-05  -1.4956068e-04  -6.4017059e-04   2.7540921e+00   4.5072354e-01  -3.6195758e+00   2.7176861e+00   4.9309728e-04  -4.0339836e+00   1.7205716e-04   2.7907302e+00   2.7176861e+00
   8.2600000e+00   8.3579298e-05  -1.4695803e-04  -6.2901419e-04   2.7585917e+00   4.4914201e-01  -3.6150483e+00   2.7176911e+00   5.0146076e-04  -4.0340006e+00   1.6906260e-04   2.7949162e+00   2.7176911e+00
   8.2700000e+00   8.2123988e-05  -1.4440066e-04  -6.1805219e-04   2.7630737e+00   4.4720590e-01  -3.6104416e+00   2.7176961e+00   5.0916587e-04  -4.0340159e+00   1.6612014e-04   2.7990301e+00   2.7176962e+00
   8.2800000e+00   8.0694014e-05  -1.4188779e-04  -6.0728123e-04   2.7675345e+00   4.4491880e-01  -3.6057618e+00   2.7177012e+00   5.1622504e-04  -4.0340297e+00   1.6322889e-04   2.8030698e+00   2.7177013e+00
   8.2900000e+00   7.9288936e-05  -1.3941864e-04  -5.9669795e-04   2.7719708e+00   4.4228456e-01  -3.6010151e+00   2.7177064e+00   5.2265091e-04  -4.0340420e+00   1.6038794e-04   2.8070336e+00   2.7177065e+00
   8.3000000e+00   7.7908319e-05  -1.3699244e-04  -5.8629910e-04   2.7763789e+00   4.3930729e-01  -3.5962073e+00   2.7177117e+00   5.2845627e-04  -4.0340527e+00   1.5759643e-04   2.8109199e+00   2.7177118e+00
   8.3100000e+00   7.6551738e-05  -1.3460846e-04  -5.7608144e-04   2.7807556e+00   4.3599133e-01  -3.5913445e+00   2.7177170e+00   5.3365407e-04  -4.0340620e+00   1.5485350e-04   2.8147274e+00   2.7177171e+00
   8.3200000e+00   7.5218776e-05  -1.3226596e-04  -5.6604182e-04   2.7850975e+00   4.3234130e-01  -3.5864324e+00   2.7177224e+00   5.3825739e-04  -4.0340698e+00   1.5215830e-04   2.8184547e+00   2.7177224e+00
   8.3300000e+00   7.3909021e-05  -1.2996422e-04  -5.5617714e-04   2.7894012e+00   4.2836205e-01  -3.5814769e+00   2.7177278e+00   5.4227943e-04  -4.0340763e+00   1.4951001e-04   2.8221008e+00   2.7177278e+00
   8.3400000e+00   7.2622069e-05  -1.2770254e-04  -5.4648434e-04   2.7936635e+00   4.2405869e-01  -3.5764837e+00   2.7177332e+00   5.4573350e-04  -4.0340813e+00   1.4690781e-04   2.8256648e+00   2.7177333e+00
   8.3500000e+00   7.1357524e-05  -1.2548021e-04  -5.3696042e-04   2.7978811e+00   4.1943654e-01  -3.5714584e+00   2.7177387e+00   5.4863300e-04  -4.0340851e+00   1.4435089e-04   2.8291457e+00   2.7177387e+00
   8.3600000e+00   7.0116422e-05  -1.2330560e-04  -5.2757266e-04   2.8020509e+00   4.1450120e-01  -3.5664065e+00   2.7177442e+00   5.5099141e-04  -4.0340875e+00   1.4184704e-04   2.8325431e+00   2.7177442e+00
   8.3700000e+00   6.8896829e-05  -1.2116827e-04  -5.1835007e-04   2.8061698e+00   4.0925846e-01  -3.5613334e+00   2.7177497e+00   5.5282228e-04  -4.0340887e+00   1.3938623e-04   2.8358564e+00   2.7177498e+00
   8.3800000e+00   6.7698375e-05  -1.1906761e-04  -5.0928969e-04   2.8102348e+00   4.0371437e-01  -3.5562445e+00   2.7177552e+00   5.5413919e-04  -4.0340886e+00   1.3696775e-04   2.8390853e+00   2.7177553e+00
   8.3900000e+00   6.6520699e-05  -1.1700301e-04  -5.0038862e-04   2.8142429e+00   3.9787518e-01  -3.5511449e+00   2.7177608e+00   5.5495579e-04  -4.0340874e+00   1.3459089e-04   2.8422293e+00   2.7177608e+00
   8.4000000e+00   6.5363443e-05  -1.1497386e-04  -4.9164401e-04   2.8181911e+00   3.9174737e-01  -3.5460398e+00   2.7177663e+00   5.5528575e-04  -4.0340850e+00   1.3225494e-04   2.8452886e+00   2.7177664e+00
   8.4100000e+00   6.4226257e-05  -1.1297959e-04  -4.8305307e-04   2.8220766e+00   3.8533763e-01  -3.5409342e+00   2.7177719e+00   5.5514273e-04  -4.0340815e+00   1.2995922e-04   2.8482629e+00   2.7177720e+00
   8.4200000e+00   6.3108796e-05  -1.1101959e-04  -4.7461305e-04   2.8258966e+00   3.7865286e-01  -3.5358330e+00   2.7177774e+00   5.5454042e-04  -4.0340769e+00   1.2770305e-04   2.8511523e+00   2.7177775e+00
   8.4300000e+00   6.2010720e-05  -1.0909331e-04  -4.6632127e-04   2.8296484e+00   3.7170015e-01  -3.5307408e+00   2.7177830e+00   5.5349249e-04  -4.0340712e+00   1.2548577e-04   2.8539571e+00   2.7177830e+00
   8.4400000e+00   6.0931697e-05  -1.0720017e-04  -4.5817507e-04   2.8333294e+00   3.6448680e-01  -3.5256624e+00   2.7177885e+00   5.5201258e-04  -4.0340645e+00   1.2330672e-04   2.8566774e+00   2.7177886e+00
   8.4500000e+00   5.9871399e-05  -1.0533962e-04  -4.5017187e-04   2.8369369e+00   3.5702029e-01  -3.5206023e+00   2.7177940e+00   5.5011433e-04  -4.0340569e+00   1.2116526e-04   2.8593137e+00   2.7177941e+00
   8.4600000e+00   5.8829502e-05  -1.0351111e-04  -4.4230912e-04   2.8404686e+00   3.4930829e-01  -3.5155648e+00   2.7177995e+00   5.4781131e-04  -4.0340483e+00   1.1906074e-04   2.8618662e+00   2.7177996e+00
   8.4700000e+00   5.7805691e-05  -1.0171410e-04  -4.3458433e-04   2.8439219e+00   3.4135862e-01  -3.5105543e+00   2.7178050e+00   5.4511704e-04  -4.0340388e+00   1.1699255e-04   2.8643354e+00   2.7178050e+00
   8.4800000e+00   5.6799654e-05  -9.9948063e-05  -4.2699504e-04   2.8472946e+00   3.3317930e-01  -3.5055749e+00   2.7178104e+00   5.4204500e-04  -4.0340284e+00   1.1496006e-04   2.8667220e+00   2.7178105e+00
   8.4900000e+00   5.5811084e-05  -9.8212476e-05  -4.1953885e-04   2.8505843e+00   3.2477850e-01  -3.5006306e+00   2.7178158e+00   5.3860858e-04  -4.0340172e+00   1.1296268e-04   2.8690263e+00   2.7178159e+00
   8.5000000e+00   5.4839681e-05  -9.6506824e-05  -4.1221338e-04   2.8537890e+00   3.1616454e-01  -3.4957254e+00   2.7178212e+00   5.3482110e-04  -4.0340051e+00   1.1099981e-04   2.8712491e+00   2.7178212e+00
   8.5100000e+00   5.3885148e-05  -9.4830602e-05  -4.0501633e-04   2.8569065e+00   3.0734589e-01  -3.4908631e+00   2.7178265e+00   5.3069578e-04  -4.0339923e+00   1.0907086e-04   2.8733911e+00   2.7178266e+00
   8.5200000e+00   5.2947193e-05  -9.3183311e-05  -3.9794542e-04   2.8599348e+00   2.9833115e-01  -3.4860473e+00   2.7178318e+00   5.2624575e-04  -4.0339787e+00   1.0717525e-04   2.8754527e+00   2.7178318e+00
   8.5300000e+00   5.2025532e-05  -9.1564462e-05  -3.9099841e-04   2.8628720e+00   2.8912906e-01  -3.4812816e+00   2.7178370e+00   5.2148405e-04  -4.0339645e+00   1.0531242e-04   2.8774349e+00   2.7178371e+00
   8.5400000e+00   5.1119883e-05  -8.9973573e-05  -3.8417310e-04   2.8657163e+00   2.7974847e-01  -3.4765694e+00   2.7178422e+00   5.1642358e-04  -4.0339495e+00   1.0348182e-04   2.8793383e+00   2.7178423e+00
   8.5500000e+00   5.0229969e-05  -8.8410169e-05  -3.7746735e-04   2.8684659e+00   2.7019835e-01  -3.4719140e+00   2.7178474e+00   5.1107713e-04  -4.0339339e+00   1.0168288e-04   2.8811636e+00   2.7178474e+00
   8.5600000e+00   4.9355518e-05  -8.6873783e-05  -3.7087903e-04   2.8711192e+00   2.6048778e-01  -3.4673187e+00   2.7178524e+00   5.0545737e-04  -4.0339177e+00   9.9915071e-05   2.8829116e+00   2.7178525e+00
   8.5700000e+00   4.8496263e-05  -8.5363957e-05  -3.6440608e-04   2.8736746e+00   2.5062593e-01  -3.4627865e+00   2.7178575e+00   4.9957683e-04  -4.0339009e+00   9.8177863e-05   2.8845830e+00   2.7178575e+00
   8.5800000e+00   4.7651942e-05  -8.3880238e-05  -3.5804644e-04   2.8761307e+00   2.4062205e-01  -3.4583204e+00   2.7178624e+00   4.9344789e-04  -4.0338835e+00   9.6470731e-05   2.8861786e+00   2.7178625e+00
   8.5900000e+00   4.6822297e-05  -8.2422182e-05  -3.5179813e-04   2.8784861e+00   2.3048546e-01  -3.4539232e+00   2.7178673e+00   4.8708280e-04  -4.0338656e+00   9.4793162e-05   2.8876990e+00   2.7178674e+00
   8.6000000e+00   4.6007073e-05  -8.0989352e-05  -3.4565916e-04   2.8807394e+00   2.2022552e-01  -3.4495977e+00   2.7178722e+00   4.8049364e-04  -4.0338472e+00   9.3144650e-05   2.8891450e+00   2.7178722e+00
   8.6100000e+00   4.5206020e-05  -7.9581318e-05  -3.3962762e-04   2.8828896e+00   2.0985175e-01  -3.4453466e+00   2.7178769e+00   4.7369234e-04  -4.0338284e+00   9.1524698e-05   2.8905173e+00   2.7178770e+00
   8.6200000e+00   4.4418895e-05  -7.8197656e-05  -3.3370160e-04   2.8849356e+00   1.9937367e-01  -3.4411722e+00   2.7178816e+00   4.6669066e-04  -4.0338091e+00   8.9932817e-05   2.8918166e+00   2.7178817e+00
   8.6300000e+00   4.3645456e-05  -7.6837951e-05  -3.2787926e-04   2.8868762e+00   1.8880084e-01  -3.4370771e+00   2.7178863e+00   4.5950019e-04  -4.0337894e+00   8.8368526e-05   2.8930434e+00   2.7178863e+00
   8.6400000e+00   4.2885465e-05  -7.5501792e-05  -3.2215874e-04   2.8887107e+00   1.7814287e-01  -3.4330636e+00   2.7178908e+00   4.5213235e-04  -4.0337694e+00   8.6831353e-05   2.8941984e+00   2.7178909e+00
   8.6500000e+00   4.2138691e-05  -7.4188778e-05  -3.1653828e-04   2.8904382e+00   1.6740937e-01  -3.4291338e+00   2.7178953e+00   4.4459839e-04  -4.0337490e+00   8.5320830e-05   2.8952822e+00   2.7178953e+00
   8.6600000e+00   4.1404904e-05  -7.2898513e-05  -3.1101609e-04   2.8920580e+00   1.5660998e-01  -3.4252899e+00   2.7178997e+00   4.3690935e-04  -4.0337282e+00   8.3836503e-05   2.8962953e+00   2.7178997e+00
   8.6700000e+00   4.0683879e-05  -7.1630607e-05  -3.0559045e-04   2.8935696e+00   1.4575434e-01  -3.4215337e+00   2.7179040e+00   4.2907610e-04  -4.0337072e+00   8.2377920e-05   2.8972382e+00   2.7179041e+00
   8.6800000e+00   3.9975395e-05  -7.0384676e-05  -3.0025966e-04   2.8949723e+00   1.3485212e-01  -3.4178672e+00   2.7179083e+00   4.2110933e-04  -4.0336859e+00   8.0944640e-05   2.8981114e+00   2.7179083e+00
   8.6900000e+00   3.9279234e-05  -6.9160345e-05  -2.9502205e-04   2.8962658e+00   1.2391295e-01  -3.4142922e+00   2.7179124e+00   4.1301952e-04  -4.0336643e+00   7.9536228e-05   2.8989153e+00   2.7179125e+00
   8.7000000e+00   3.8595184e-05  -6.7957243e-05  -2.8987598e-04   2.8974497e+00   1.1294644e-01  -3.4108103e+00   2.7179165e+00   4.0481695e-04  -4.0336426e+00   7.8152256e-05   2.8996503e+00   2.7179166e+00
   8.7100000e+00   3.7923035e-05  -6.6775005e-05  -2.8481985e-04   2.8985239e+00   1.0196230e-01  -3.4074232e+00   2.7179205e+00   3.9651170e-04  -4.0336206e+00   7.6792303e-05   2.9003167e+00   2.7179206e+00
   8.7200000e+00   3.7262579e-05  -6.5613274e-05  -2.7985206e-04   2.8994881e+00   9.0969932e-02  -3.4041322e+00   2.7179245e+00   3.8811367e-04  -4.0335985e+00   7.5455957e-05   2.9009148e+00   2.7179245e+00
   8.7300000e+00   3.6613614e-05  -6.4471696e-05  -2.7497107e-04   2.9003423e+00   7.9978779e-02  -3.4009388e+00   2.7179283e+00   3.7963251e-04  -4.0335762e+00   7.4142811e-05   2.9014448e+00   2.7179283e+00
   8.7400000e+00   3.5975941e-05  -6.3349927e-05  -2.7017535e-04   2.9010860e+00   6.8998391e-02  -3.3978446e+00   2.7179320e+00   3.7107772e-04  -4.0335538e+00   7.2852465e-05   2.9019064e+00   2.7179321e+00
   8.7500000e+00   3.5349364e-05  -6.2247625e-05  -2.6546340e-04   2.9017201e+00   5.8038198e-02  -3.3948502e+00   2.7179357e+00   3.6245853e-04  -4.0335312e+00   7.1584526e-05   2.9023004e+00   2.7179357e+00
   8.7600000e+00   3.4733691e-05  -6.1164455e-05  -2.6083376e-04   2.9022443e+00   4.7107597e-02  -3.3919572e+00   2.7179393e+00   3.5378400e-04  -4.0335086e+00   7.0338608e-05   2.9026266e+00   2.7179393e+00
   8.7700000e+00   3.4128731e-05  -6.0100089e-05  -2.5628497e-04   2.9026600e+00   3.6215761e-02  -3.3891656e+00   2.7179428e+00   3.4506297e-04  -4.0334860e+00   6.9114332e-05   2.9028859e+00   2.7179428e+00
   8.7800000e+00   3.3534300e-05  -5.9054201e-05  -2.5181562e-04   2.9029676e+00   2.5371648e-02  -3.3864763e+00   2.7179462e+00   3.3630406e-04  -4.0334633e+00   6.7911324e-05   2.9030784e+00   2.7179462e+00
   8.7900000e+00   3.2950215e-05  -5.8026475e-05  -2.4742431e-04   2.9031671e+00   1.4584310e-02  -3.3838903e+00   2.7179495e+00   3.2751566e-04  -4.0334406e+00   6.6729218e-05   2.9032038e+00   2.7179495e+00
   8.8000000e+00   3.2376295e-05  -5.7016598e-05  -2.4310968e-04   2.9032592e+00   3.8627189e-03  -3.3814085e+00   2.7179527e+00   3.1870597e-04  -4.0334179e+00   6.5567651e-05   2.9032618e+00   2.7179527e+00
   8.8100000e+00   3.1812365e-05  -5.6024260e-05  -2.3887037e-04   2.9032445e+00  -6.7843476e-03  -3.3790314e+00   2.7179559e+00   3.0988297e-04  -4.0333952e+00   6.4426270e-05   2.9032524e+00   2.7179559e+00
   8.8200000e+00   3.1258251e-05  -5.5049161e-05  -2.3470508e-04   2.9031237e+00  -1.7348113e-02  -3.3767595e+00   2.7179589e+00   3.0105440e-04  -4.0333725e+00   6.3304726e-05   2.9031756e+00   2.7179589e+00
   8.8300000e+00   3.0713782e-05  -5.4091003e-05  -2.3061249e-04   2.9028978e+00  -2.7820013e-02  -3.3745932e+00   2.7179619e+00   2.9222781e-04  -4.0333499e+00   6.2202677e-05   2.9030311e+00   2.7179619e+00
   8.8400000e+00   3.0178792e-05  -5.3149493e-05  -2.2659134e-04   2.9025676e+00  -3.8191557e-02  -3.3725328e+00   2.7179648e+00   2.8341052e-04  -4.0333274e+00   6.1119784e-05   2.9028188e+00   2.7179648e+00
   8.8500000e+00   2.9653114e-05  -5.2224344e-05  -2.2264037e-04   2.9021342e+00  -4.8454505e-02  -3.3705786e+00   2.7179675e+00   2.7460962e-04  -4.0333049e+00   6.0055718e-05   2.9025386e+00   2.7179676e+00
   8.8600000e+00   2.9136589e-05  -5.1315273e-05  -2.1875835e-04   2.9015987e+00  -5.8600696e-02  -3.3687305e+00   2.7179702e+00   2.6583201e-04  -4.0332826e+00   5.9010152e-05   2.9021904e+00   2.7179702e+00
   8.8700000e+00   2.8629056e-05  -5.0422004e-05  -2.1494408e-04   2.9009624e+00  -6.8622132e-02  -3.3669887e+00   2.7179728e+00   2.5708437e-04  -4.0332604e+00   5.7982767e-05   2.9017739e+00   2.7179729e+00
   8.8800000e+00   2.8130359e-05  -4.9544262e-05  -2.1119637e-04   2.9002265e+00  -7.8510975e-02  -3.3653531e+00   2.7179754e+00   2.4837313e-04  -4.0332383e+00   5.6973248e-05   2.9012889e+00   2.7179754e+00
   8.8900000e+00   2.7640345e-05  -4.8681780e-05  -2.0751405e-04   2.8993924e+00  -8.8259560e-02  -3.3638234e+00   2.7179778e+00   2.3970455e-04  -4.0332163e+00   5.5981286e-05   2.9007354e+00   2.7179778e+00
   8.9000000e+00   2.7158863e-05  -4.7834294e-05  -2.0389597e-04   2.8984615e+00  -9.7860399e-02  -3.3623996e+00   2.7179802e+00   2.3108472e-04  -4.0331946e+00   5.5006577e-05   2.9001131e+00   2.7179802e+00
   8.9100000e+00   2.6685764e-05  -4.7001543e-05  -2.0034102e-04   2.8974355e+00  -1.0730618e-01  -3.3610812e+00   2.7179824e+00   2.2251948e-04  -4.0331730e+00   5.4048821e-05   2.8994218e+00   2.7179824e+00
   8.9200000e+00   2.6220904e-05  -4.6183275e-05  -1.9684809e-04   2.8963157e+00  -1.1658979e-01  -3.3598678e+00   2.7179846e+00   2.1401441e-04  -4.0331516e+00   5.3107727e-05   2.8986614e+00   2.7179846e+00
   8.9300000e+00   2.5764138e-05  -4.5379237e-05  -1.9341609e-04   2.8951040e+00  -1.2570430e-01  -3.3587591e+00   2.7179867e+00   2.0557489e-04  -4.0331304e+00   5.2183004e-05   2.8978317e+00   2.7179867e+00
   8.9400000e+00   2.5315326e-05  -4.4589184e-05  -1.9004396e-04   2.8938020e+00  -1.3464298e-01  -3.3577545e+00   2.7179887e+00   1.9720610e-04  -4.0331094e+00   5.1274370e-05   2.8969326e+00   2.7179887e+00
   8.9500000e+00   2.4874329e-05  -4.3812873e-05  -1.8673064e-04   2.8924115e+00  -1.4339930e-01  -3.3568533e+00   2.7179906e+00   1.8890460e-04  -4.0330887e+00   5.0381545e-05   2.8959640e+00   2.7179906e+00
   8.9600000e+00   2.4441012e-05  -4.3050067e-05  -1.8347512e-04   2.8909343e+00  -1.5196695e-01  -3.3560548e+00   2.7179925e+00   1.8068497e-04  -4.0330681e+00   4.9504256e-05   2.8949258e+00   2.7179925e+00
   8.9700000e+00   2.4015242e-05  -4.2300532e-05  -1.8027637e-04   2.8893725e+00  -1.6033982e-01  -3.3553584e+00   2.7179942e+00   1.7255171e-04  -4.0330479e+00   4.8642233e-05   2.8938179e+00   2.7179942e+00
   8.9800000e+00   2.3596886e-05  -4.1564038e-05  -1.7713340e-04   2.8877279e+00  -1.6851203e-01  -3.3547633e+00   2.7179959e+00   1.6450909e-04  -4.0330278e+00   4.7795212e-05   2.8926405e+00   2.7179959e+00
   8.9900000e+00   2.3185816e-05  -4.0840358e-05  -1.7404525e-04   2.8860027e+00  -1.7647792e-01  -3.3542684e+00   2.7179975e+00   1.5656120e-04  -4.0330081e+00   4.6962931e-05   2.8913934e+00   2.7179975e+00
   9.0000000e+00   2.2781906e-05  -4.0129271e-05  -1.7101095e-04   2.8841988e+00  -1.8423205e-01  -3.3538730e+00   2.7179990e+00   1.4871193e-04  -4.0329886e+00   4.6145137e-05   2.8900769e+00   2.7179990e+00
   9.0100000e+00   2.2385030e-05  -3.9430559e-05  -1.6802955e-04   2.8823185e+00  -1.9176920e-01  -3.3535761e+00   2.7180004e+00   1.4096498e-04  -4.0329695e+00   4.5341577e-05   2.8886910e+00   2.7180004e+00
   9.0200000e+00   2.1995067e-05  -3.8744007e-05  -1.6510015e-04   2.8803639e+00  -1.9908441e-01  -3.3533765e+00   2.7180018e+00   1.3332384e-04  -4.0329506e+00   4.4552004e-05   2.8872359e+00   2.7180018e+00
   9.0300000e+00   2.1611896e-05  -3.8069405e-05  -1.6222181e-04   2.8783373e+00  -2.0617292e-01  -3.3532733e+00   2.7180031e+00   1.2579184e-04  -4.0329320e+00   4.3776176e-05   2.8857119e+00   2.7180031e+00
   9.0400000e+00   2.1235399e-05  -3.7406544e-05  -1.5939367e-04   2.8762410e+00  -2.1303024e-01  -3.3532653e+00   2.7180043e+00   1.1837208e-04  -4.0329137e+00   4.3013854e-05   2.8841193e+00   2.7180043e+00
   9.0500000e+00   2.0865459e-05  -3.6755221e-05  -1.5661482e-04   2.8740773e+00  -2.1965212e-01  -3.3533514e+00   2.7180054e+00   1.1106753e-04  -4.0328958e+00   4.2264804e-05   2.8824586e+00   2.7180054e+00
   9.0600000e+00   2.0501974e-05  -3.6115260e-05  -1.5388449e-04   2.8718486e+00  -2.2603452e-01  -3.3535303e+00   2.7180065e+00   1.0388094e-04  -4.0328781e+00   4.1528821e-05   2.8807301e+00   2.7180065e+00
   9.0700000e+00   2.0144820e-05  -3.5486436e-05  -1.5120175e-04   2.8695572e+00  -2.3217368e-01  -3.3538008e+00   2.7180075e+00   9.6814903e-05  -4.0328608e+00   4.0805648e-05   2.8789344e+00   2.7180075e+00
   9.0800000e+00   1.9793884e-05  -3.4868544e-05  -1.4856582e-04   2.8672057e+00  -2.3806608e-01  -3.3541617e+00   2.7180084e+00   8.9871821e-05  -4.0328439e+00   4.0095052e-05   2.8770721e+00   2.7180084e+00
   9.0900000e+00   1.9449059e-05  -3.4261397e-05  -1.4597589e-04   2.8647965e+00  -2.4370844e-01  -3.3546116e+00   2.7180093e+00   8.3053940e-05  -4.0328272e+00   3.9396817e-05   2.8751440e+00   2.7180093e+00
   9.1000000e+00   1.9110238e-05  -3.3664807e-05  -1.4343114e-04   2.8623322e+00  -2.4909774e-01  -3.3551492e+00   2.7180101e+00   7.6363334e-05  -4.0328109e+00   3.8710728e-05   2.8731507e+00   2.7180101e+00
   9.1100000e+00   1.8777317e-05  -3.3078592e-05  -1.4093079e-04   2.8598152e+00  -2.5423122e-01  -3.3557732e+00   2.7180108e+00   6.9801829e-05  -4.0327950e+00   3.8036573e-05   2.8710933e+00   2.7180108e+00
   9.1200000e+00   1.8450193e-05  -3.2502573e-05  -1.3847406e-04   2.8572483e+00  -2.5910635e-01  -3.3564822e+00   2.7180114e+00   6.3371372e-05  -4.0327793e+00   3.7374147e-05   2.8689726e+00   2.7180114e+00
   9.1300000e+00   1.8128766e-05  -3.1936571e-05  -1.3606018e-04   2.8546338e+00  -2.6372088e-01  -3.3572747e+00   2.7180120e+00   5.7073702e-05  -4.0327641e+00   3.6723245e-05   2.8667897e+00   2.7180120e+00
   9.1400000e+00   1.7812937e-05  -3.1380415e-05  -1.3368842e-04   2.8519746e+00  -2.6807279e-01  -3.3581494e+00   2.7180126e+00   5.0909933e-05  -4.0327492e+00   3.6083669e-05   2.8645457e+00   2.7180126e+00
   9.1500000e+00   1.7502607e-05  -3.0833933e-05  -1.3135802e-04   2.8492731e+00  -2.7216033e-01  -3.3591049e+00   2.7180130e+00   4.4881497e-05  -4.0327346e+00   3.5455220e-05   2.8622419e+00   2.7180130e+00
   9.1600000e+00   1.7197682e-05  -3.0296957e-05  -1.2906828e-04   2.8465321e+00  -2.7598200e-01  -3.3601397e+00   2.7180135e+00   3.8989522e-05  -4.0327204e+00   3.4837707e-05   2.8598796e+00   2.7180135e+00
   9.1700000e+00   1.6898067e-05  -2.9769322e-05  -1.2681847e-04   2.8437542e+00  -2.7953655e-01  -3.3612524e+00   2.7180138e+00   3.3234986e-05  -4.0327066e+00   3.4230939e-05   2.8574602e+00   2.7180138e+00
   9.1800000e+00   1.6603670e-05  -2.9250867e-05  -1.2460791e-04   2.8409422e+00  -2.8282298e-01  -3.3624414e+00   2.7180141e+00   2.7619660e-05  -4.0326931e+00   3.3634731e-05   2.8549853e+00   2.7180141e+00
   9.1900000e+00   1.6314400e-05  -2.8741433e-05  -1.2243590e-04   2.8380986e+00  -2.8584055e-01  -3.3637054e+00   2.7180143e+00   2.2143016e-05  -4.0326800e+00   3.3048897e-05   2.8524565e+00   2.7180143e+00
   9.2000000e+00   1.6030169e-05  -2.8240862e-05  -1.2030177e-04   2.8352262e+00  -2.8858877e-01  -3.3650429e+00   2.7180145e+00   1.6805885e-05  -4.0326673e+00   3.2473260e-05   2.8498756e+00   2.7180145e+00
   9.2100000e+00   1.5750887e-05  -2.7749001e-05  -1.1820487e-04   2.8323276e+00  -2.9106738e-01  -3.3664524e+00   2.7180147e+00   1.1608694e-05  -4.0326549e+00   3.1907641e-05   2.8472443e+00   2.7180147e+00
   9.2200000e+00   1.5476470e-05  -2.7265699e-05  -1.1614453e-04   2.8294056e+00  -2.9327640e-01  -3.3679324e+00   2.7180147e+00   6.5517419e-06  -4.0326428e+00   3.1351866e-05   2.8445645e+00   2.7180147e+00
   9.2300000e+00   1.5206833e-05  -2.6790808e-05  -1.1412012e-04   2.8264629e+00  -2.9521606e-01  -3.3694814e+00   2.7180148e+00   1.6353190e-06  -4.0326312e+00   3.0805765e-05   2.8418383e+00   2.7180148e+00
   9.2400000e+00   1.4941891e-05  -2.6324180e-05  -1.1213102e-04   2.8235022e+00  -2.9688686e-01  -3.3710979e+00   2.7180148e+00  -3.1405680e-06  -4.0326199e+00   3.0269169e-05   2.8390678e+00   2.7180148e+00
   9.2500000e+00   1.4681565e-05  -2.5865674e-05  -1.1017661e-04   2.8205260e+00  -2.9828953e-01  -3.3727804e+00   2.7180147e+00  -7.7762999e-06  -4.0326089e+00   2.9741914e-05   2.8362552e+00   2.7180147e+00
   9.2600000e+00   1.4425772e-05  -2.5415147e-05  -1.0825627e-04   2.8175372e+00  -2.9942502e-01  -3.3745275e+00   2.7180146e+00  -1.2271799e-05  -4.0325983e+00   2.9223836e-05   2.8334028e+00   2.7180146e+00
   9.2700000e+00   1.4174436e-05  -2.4972462e-05  -1.0636942e-04   2.8145384e+00  -3.0029455e-01  -3.3763376e+00   2.7180144e+00  -1.6627378e-05  -4.0325881e+00   2.8714778e-05   2.8305129e+00   2.7180144e+00
   9.2800000e+00   1.3927476e-05  -2.4537481e-05  -1.0451548e-04   2.8115322e+00  -3.0089953e-01  -3.3782092e+00   2.7180143e+00  -2.0843439e-05  -4.0325782e+00   2.8214581e-05   2.8275880e+00   2.7180143e+00
   9.2900000e+00   1.3684819e-05  -2.4110072e-05  -1.0269386e-04   2.8085213e+00  -3.0124164e-01  -3.3801408e+00   2.7180140e+00  -2.4920491e-05  -4.0325687e+00   2.7723093e-05   2.8246307e+00   2.7180140e+00
   9.3000000e+00   1.3446389e-05  -2.3690103e-05  -1.0090400e-04   2.8055083e+00  -3.0132276e-01  -3.3821309e+00   2.7180137e+00  -2.8859111e-05  -4.0325595e+00   2.7240160e-05   2.8216435e+00   2.7180137e+00
   9.3100000e+00   1.3212111e-05  -2.3277444e-05  -9.9145351e-05   2.8024957e+00  -3.0114498e-01  -3.3841780e+00   2.7180134e+00  -3.2660100e-05  -4.0325507e+00   2.6765636e-05   2.8186292e+00   2.7180134e+00
   9.3200000e+00   1.2981915e-05  -2.2871969e-05  -9.7417366e-05   2.7994862e+00  -3.0071062e-01  -3.3862805e+00   2.7180131e+00  -3.6324254e-05  -4.0325422e+00   2.6299374e-05   2.8155905e+00   2.7180131e+00
   9.3300000e+00   1.2755728e-05  -2.2473552e-05  -9.5719509e-05   2.7964824e+00  -3.0002223e-01  -3.3884369e+00   2.7180127e+00  -3.9852457e-05  -4.0325341e+00   2.5841229e-05   2.8125304e+00   2.7180127e+00
   9.3400000e+00   1.2533482e-05  -2.2082071e-05  -9.4051254e-05   2.7934867e+00  -2.9908252e-01  -3.3906457e+00   2.7180123e+00  -4.3245686e-05  -4.0325263e+00   2.5391062e-05   2.8094516e+00   2.7180123e+00
   9.3500000e+00   1.2315100e-05  -2.1697392e-05  -9.2412050e-05   2.7905016e+00  -2.9789445e-01  -3.3929052e+00   2.7180118e+00  -4.6504998e-05  -4.0325188e+00   2.4948718e-05   2.8063572e+00   2.7180118e+00
   9.3600000e+00   1.2100523e-05  -2.1319411e-05  -9.0801425e-05   2.7875297e+00  -2.9646115e-01  -3.3952140e+00   2.7180113e+00  -4.9631536e-05  -4.0325117e+00   2.4514077e-05   2.8032501e+00   2.7180113e+00
   9.3700000e+00   1.1889685e-05  -2.0948012e-05  -8.9218881e-05   2.7845733e+00  -2.9478594e-01  -3.3975704e+00   2.7180108e+00  -5.2626517e-05  -4.0325049e+00   2.4087005e-05   2.8001334e+00   2.7180108e+00
   9.3800000e+00   1.1682519e-05  -2.0583078e-05  -8.7663926e-05   2.7816349e+00  -2.9287236e-01  -3.3999729e+00   2.7180103e+00  -5.5491236e-05  -4.0324984e+00   2.3667369e-05   2.7970103e+00   2.7180103e+00
   9.3900000e+00   1.1478962e-05  -2.0224500e-05  -8.6136081e-05   2.7787168e+00  -2.9072408e-01  -3.4024198e+00   2.7180097e+00  -5.8227057e-05  -4.0324923e+00   2.3255041e-05   2.7938839e+00   2.7180097e+00
   9.4000000e+00   1.1278951e-05  -1.9872165e-05  -8.4634871e-05   2.7758213e+00  -2.8834500e-01  -3.4049096e+00   2.7180091e+00  -6.0835415e-05  -4.0324864e+00   2.2849894e-05   2.7907574e+00   2.7180091e+00
   9.4100000e+00   1.1082425e-05  -1.9525965e-05  -8.3159832e-05   2.7729507e+00  -2.8573916e-01  -3.4074404e+00   2.7180085e+00  -6.3317807e-05  -4.0324809e+00   2.2451803e-05   2.7876339e+00   2.7180085e+00
   9.4200000e+00   1.0889328e-05  -1.9185805e-05  -8.1710538e-05   2.7701074e+00  -2.8291076e-01  -3.4100107e+00   2.7180078e+00  -6.5675794e-05  -4.0324757e+00   2.2060657e-05   2.7845167e+00   2.7180078e+00
   9.4300000e+00   1.0699595e-05  -1.8851569e-05  -8.0286509e-05   2.7672934e+00  -2.7986419e-01  -3.4126188e+00   2.7180072e+00  -6.7910997e-05  -4.0324708e+00   2.1676323e-05   2.7814091e+00   2.7180072e+00
   9.4400000e+00   1.0513167e-05  -1.8523152e-05  -7.8887305e-05   2.7645110e+00  -2.7660395e-01  -3.4152630e+00   2.7180065e+00  -7.0025091e-05  -4.0324662e+00   2.1298682e-05   2.7783144e+00   2.7180065e+00
   9.4500000e+00   1.0329987e-05  -1.8200455e-05  -7.7512491e-05   2.7617622e+00  -2.7313474e-01  -3.4179414e+00   2.7180058e+00  -7.2019803e-05  -4.0324618e+00   2.0927618e-05   2.7752357e+00   2.7180058e+00
   9.4600000e+00   1.0149999e-05  -1.7883377e-05  -7.6161643e-05   2.7590492e+00  -2.6946135e-01  -3.4206524e+00   2.7180050e+00  -7.3896913e-05  -4.0324578e+00   2.0563017e-05   2.7721763e+00   2.7180050e+00
   9.4700000e+00   9.9731460e-06  -1.7571821e-05  -7.4834342e-05   2.7563738e+00  -2.6558873e-01  -3.4233941e+00   2.7180043e+00  -7.5658244e-05  -4.0324541e+00   2.0204765e-05   2.7691396e+00   2.7180043e+00
   9.4800000e+00   9.7993741e-06  -1.7265691e-05  -7.3530179e-05   2.7537382e+00  -2.6152197e-01  -3.4261647e+00   2.7180035e+00  -7.7305668e-05  -4.0324506e+00   1.9852753e-05   2.7661287e+00   2.7180035e+00
   9.4900000e+00   9.6286297e-06  -1.6964892e-05  -7.2248748e-05   2.7511443e+00  -2.5726626e-01  -3.4289623e+00   2.7180027e+00  -7.8841092e-05  -4.0324474e+00   1.9506872e-05   2.7631469e+00   2.7180027e+00
   9.5000000e+00   9.4608599e-06  -1.6669332e-05  -7.0989655e-05   2.7485938e+00  -2.5282692e-01  -3.4317851e+00   2.7180019e+00  -8.0266468e-05  -4.0324445e+00   1.9167016e-05   2.7601973e+00   2.7180019e+00
   9.5100000e+00   9.2960131e-06  -1.6378919e-05  -6.9752508e-05   2.7460886e+00  -2.4820937e-01  -3.4346310e+00   2.7180011e+00  -8.1583778e-05  -4.0324418e+00   1.8833078e-05   2.7572831e+00   2.7180011e+00
   9.5200000e+00   9.1340382e-06  -1.6093563e-05  -6.8536926e-05   2.7436304e+00  -2.4341914e-01  -3.4374982e+00   2.7180003e+00  -8.2795040e-05  -4.0324394e+00   1.8504957e-05   2.7544075e+00   2.7180003e+00
   9.5300000e+00   8.9748852e-06  -1.5813178e-05  -6.7342532e-05   2.7412210e+00  -2.3846186e-01  -3.4403846e+00   2.7179995e+00  -8.3902302e-05  -4.0324373e+00   1.8182551e-05   2.7515735e+00   2.7179995e+00
   9.5400000e+00   8.8185051e-06  -1.5537676e-05  -6.6168956e-05   2.7388620e+00  -2.3334324e-01  -3.4432882e+00   2.7179986e+00  -8.4907639e-05  -4.0324354e+00   1.7865761e-05   2.7487841e+00   2.7179986e+00
   9.5500000e+00   8.6648494e-06  -1.5266973e-05  -6.5015836e-05   2.7365549e+00  -2.2806909e-01  -3.4462070e+00   2.7179978e+00  -8.5813152e-05  -4.0324337e+00   1.7554489e-05   2.7460423e+00   2.7179978e+00
   9.5600000e+00   8.5138709e-06  -1.5000984e-05  -6.3882816e-05   2.7343014e+00  -2.2264528e-01  -3.4491388e+00   2.7179969e+00  -8.6620964e-05  -4.0324323e+00   1.7248638e-05   2.7433511e+00   2.7179969e+00
   9.5700000e+00   8.3655227e-06  -1.4739628e-05  -6.2769543e-05   2.7321028e+00  -2.1707777e-01  -3.4520815e+00   2.7179960e+00  -8.7333219e-05  -4.0324311e+00   1.6948115e-05   2.7407132e+00   2.7179960e+00
   9.5800000e+00   8.2197592e-06  -1.4482825e-05  -6.1675675e-05   2.7299606e+00  -2.1137257e-01  -3.4550331e+00   2.7179952e+00  -8.7952079e-05  -4.0324302e+00   1.6652827e-05   2.7381314e+00   2.7179952e+00
   9.5900000e+00   8.0765352e-06  -1.4230494e-05  -6.0600872e-05   2.7278761e+00  -2.0553574e-01  -3.4579912e+00   2.7179943e+00  -8.8479720e-05  -4.0324294e+00   1.6362683e-05   2.7356084e+00   2.7179943e+00
   9.6000000e+00   7.9358067e-06  -1.3982559e-05  -5.9544802e-05   2.7258507e+00  -1.9957343e-01  -3.4609536e+00   2.7179934e+00  -8.8918333e-05  -4.0324289e+00   1.6077593e-05   2.7331468e+00   2.7179934e+00
   9.6100000e+00   7.7975300e-06  -1.3738942e-05  -5.8507139e-05   2.7238854e+00  -1.9349179e-01  -3.4639181e+00   2.7179925e+00  -8.9270119e-05  -4.0324286e+00   1.5797469e-05   2.7307491e+00   2.7179925e+00
   9.6200000e+00   7.6616625e-06  -1.3499569e-05  -5.7487562e-05   2.7219816e+00  -1.8729704e-01  -3.4668825e+00   2.7179916e+00  -8.9537289e-05  -4.0324285e+00   1.5522224e-05   2.7284178e+00   2.7179916e+00
   9.6300000e+00   7.5281622e-06  -1.3264366e-05  -5.6485754e-05   2.7201402e+00  -1.8099542e-01  -3.4698444e+00   2.7179907e+00  -8.9722061e-05  -4.0324285e+00   1.5251774e-05   2.7261552e+00   2.7179907e+00
   9.6400000e+00   7.3969879e-06  -1.3033259e-05  -5.5501407e-05   2.7183624e+00  -1.7459320e-01  -3.4728015e+00   2.7179898e+00  -8.9826656e-05  -4.0324288e+00   1.4986036e-05   2.7239634e+00   2.7179898e+00
   9.6500000e+00   7.2680991e-06  -1.2806178e-05  -5.4534217e-05   2.7166490e+00  -1.6809668e-01  -3.4757514e+00   2.7179889e+00  -8.9853299e-05  -4.0324292e+00   1.4724927e-05   2.7218447e+00   2.7179889e+00
   9.6600000e+00   7.1414560e-06  -1.2583053e-05  -5.3583883e-05   2.7150011e+00  -1.6151216e-01  -3.4786918e+00   2.7179880e+00  -8.9804216e-05  -4.0324299e+00   1.4468366e-05   2.7198009e+00   2.7179880e+00
   9.6700000e+00   7.0170193e-06  -1.2363815e-05  -5.2650111e-05   2.7134194e+00  -1.5484593e-01  -3.4816203e+00   2.7179871e+00  -8.9681632e-05  -4.0324307e+00   1.4216275e-05   2.7178341e+00   2.7179871e+00
   9.6800000e+00   6.8947508e-06  -1.2148395e-05  -5.1732614e-05   2.7119048e+00  -1.4810436e-01  -3.4845345e+00   2.7179862e+00  -8.9487768e-05  -4.0324317e+00   1.3968575e-05   2.7159460e+00   2.7179862e+00
   9.6900000e+00   6.7746127e-06  -1.1936729e-05  -5.0831108e-05   2.7104580e+00  -1.4129377e-01  -3.4874320e+00   2.7179853e+00  -8.9224842e-05  -4.0324328e+00   1.3725191e-05   2.7141382e+00   2.7179853e+00
   9.7000000e+00   6.6565677e-06  -1.1728749e-05  -4.9945313e-05   2.7090795e+00  -1.3442047e-01  -3.4903103e+00   2.7179844e+00  -8.8895065e-05  -4.0324341e+00   1.3486047e-05   2.7124124e+00   2.7179844e+00
   9.7100000e+00   6.5405795e-06  -1.1524393e-05  -4.9074956e-05   2.7077702e+00  -1.2749078e-01  -3.4931670e+00   2.7179835e+00  -8.8500639e-05  -4.0324355e+00   1.3251068e-05   2.7107698e+00   2.7179835e+00
   9.7200000e+00   6.4266122e-06  -1.1323596e-05  -4.8219768e-05   2.7065303e+00  -1.2051098e-01  -3.4959998e+00   2.7179827e+00  -8.8043757e-05  -4.0324371e+00   1.3020184e-05   2.7092119e+00   2.7179827e+00
   9.7300000e+00   6.3146307e-06  -1.1126298e-05  -4.7379483e-05   2.7053605e+00  -1.1348735e-01  -3.4988061e+00   2.7179818e+00  -8.7526602e-05  -4.0324388e+00   1.2793321e-05   2.7077398e+00   2.7179818e+00
   9.7400000e+00   6.2046003e-06  -1.0932437e-05  -4.6553843e-05   2.7042611e+00  -1.0642613e-01  -3.5015836e+00   2.7179809e+00  -8.6951344e-05  -4.0324407e+00   1.2570411e-05   2.7063545e+00   2.7179809e+00
   9.7500000e+00   6.0964870e-06  -1.0741953e-05  -4.5742593e-05   2.7032325e+00  -9.9333528e-02  -3.5043299e+00   2.7179800e+00  -8.6320136e-05  -4.0324427e+00   1.2351385e-05   2.7050570e+00   2.7179800e+00
   9.7600000e+00   5.9902575e-06  -1.0554787e-05  -4.4945480e-05   2.7022750e+00  -9.2215723e-02  -3.5070424e+00   2.7179792e+00  -8.5635120e-05  -4.0324448e+00   1.2136174e-05   2.7038480e+00   2.7179792e+00
   9.7700000e+00   5.8858789e-06  -1.0370882e-05  -4.4162259e-05   2.7013888e+00  -8.5078851e-02  -3.5097190e+00   2.7179783e+00  -8.4898418e-05  -4.0324470e+00   1.1924713e-05   2.7027282e+00   2.7179783e+00
   9.7800000e+00   5.7833189e-06  -1.0190181e-05  -4.3392688e-05   2.7005740e+00  -7.7929017e-02  -3.5123571e+00   2.7179775e+00  -8.4112135e-05  -4.0324494e+00   1.1716935e-05   2.7016982e+00   2.7179775e+00
   9.7900000e+00   5.6825460e-06  -1.0012628e-05  -4.2636528e-05   2.6998308e+00  -7.0772298e-02  -3.5149544e+00   2.7179767e+00  -8.3278356e-05  -4.0324518e+00   1.1512778e-05   2.7007583e+00   2.7179767e+00
   9.8000000e+00   5.5835289e-06  -9.8381685e-06  -4.1893546e-05   2.6991592e+00  -6.3614605e-02  -3.5175087e+00   2.7179758e+00  -8.2399146e-05  -4.0324544e+00   1.1312177e-05   2.6999088e+00   2.7179758e+00
   9.8100000e+00   5.4862371e-06  -9.6667482e-06  -4.1163513e-05   2.6985591e+00  -5.6461863e-02  -3.5200176e+00   2.7179750e+00  -8.1476548e-05  -4.0324570e+00   1.1115072e-05   2.6991497e+00   2.7179750e+00
   9.8200000e+00   5.3906405e-06  -9.4983143e-06  -4.0446202e-05   2.6980311e+00  -4.9319898e-02  -3.5224787e+00   2.7179742e+00  -8.0512583e-05  -4.0324598e+00   1.0921400e-05   2.6984818e+00   2.7179742e+00
   9.8300000e+00   5.2967096e-06  -9.3328149e-06  -3.9741391e-05   2.6975743e+00  -4.2194622e-02  -3.5248899e+00   2.7179734e+00  -7.9509248e-05  -4.0324626e+00   1.0731103e-05   2.6979043e+00   2.7179734e+00
   9.8400000e+00   5.2044154e-06  -9.1701988e-06  -3.9048864e-05   2.6971889e+00  -3.5091792e-02  -3.5272491e+00   2.7179726e+00  -7.8468514e-05  -4.0324655e+00   1.0544121e-05   2.6974172e+00   2.7179726e+00
   9.8500000e+00   5.1137293e-06  -9.0104158e-06  -3.8368405e-05   2.6968741e+00  -2.8017063e-02  -3.5295543e+00   2.7179718e+00  -7.7392328e-05  -4.0324685e+00   1.0360397e-05   2.6970197e+00   2.7179718e+00
   9.8600000e+00   5.0246234e-06  -8.8534166e-06  -3.7699805e-05   2.6966294e+00  -2.0975852e-02  -3.5318038e+00   2.7179711e+00  -7.6282609e-05  -4.0324716e+00   1.0179874e-05   2.6967110e+00   2.7179711e+00
   9.8700000e+00   4.9370700e-06  -8.6991527e-06  -3.7042856e-05   2.6964549e+00  -1.3973683e-02  -3.5339952e+00   2.7179703e+00  -7.5141250e-05  -4.0324747e+00   1.0002496e-05   2.6964911e+00   2.7179703e+00
   9.8800000e+00   4.8510422e-06  -8.5475765e-06  -3.6397355e-05   2.6963500e+00  -7.0159479e-03  -3.5361266e+00   2.7179696e+00  -7.3970115e-05  -4.0324779e+00   9.8282081e-06   2.6963592e+00   2.7179696e+00
   9.8900000e+00   4.7665133e-06  -8.3986411e-06  -3.5763104e-05   2.6963145e+00  -1.0799955e-04  -3.5381960e+00   2.7179688e+00  -7.2771039e-05  -4.0324812e+00   9.6569571e-06   2.6963145e+00   2.7179688e+00
   9.9000000e+00   4.6834574e-06  -8.2523005e-06  -3.5139906e-05   2.6963478e+00   6.7449662e-03  -3.5402017e+00   2.7179681e+00  -7.1545827e-05  -4.0324845e+00   9.4886899e-06   2.6963562e+00   2.7179681e+00
   9.9100000e+00   4.6018486e-06  -8.1085096e-06  -3.4527568e-05   2.6964493e+00   1.3537774e-02  -3.5421419e+00   2.7179674e+00  -7.0296255e-05  -4.0324879e+00   9.3233544e-06   2.6964832e+00   2.7179674e+00
   9.9200000e+00   4.5216618e-06  -7.9672239e-06  -3.3925901e-05   2.6966184e+00   2.0265355e-02  -3.5440148e+00   2.7179667e+00  -6.9024066e-05  -4.0324913e+00   9.1608996e-06   2.6966945e+00   2.7179667e+00
   9.9300000e+00   4.4428722e-06  -7.8283998e-06  -3.3334719e-05   2.6968544e+00   2.6922794e-02  -3.5458189e+00   2.7179660e+00  -6.7730976e-05  -4.0324947e+00   9.0012753e-06   2.6969888e+00   2.7179660e+00
   9.9400000e+00   4.3654554e-06  -7.6919945e-06  -3.2753839e-05   2.6971567e+00   3.3505241e-02  -3.5475526e+00   2.7179654e+00  -6.6418663e-05  -4.0324982e+00   8.8444322e-06   2.6973648e+00   2.7179654e+00
   9.9500000e+00   4.2893877e-06  -7.5579657e-06  -3.2183082e-05   2.6975244e+00   4.0007949e-02  -3.5492146e+00   2.7179647e+00  -6.5088777e-05  -4.0325018e+00   8.6903218e-06   2.6978211e+00   2.7179647e+00
   9.9600000e+00   4.2146453e-06  -7.4262721e-06  -3.1622271e-05   2.6979567e+00   4.6426281e-02  -3.5508033e+00   2.7179641e+00  -6.3742933e-05  -4.0325053e+00   8.5388965e-06   2.6983561e+00   2.7179641e+00
   9.9700000e+00   4.1412053e-06  -7.2968731e-06  -3.1071234e-05   2.6984528e+00   5.2755705e-02  -3.5523176e+00   2.7179634e+00  -6.2382714e-05  -4.0325089e+00   8.3901095e-06   2.6989684e+00   2.7179634e+00
   9.9800000e+00   4.0690449e-06  -7.1697286e-06  -3.0529798e-05   2.6990117e+00   5.8991802e-02  -3.5537563e+00   2.7179628e+00  -6.1009668e-05  -4.0325125e+00   8.2439150e-06   2.6996563e+00   2.7179628e+00
   9.9900000e+00   3.9981420e-06  -7.0447994e-06  -2.9997798e-05   2.6996324e+00   6.5130265e-02  -3.5551182e+00   2.7179622e+00  -5.9625311e-05  -4.0325161e+00   8.1002677e-06   2.7004180e+00   2.7179622e+00
   1.0000000e+01   3.9284744e-06  -6.9220468e-06  -2.9475069e-05   2.7003141e+00   7.1166902e-02  -3.5564023e+00   2.7179616e+00  -5.8231123e-05  -4.0325198e+00   7.9591233e-06   2.7012517e+00   2.7179616e+00
   1.0010000e+01   3.8600208e-06  -6.8014330e-06  -2.8961449e-05   2.7010556e+00   7.7097637e-02  -3.5576078e+00   2.7179611e+00  -5.6828550e-05  -4.0325234e+00   7.8204381e-06   2.7021557e+00   2.7179611e+00
   1.0020000e+01   3.7927600e-06  -6.6829208e-06  -2.8456780e-05   2.7018559e+00   8.2918511e-02  -3.5587337e+00   2.7179605e+00  -5.5419003e-05  -4.0325271e+00   7.6841693e-06   2.7031279e+00   2.7179605e+00
   1.0030000e+01   3.7266711e-06  -6.5664734e-06  -2.7960905e-05   2.7027138e+00   8.8625686e-02  -3.5597794e+00   2.7179600e+00  -5.4003860e-05  -4.0325307e+00   7.5502749e-06   2.7041665e+00   2.7179600e+00
   1.0040000e+01   3.6617339e-06  -6.4520549e-06  -2.7473671e-05   2.7036282e+00   9.4215445e-02  -3.5607442e+00   2.7179594e+00  -5.2584462e-05  -4.0325344e+00   7.4187134e-06   2.7052693e+00   2.7179594e+00
   1.0050000e+01   3.5979281e-06  -6.3396301e-06  -2.6994928e-05   2.7045978e+00   9.9684192e-02  -3.5616275e+00   2.7179589e+00  -5.1162073e-05  -4.0325381e+00   7.2894442e-06   2.7064343e+00   2.7179589e+00
   1.0060000e+01   3.5352342e-06  -6.2291641e-06  -2.6524528e-05   2.7056216e+00   1.0502846e-01  -3.5624291e+00   2.7179584e+00  -4.9738023e-05  -4.0325417e+00   7.1624274e-06   2.7076594e+00   2.7179584e+00
   1.0070000e+01   3.4736326e-06  -6.1206228e-06  -2.6062324e-05   2.7066982e+00   1.1024490e-01  -3.5631484e+00   2.7179579e+00  -4.8313559e-05  -4.0325454e+00   7.0376237e-06   2.7089424e+00   2.7179579e+00
   1.0080000e+01   3.4131045e-06  -6.0139727e-06  -2.5608176e-05   2.7078262e+00   1.1533030e-01  -3.5637852e+00   2.7179574e+00  -4.6889881e-05  -4.0325490e+00   6.9149946e-06   2.7102812e+00   2.7179574e+00
   1.0090000e+01   3.3536310e-06  -5.9091809e-06  -2.5161941e-05   2.7090045e+00   1.2028156e-01  -3.5643395e+00   2.7179570e+00  -4.5468155e-05  -4.0325527e+00   6.7945022e-06   2.7116735e+00   2.7179570e+00
   1.0100000e+01   3.2951939e-06  -5.8062150e-06  -2.4723482e-05   2.7102316e+00   1.2509574e-01  -3.5648111e+00   2.7179565e+00  -4.4049509e-05  -4.0325563e+00   6.6761092e-06   2.7131171e+00   2.7179565e+00
   1.0110000e+01   3.2377750e-06  -5.7050431e-06  -2.4292664e-05   2.7115061e+00   1.2976999e-01  -3.5652001e+00   2.7179561e+00  -4.2635039e-05  -4.0325599e+00   6.5597792e-06   2.7146097e+00   2.7179561e+00
   1.0120000e+01   3.1813566e-06  -5.6056340e-06  -2.3869353e-05   2.7128267e+00   1.3430161e-01  -3.5655067e+00   2.7179557e+00  -4.1225804e-05  -4.0325635e+00   6.4454761e-06   2.7161490e+00   2.7179557e+00
   1.0130000e+01   3.1259213e-06  -5.5079570e-06  -2.3453419e-05   2.7141918e+00   1.3868805e-01  -3.5657311e+00   2.7179553e+00  -3.9822829e-05  -4.0325670e+00   6.3331647e-06   2.7177328e+00   2.7179553e+00
   1.0140000e+01   3.0714519e-06  -5.4119820e-06  -2.3044733e-05   2.7156001e+00   1.4292686e-01  -3.5658735e+00   2.7179549e+00  -3.8427104e-05  -4.0325705e+00   6.2228101e-06   2.7193587e+00   2.7179549e+00
   1.0150000e+01   3.0179316e-06  -5.3176792e-06  -2.2643168e-05   2.7170500e+00   1.4701573e-01  -3.5659345e+00   2.7179545e+00  -3.7039583e-05  -4.0325740e+00   6.1143785e-06   2.7210245e+00   2.7179545e+00
   1.0160000e+01   2.9653440e-06  -5.2250196e-06  -2.2248601e-05   2.7185401e+00   1.5095251e-01  -3.5659146e+00   2.7179542e+00  -3.5661189e-05  -4.0325775e+00   6.0078361e-06   2.7227278e+00   2.7179542e+00
   1.0170000e+01   2.9136727e-06  -5.1339745e-06  -2.1860910e-05   2.7200687e+00   1.5473516e-01  -3.5658144e+00   2.7179538e+00  -3.4292806e-05  -4.0325810e+00   5.9031502e-06   2.7244663e+00   2.7179538e+00
   1.0180000e+01   2.8629017e-06  -5.0445158e-06  -2.1479975e-05   2.7216344e+00   1.5836177e-01  -3.5656345e+00   2.7179535e+00  -3.2935325e-05  -4.0325844e+00   5.8002884e-06   2.7262377e+00   2.7179535e+00
   1.0190000e+01   2.8130154e-06  -4.9566158e-06  -2.1105678e-05   2.7232355e+00   1.6183059e-01  -3.5653758e+00   2.7179532e+00  -3.1589528e-05  -4.0325877e+00   5.6992189e-06   2.7280397e+00   2.7179532e+00
   1.0200000e+01   2.7639984e-06  -4.8702474e-06  -2.0737903e-05   2.7248706e+00   1.6513999e-01  -3.5650391e+00   2.7179528e+00  -3.0256163e-05  -4.0325911e+00   5.5999104e-06   2.7298701e+00   2.7179528e+00
   1.0210000e+01   2.7158354e-06  -4.7853840e-06  -2.0376537e-05   2.7265379e+00   1.6828847e-01  -3.5646254e+00   2.7179526e+00  -2.8936021e-05  -4.0325944e+00   5.5023324e-06   2.7317266e+00   2.7179526e+00
   1.0220000e+01   2.6685118e-06  -4.7019992e-06  -2.0021468e-05   2.7282359e+00   1.7127468e-01  -3.5641357e+00   2.7179523e+00  -2.7629822e-05  -4.0325976e+00   5.4064546e-06   2.7336068e+00   2.7179523e+00
   1.0230000e+01   2.6220127e-06  -4.6200673e-06  -1.9672586e-05   2.7299630e+00   1.7409740e-01  -3.5635711e+00   2.7179520e+00  -2.6338252e-05  -4.0326008e+00   5.3122474e-06   2.7355087e+00   2.7179520e+00
   1.0240000e+01   2.5763239e-06  -4.5395630e-06  -1.9329784e-05   2.7317174e+00   1.7675553e-01  -3.5629328e+00   2.7179517e+00  -2.5061968e-05  -4.0326040e+00   5.2196817e-06   2.7374299e+00   2.7179517e+00
   1.0250000e+01   2.5314312e-06  -4.4604615e-06  -1.8992955e-05   2.7334976e+00   1.7924814e-01  -3.5622221e+00   2.7179515e+00  -2.3801593e-05  -4.0326071e+00   5.1287290e-06   2.7393684e+00   2.7179515e+00
   1.0260000e+01   2.4873207e-06  -4.3827383e-06  -1.8661996e-05   2.7353019e+00   1.8157442e-01  -3.5614403e+00   2.7179513e+00  -2.2557720e-05  -4.0326102e+00   5.0393610e-06   2.7413219e+00   2.7179513e+00
   1.0270000e+01   2.4439789e-06  -4.3063694e-06  -1.8336804e-05   2.7371286e+00   1.8373368e-01  -3.5605888e+00   2.7179511e+00  -2.1330909e-05  -4.0326132e+00   4.9515502e-06   2.7432884e+00   2.7179511e+00
   1.0280000e+01   2.4013923e-06  -4.2313311e-06  -1.8017279e-05   2.7389761e+00   1.8572538e-01  -3.5596691e+00   2.7179508e+00  -2.0121694e-05  -4.0326162e+00   4.8652695e-06   2.7452657e+00   2.7179508e+00
   1.0290000e+01   2.3595477e-06  -4.1576004e-06  -1.7703322e-05   2.7408427e+00   1.8754912e-01  -3.5586826e+00   2.7179507e+00  -1.8930574e-05  -4.0326192e+00   4.7804923e-06   2.7472519e+00   2.7179507e+00
   1.0300000e+01   2.3184323e-06  -4.0851543e-06  -1.7394835e-05   2.7427266e+00   1.8920462e-01  -3.5576310e+00   2.7179505e+00  -1.7758021e-05  -4.0326220e+00   4.6971922e-06   2.7492449e+00   2.7179505e+00
   1.0310000e+01   2.2780334e-06  -4.0139706e-06  -1.7091725e-05   2.7446262e+00   1.9069175e-01  -3.5565159e+00   2.7179503e+00  -1.6604479e-05  -4.0326249e+00   4.6153436e-06   2.7512427e+00   2.7179503e+00
   1.0320000e+01   2.2383384e-06  -3.9440273e-06  -1.6793896e-05   2.7465399e+00   1.9201051e-01  -3.5553390e+00   2.7179501e+00  -1.5470361e-05  -4.0326276e+00   4.5349212e-06   2.7532435e+00   2.7179501e+00
   1.0330000e+01   2.1993351e-06  -3.8753027e-06  -1.6501257e-05   2.7484659e+00   1.9316101e-01  -3.5541020e+00   2.7179500e+00  -1.4356052e-05  -4.0326304e+00   4.4559001e-06   2.7552452e+00   2.7179500e+00
   1.0340000e+01   2.1610114e-06  -3.8077756e-06  -1.6213717e-05   2.7504026e+00   1.9414353e-01  -3.5528067e+00   2.7179499e+00  -1.3261911e-05  -4.0326330e+00   4.3782559e-06   2.7572461e+00   2.7179499e+00
   1.0350000e+01   2.1233555e-06  -3.7414251e-06  -1.5931188e-05   2.7523483e+00   1.9495845e-01  -3.5514550e+00   2.7179497e+00  -1.2188269e-05  -4.0326357e+00   4.3019647e-06   2.7592444e+00   2.7179497e+00
   1.0360000e+01   2.0863557e-06  -3.6762307e-06  -1.5653582e-05   2.7543012e+00   1.9560629e-01  -3.5500487e+00   2.7179496e+00  -1.1135430e-05  -4.0326382e+00   4.2270028e-06   2.7612383e+00   2.7179496e+00
   1.0370000e+01   2.0500007e-06  -3.6121724e-06  -1.5380813e-05   2.7562599e+00   1.9608771e-01  -3.5485897e+00   2.7179495e+00  -1.0103673e-05  -4.0326407e+00   4.1533471e-06   2.7632262e+00   2.7179495e+00
   1.0380000e+01   2.0142792e-06  -3.5492302e-06  -1.5112798e-05   2.7582225e+00   1.9640348e-01  -3.5470800e+00   2.7179494e+00  -9.0932501e-06  -4.0326432e+00   4.0809748e-06   2.7652062e+00   2.7179494e+00
   1.0390000e+01   1.9791801e-06  -3.4873848e-06  -1.4849453e-05   2.7601874e+00   1.9655451e-01  -3.5455215e+00   2.7179493e+00  -8.1043885e-06  -4.0326456e+00   4.0098636e-06   2.7671769e+00   2.7179493e+00
   1.0400000e+01   1.9446926e-06  -3.4266170e-06  -1.4590696e-05   2.7621530e+00   1.9654183e-01  -3.5439163e+00   2.7179493e+00  -7.1372915e-06  -4.0326479e+00   3.9399916e-06   2.7691367e+00   2.7179493e+00
   1.0410000e+01   1.9108060e-06  -3.3669081e-06  -1.4336449e-05   2.7641177e+00   1.9636659e-01  -3.5422663e+00   2.7179492e+00  -6.1921379e-06  -4.0326502e+00   3.8713370e-06   2.7710840e+00   2.7179492e+00
   1.0420000e+01   1.8775100e-06  -3.3082396e-06  -1.4086632e-05   2.7660798e+00   1.9603007e-01  -3.5405736e+00   2.7179491e+00  -5.2691436e-06  -4.0326524e+00   3.8038787e-06   2.7730173e+00   2.7179491e+00
   1.0430000e+01   1.8447941e-06  -3.2505934e-06  -1.3841169e-05   2.7680377e+00   1.9553367e-01  -3.5388402e+00   2.7179491e+00  -4.3685872e-06  -4.0326545e+00   3.7375958e-06   2.7749353e+00   2.7179491e+00
   1.0440000e+01   1.8126483e-06  -3.1939516e-06  -1.3599982e-05   2.7699899e+00   1.9487891e-01  -3.5370684e+00   2.7179491e+00  -3.4905670e-06  -4.0326566e+00   3.6724679e-06   2.7768366e+00   2.7179491e+00
   1.0450000e+01   1.7810626e-06  -3.1382968e-06  -1.3362999e-05   2.7719347e+00   1.9406742e-01  -3.5352600e+00   2.7179490e+00  -2.6348160e-06  -4.0326587e+00   3.6084749e-06   2.7787199e+00   2.7179490e+00
   1.0460000e+01   1.7500273e-06  -3.0836118e-06  -1.3130145e-05   2.7738707e+00   1.9310096e-01  -3.5334173e+00   2.7179490e+00  -1.8015526e-06  -4.0326607e+00   3.5455969e-06   2.7805838e+00   2.7179490e+00
   1.0470000e+01   1.7195328e-06  -3.0298797e-06  -1.2901348e-05   2.7757962e+00   1.9198139e-01  -3.5315424e+00   2.7179490e+00  -9.9082322e-07  -4.0326626e+00   3.4838146e-06   2.7824272e+00   2.7179490e+00
   1.0480000e+01   1.6895697e-06  -2.9770839e-06  -1.2676539e-05   2.7777097e+00   1.9071070e-01  -3.5296373e+00   2.7179490e+00  -2.0265426e-07  -4.0326645e+00   3.4231088e-06   2.7842489e+00   2.7179490e+00
   1.0490000e+01   1.6601287e-06  -2.9252080e-06  -1.2455647e-05   2.7796098e+00   1.8929096e-01  -3.5277042e+00   2.7179490e+00   5.6292334e-07  -4.0326663e+00   3.3634608e-06   2.7860477e+00   2.7179490e+00
   1.0500000e+01   1.6312007e-06  -2.8742360e-06  -1.2238604e-05   2.7814950e+00   1.8772438e-01  -3.5257453e+00   2.7179490e+00   1.3059690e-06  -4.0326680e+00   3.3048522e-06   2.7878226e+00   2.7179490e+00
   1.0510000e+01   1.6027768e-06  -2.8241522e-06  -1.2025343e-05   2.7833638e+00   1.8601326e-01  -3.5237625e+00   2.7179490e+00   2.0264960e-06  -4.0326697e+00   3.2472648e-06   2.7895725e+00   2.7179490e+00
   1.0520000e+01   1.5748481e-06  -2.7749411e-06  -1.1815798e-05   2.7852147e+00   1.8416000e-01  -3.5217580e+00   2.7179490e+00   2.7245475e-06  -4.0326714e+00   3.1906809e-06   2.7912964e+00   2.7179490e+00
   1.0530000e+01   1.5474062e-06  -2.7265875e-06  -1.1609904e-05   2.7870464e+00   1.8216711e-01  -3.5197340e+00   2.7179491e+00   3.4001896e-06  -4.0326730e+00   3.1350830e-06   2.7929935e+00   2.7179491e+00
   1.0540000e+01   1.5204424e-06  -2.6790765e-06  -1.1407599e-05   2.7888575e+00   1.8003720e-01  -3.5176925e+00   2.7179491e+00   4.0535049e-06  -4.0326745e+00   3.0804538e-06   2.7946627e+00   2.7179491e+00
   1.0550000e+01   1.4939484e-06  -2.6323933e-06  -1.1208818e-05   2.7906466e+00   1.7777298e-01  -3.5156356e+00   2.7179492e+00   4.6845926e-06  -4.0326760e+00   3.0267766e-06   2.7963032e+00   2.7179492e+00
   1.0560000e+01   1.4679161e-06  -2.5865236e-06  -1.1013502e-05   2.7924124e+00   1.7537723e-01  -3.5135653e+00   2.7179492e+00   5.2935674e-06  -4.0326774e+00   2.9740346e-06   2.7979142e+00   2.7179492e+00
   1.0570000e+01   1.4423374e-06  -2.5414532e-06  -1.0821589e-05   2.7941536e+00   1.7285285e-01  -3.5114837e+00   2.7179493e+00   5.8805592e-06  -4.0326787e+00   2.9222117e-06   2.7994950e+00   2.7179493e+00
   1.0580000e+01   1.4172045e-06  -2.4971681e-06  -1.0633020e-05   2.7958689e+00   1.7020280e-01  -3.5093929e+00   2.7179493e+00   6.4457123e-06  -4.0326800e+00   2.8712919e-06   2.8010448e+00   2.7179493e+00
   1.0590000e+01   1.3925094e-06  -2.4536547e-06  -1.0447737e-05   2.7975571e+00   1.6743016e-01  -3.5072948e+00   2.7179494e+00   6.9891853e-06  -4.0326813e+00   2.8212592e-06   2.8025628e+00   2.7179494e+00
   1.0600000e+01   1.3682447e-06  -2.4108995e-06  -1.0265682e-05   2.7992169e+00   1.6453806e-01  -3.5051914e+00   2.7179495e+00   7.5111502e-06  -4.0326825e+00   2.7720985e-06   2.8040485e+00   2.7179495e+00
   1.0610000e+01   1.3444028e-06  -2.3688893e-06  -1.0086800e-05   2.8008473e+00   1.6152972e-01  -3.5030846e+00   2.7179495e+00   8.0117920e-06  -4.0326836e+00   2.7237943e-06   2.8055013e+00   2.7179495e+00
   1.0620000e+01   1.3209764e-06  -2.3276111e-06  -9.9110353e-06   2.8024470e+00   1.5840846e-01  -3.5009766e+00   2.7179496e+00   8.4913082e-06  -4.0326847e+00   2.6763318e-06   2.8069204e+00   2.7179496e+00
   1.0630000e+01   1.2979581e-06  -2.2870522e-06  -9.7383330e-06   2.8040149e+00   1.5517763e-01  -3.4988690e+00   2.7179497e+00   8.9499080e-06  -4.0326857e+00   2.6296964e-06   2.8083055e+00   2.7179497e+00
   1.0640000e+01   1.2753410e-06  -2.2472000e-06  -9.5686402e-06   2.8055500e+00   1.5184069e-01  -3.4967639e+00   2.7179498e+00   9.3878125e-06  -4.0326867e+00   2.5838736e-06   2.8096559e+00   2.7179498e+00
   1.0650000e+01   1.2531180e-06  -2.2080423e-06  -9.4019043e-06   2.8070512e+00   1.4840115e-01  -3.4946630e+00   2.7179499e+00   9.8052531e-06  -4.0326877e+00   2.5388492e-06   2.8109713e+00   2.7179499e+00
   1.0660000e+01   1.2312822e-06  -2.1695669e-06  -9.2380739e-06   2.8085175e+00   1.4486258e-01  -3.4925682e+00   2.7179500e+00   1.0202472e-05  -4.0326885e+00   2.4946094e-06   2.8122510e+00   2.7179500e+00
   1.0670000e+01   1.2098269e-06  -2.1317619e-06  -9.0770982e-06   2.8099479e+00   1.4122862e-01  -3.4904813e+00   2.7179501e+00   1.0579721e-05  -4.0326894e+00   2.4511405e-06   2.8134948e+00   2.7179501e+00
   1.0680000e+01   1.1887454e-06  -2.0946157e-06  -8.9189276e-06   2.8113416e+00   1.3750297e-01  -3.4884040e+00   2.7179502e+00   1.0937262e-05  -4.0326902e+00   2.4084291e-06   2.8147022e+00   2.7179502e+00
   1.0690000e+01   1.1680313e-06  -2.0581167e-06  -8.7635132e-06   2.8126975e+00   1.3368937e-01  -3.4863380e+00   2.7179503e+00   1.1275364e-05  -4.0326909e+00   2.3664618e-06   2.8158729e+00   2.7179503e+00
   1.0700000e+01   1.1476782e-06  -2.0222538e-06  -8.6108069e-06   2.8140149e+00   1.2979162e-01  -3.4842851e+00   2.7179504e+00   1.1594307e-05  -4.0326916e+00   2.3252259e-06   2.8170065e+00   2.7179504e+00
   1.0710000e+01   1.1276797e-06  -1.9870157e-06  -8.4607616e-06   2.8152928e+00   1.2581356e-01  -3.4822469e+00   2.7179506e+00   1.1894377e-05  -4.0326922e+00   2.2847085e-06   2.8181027e+00   2.7179506e+00
   1.0720000e+01   1.1080297e-06  -1.9523917e-06  -8.3133308e-06   2.8165307e+00   1.2175910e-01  -3.4802250e+00   2.7179507e+00   1.2175869e-05  -4.0326928e+00   2.2448971e-06   2.8191613e+00   2.7179507e+00
   1.0730000e+01   1.0887220e-06  -1.9183710e-06  -8.1684691e-06   2.8177276e+00   1.1763215e-01  -3.4782210e+00   2.7179508e+00   1.2439082e-05  -4.0326934e+00   2.2057794e-06   2.8201819e+00   2.7179508e+00
   1.0740000e+01   1.0697509e-06  -1.8849431e-06  -8.0261316e-06   2.8188828e+00   1.1343668e-01  -3.4762364e+00   2.7179509e+00   1.2684326e-05  -4.0326939e+00   2.1673434e-06   2.8211644e+00   2.7179509e+00
   1.0750000e+01   1.0511103e-06  -1.8520977e-06  -7.8862744e-06   2.8199958e+00   1.0917668e-01  -3.4742727e+00   2.7179511e+00   1.2911913e-05  -4.0326944e+00   2.1295771e-06   2.8221084e+00   2.7179511e+00
   1.0760000e+01   1.0327945e-06  -1.8198246e-06  -7.7488543e-06   2.8210659e+00   1.0485619e-01  -3.4723313e+00   2.7179512e+00   1.3122164e-05  -4.0326948e+00   2.0924689e-06   2.8230139e+00   2.7179512e+00
   1.0770000e+01   1.0147979e-06  -1.7881139e-06  -7.6138288e-06   2.8220925e+00   1.0047926e-01  -3.4704137e+00   2.7179513e+00   1.3315403e-05  -4.0326952e+00   2.0560073e-06   2.8238807e+00   2.7179513e+00
   1.0780000e+01   9.9711482e-07  -1.7569558e-06  -7.4811561e-06   2.8230751e+00   9.6049951e-02  -3.4685213e+00   2.7179515e+00   1.3491959e-05  -4.0326955e+00   2.0201810e-06   2.8247086e+00   2.7179515e+00
   1.0790000e+01   9.7973991e-07  -1.7263405e-06  -7.3507952e-06   2.8240131e+00   9.1572371e-02  -3.4666554e+00   2.7179516e+00   1.3652166e-05  -4.0326958e+00   1.9849791e-06   2.8254974e+00   2.7179516e+00
   1.0800000e+01   9.6266776e-07  -1.6962588e-06  -7.2227060e-06   2.8249061e+00   8.7050636e-02  -3.4648172e+00   2.7179517e+00   1.3796363e-05  -4.0326961e+00   1.9503905e-06   2.8262470e+00   2.7179517e+00
   1.0810000e+01   9.4589310e-07  -1.6667012e-06  -7.0968487e-06   2.8257537e+00   8.2488869e-02  -3.4630080e+00   2.7179519e+00   1.3924891e-05  -4.0326963e+00   1.9164046e-06   2.8269574e+00   2.7179519e+00
   1.0820000e+01   9.2941074e-07  -1.6376587e-06  -6.9731845e-06   2.8265555e+00   7.7891200e-02  -3.4612291e+00   2.7179520e+00   1.4038094e-05  -4.0326965e+00   1.8830110e-06   2.8276285e+00   2.7179520e+00
   1.0830000e+01   9.1321559e-07  -1.6091222e-06  -6.8516752e-06   2.8273111e+00   7.3261765e-02  -3.4594815e+00   2.7179522e+00   1.4136321e-05  -4.0326966e+00   1.8501992e-06   2.8282602e+00   2.7179522e+00
   1.0840000e+01   8.9730264e-07  -1.5810830e-06  -6.7322833e-06   2.8280204e+00   6.8604693e-02  -3.4577665e+00   2.7179523e+00   1.4219921e-05  -4.0326968e+00   1.8179592e-06   2.8288524e+00   2.7179523e+00
   1.0850000e+01   8.8166698e-07  -1.5535324e-06  -6.6149717e-06   2.8286829e+00   6.3924128e-02  -3.4560850e+00   2.7179524e+00   1.4289247e-05  -4.0326968e+00   1.7862809e-06   2.8294051e+00   2.7179524e+00
   1.0860000e+01   8.6630377e-07  -1.5264618e-06  -6.4997044e-06   2.8292985e+00   5.9224193e-02  -3.4544382e+00   2.7179526e+00   1.4344653e-05  -4.0326969e+00   1.7551547e-06   2.8299182e+00   2.7179526e+00
   1.0870000e+01   8.5120826e-07  -1.4998630e-06  -6.3864456e-06   2.8298670e+00   5.4509006e-02  -3.4528270e+00   2.7179527e+00   1.4386493e-05  -4.0326969e+00   1.7245708e-06   2.8303919e+00   2.7179527e+00
   1.0880000e+01   8.3637580e-07  -1.4737276e-06  -6.2751604e-06   2.8303882e+00   4.9782682e-02  -3.4512523e+00   2.7179529e+00   1.4415125e-05  -4.0326969e+00   1.6945199e-06   2.8308260e+00   2.7179529e+00
   1.0890000e+01   8.2180180e-07  -1.4480477e-06  -6.1658144e-06   2.8308622e+00   4.5049334e-02  -3.4497151e+00   2.7179530e+00   1.4430905e-05  -4.0326968e+00   1.6649926e-06   2.8312206e+00   2.7179530e+00
   1.0900000e+01   8.0748175e-07  -1.4228152e-06  -6.0583737e-06   2.8312888e+00   4.0312977e-02  -3.4482162e+00   2.7179532e+00   1.4434191e-05  -4.0326968e+00   1.6359798e-06   2.8315758e+00   2.7179532e+00
   1.0910000e+01   7.9341123e-07  -1.3980224e-06  -5.9528052e-06   2.8316681e+00   3.5577648e-02  -3.4467564e+00   2.7179533e+00   1.4425340e-05  -4.0326967e+00   1.6074726e-06   2.8318916e+00   2.7179533e+00
   1.0920000e+01   7.7958589e-07  -1.3736617e-06  -5.8490763e-06   2.8319996e+00   3.0847344e-02  -3.4453368e+00   2.7179534e+00   1.4404711e-05  -4.0326965e+00   1.5794621e-06   2.8321676e+00   2.7179534e+00
   1.0930000e+01   7.6600146e-07  -1.3497254e-06  -5.7471549e-06   2.8322839e+00   2.6126119e-02  -3.4439577e+00   2.7179536e+00   1.4372660e-05  -4.0326964e+00   1.5519397e-06   2.8324044e+00   2.7179536e+00
   1.0940000e+01   7.5265374e-07  -1.3262062e-06  -5.6470095e-06   2.8325209e+00   2.1417963e-02  -3.4426202e+00   2.7179537e+00   1.4329543e-05  -4.0326962e+00   1.5248969e-06   2.8326018e+00   2.7179537e+00
   1.0950000e+01   7.3953860e-07  -1.3030968e-06  -5.5486091e-06   2.8327111e+00   1.6726759e-02  -3.4413244e+00   2.7179539e+00   1.4275716e-05  -4.0326960e+00   1.4983253e-06   2.8327605e+00   2.7179539e+00
   1.0960000e+01   7.2665200e-07  -1.2803901e-06  -5.4519234e-06   2.8328546e+00   1.2056342e-02  -3.4400711e+00   2.7179540e+00   1.4211533e-05  -4.0326957e+00   1.4722167e-06   2.8328803e+00   2.7179540e+00
   1.0970000e+01   7.1398996e-07  -1.2580791e-06  -5.3569225e-06   2.8329518e+00   7.4104454e-03  -3.4388606e+00   2.7179542e+00   1.4137344e-05  -4.0326955e+00   1.4465631e-06   2.8329615e+00   2.7179542e+00
   1.0980000e+01   7.0154855e-07  -1.2361569e-06  -5.2635770e-06   2.8330027e+00   2.7928820e-03  -3.4376937e+00   2.7179543e+00   1.4053503e-05  -4.0326952e+00   1.4213565e-06   2.8330041e+00   2.7179543e+00
   1.0990000e+01   6.8932393e-07  -1.2146166e-06  -5.1718581e-06   2.8330077e+00  -1.7925988e-03  -3.4365709e+00   2.7179544e+00   1.3960355e-05  -4.0326949e+00   1.3965891e-06   2.8330082e+00   2.7179544e+00
   1.1000000e+01   6.7731233e-07  -1.1934517e-06  -5.0817373e-06   2.8329669e+00  -6.3423408e-03  -3.4354925e+00   2.7179546e+00   1.3858249e-05  -4.0326946e+00   1.3722532e-06   2.8329740e+00   2.7179546e+00
   1.1010000e+01   6.6551003e-07  -1.1726556e-06  -4.9931870e-06   2.8328809e+00  -1.0852698e-02  -3.4344591e+00   2.7179547e+00   1.3747526e-05  -4.0326942e+00   1.3483415e-06   2.8329017e+00   2.7179547e+00
   1.1020000e+01   6.5391340e-07  -1.1522219e-06  -4.9061796e-06   2.8327499e+00  -1.5320127e-02  -3.4334709e+00   2.7179549e+00   1.3628530e-05  -4.0326939e+00   1.3248464e-06   2.8327914e+00   2.7179549e+00
   1.1030000e+01   6.4251883e-07  -1.1321442e-06  -4.8206884e-06   2.8325746e+00  -1.9741129e-02  -3.4325283e+00   2.7179550e+00   1.3501596e-05  -4.0326935e+00   1.3017607e-06   2.8326433e+00   2.7179550e+00
   1.1040000e+01   6.3132282e-07  -1.1124164e-06  -4.7366869e-06   2.8323552e+00  -2.4112266e-02  -3.4316316e+00   2.7179551e+00   1.3367060e-05  -4.0326931e+00   1.2790773e-06   2.8324578e+00   2.7179551e+00
   1.1050000e+01   6.2032190e-07  -1.0930323e-06  -4.6541492e-06   2.8320924e+00  -2.8430170e-02  -3.4307809e+00   2.7179553e+00   1.3225254e-05  -4.0326927e+00   1.2567891e-06   2.8322351e+00   2.7179553e+00
   1.1060000e+01   6.0951267e-07  -1.0739861e-06  -4.5730496e-06   2.8317867e+00  -3.2691545e-02  -3.4299765e+00   2.7179554e+00   1.3076506e-05  -4.0326923e+00   1.2348894e-06   2.8319754e+00   2.7179554e+00
   1.1070000e+01   5.9889179e-07  -1.0552717e-06  -4.4933633e-06   2.8314386e+00  -3.6893163e-02  -3.4292185e+00   2.7179555e+00   1.2921140e-05  -4.0326918e+00   1.2133712e-06   2.8316790e+00   2.7179555e+00
   1.1080000e+01   5.8845599e-07  -1.0368834e-06  -4.4150655e-06   2.8310489e+00  -4.1031874e-02  -3.4285070e+00   2.7179556e+00   1.2759476e-05  -4.0326914e+00   1.1922280e-06   2.8313462e+00   2.7179556e+00
   1.1090000e+01   5.7820203e-07  -1.0188155e-06  -4.3381321e-06   2.8306181e+00  -4.5104605e-02  -3.4278422e+00   2.7179558e+00   1.2591831e-05  -4.0326909e+00   1.1714532e-06   2.8309774e+00   2.7179558e+00
   1.1100000e+01   5.6812675e-07  -1.0010624e-06  -4.2625392e-06   2.8301469e+00  -4.9108361e-02  -3.4272241e+00   2.7179559e+00   1.2418518e-05  -4.0326904e+00   1.1510404e-06   2.8305730e+00   2.7179559e+00
   1.1110000e+01   5.5822703e-07  -9.8361874e-07  -4.1882636e-06   2.8296361e+00  -5.3040228e-02  -3.4266527e+00   2.7179560e+00   1.2239844e-05  -4.0326899e+00   1.1309833e-06   2.8301331e+00   2.7179560e+00
   1.1120000e+01   5.4849982e-07  -9.6647900e-07  -4.1152822e-06   2.8290862e+00  -5.6897377e-02  -3.4261279e+00   2.7179561e+00   1.2056113e-05  -4.0326894e+00   1.1112757e-06   2.8296583e+00   2.7179561e+00
   1.1130000e+01   5.3894210e-07  -9.4963793e-07  -4.0435726e-06   2.8284982e+00  -6.0677063e-02  -3.4256498e+00   2.7179563e+00   1.1867625e-05  -4.0326889e+00   1.0919115e-06   2.8291490e+00   2.7179563e+00
   1.1140000e+01   5.2955093e-07  -9.3309032e-07  -3.9731125e-06   2.8278728e+00  -6.4376630e-02  -3.4252182e+00   2.7179564e+00   1.1674673e-05  -4.0326884e+00   1.0728848e-06   2.8286055e+00   2.7179564e+00
   1.1150000e+01   5.2032341e-07  -9.1683105e-07  -3.9038802e-06   2.8272109e+00  -6.7993510e-02  -3.4248330e+00   2.7179565e+00   1.1477549e-05  -4.0326879e+00   1.0541896e-06   2.8280284e+00   2.7179565e+00
   1.1160000e+01   5.1125667e-07  -9.0085510e-07  -3.8358543e-06   2.8265131e+00  -7.1525224e-02  -3.4244940e+00   2.7179566e+00   1.1276535e-05  -4.0326873e+00   1.0358201e-06   2.8274180e+00   2.7179566e+00
   1.1170000e+01   5.0234792e-07  -8.8515753e-07  -3.7690137e-06   2.8257805e+00  -7.4969389e-02  -3.4242011e+00   2.7179567e+00   1.1071913e-05  -4.0326868e+00   1.0177707e-06   2.8267748e+00   2.7179567e+00
   1.1180000e+01   4.9359442e-07  -8.6973350e-07  -3.7033379e-06   2.8250139e+00  -7.8323714e-02  -3.4239541e+00   2.7179568e+00   1.0863957e-05  -4.0326862e+00   1.0000359e-06   2.8260995e+00   2.7179568e+00
   1.1190000e+01   4.8499344e-07  -8.5457823e-07  -3.6388065e-06   2.8242142e+00  -8.1586005e-02  -3.4237526e+00   2.7179569e+00   1.0652937e-05  -4.0326856e+00   9.8261009e-07   2.8253924e+00   2.7179569e+00
   1.1200000e+01   4.7654233e-07  -8.3968705e-07  -3.5753995e-06   2.8233824e+00  -8.4754160e-02  -3.4235965e+00   2.7179570e+00   1.0439116e-05  -4.0326851e+00   9.6548792e-07   2.8246542e+00   2.7179570e+00
   1.1210000e+01   4.6823849e-07  -8.2505534e-07  -3.5130974e-06   2.8225194e+00  -8.7826180e-02  -3.4234854e+00   2.7179571e+00   1.0222756e-05  -4.0326845e+00   9.4866411e-07   2.8238855e+00   2.7179571e+00
   1.1220000e+01   4.6007934e-07  -8.1067860e-07  -3.4518810e-06   2.8216261e+00  -9.0800161e-02  -3.4234190e+00   2.7179572e+00   1.0004108e-05  -4.0326839e+00   9.3213346e-07   2.8230867e+00   2.7179572e+00
   1.1230000e+01   4.5206237e-07  -7.9655237e-07  -3.3917313e-06   2.8207036e+00  -9.3674300e-02  -3.4233970e+00   2.7179573e+00   9.7834215e-06  -4.0326834e+00   9.1589086e-07   2.8222586e+00   2.7179573e+00
   1.1240000e+01   4.4418510e-07  -7.8267230e-07  -3.3326297e-06   2.8197529e+00  -9.6446895e-02  -3.4234189e+00   2.7179574e+00   9.5609396e-06  -4.0326828e+00   8.9993129e-07   2.8214018e+00   2.7179574e+00
   1.1250000e+01   4.3644509e-07  -7.6903409e-07  -3.2745579e-06   2.8187749e+00  -9.9116345e-02  -3.4234843e+00   2.7179575e+00   9.3368995e-06  -4.0326822e+00   8.8424982e-07   2.8205170e+00   2.7179575e+00
   1.1260000e+01   4.2883995e-07  -7.5563352e-07  -3.2174981e-06   2.8177708e+00  -1.0168115e-01  -3.4235929e+00   2.7179576e+00   9.1115330e-06  -4.0326816e+00   8.6884160e-07   2.8196048e+00   2.7179576e+00
   1.1270000e+01   4.2136733e-07  -7.4246647e-07  -3.1614325e-06   2.8167415e+00  -1.0413992e-01  -3.4237441e+00   2.7179577e+00   8.8850665e-06  -4.0326810e+00   8.5370187e-07   2.8186660e+00   2.7179577e+00
   1.1280000e+01   4.1402492e-07  -7.2952885e-07  -3.1063439e-06   2.8156883e+00  -1.0649135e-01  -3.4239375e+00   2.7179578e+00   8.6577205e-06  -4.0326804e+00   8.3882595e-07   2.8177013e+00   2.7179578e+00
   1.1290000e+01   4.0681045e-07  -7.1681667e-07  -3.0522152e-06   2.8146120e+00  -1.0873427e-01  -3.4241725e+00   2.7179579e+00   8.4297101e-06  -4.0326798e+00   8.2420925e-07   2.8167115e+00   2.7179579e+00
   1.1300000e+01   3.9972170e-07  -7.0432601e-07  -2.9990298e-06   2.8135139e+00  -1.1086758e-01  -3.4244486e+00   2.7179580e+00   8.2012447e-06  -4.0326792e+00   8.0984725e-07   2.8156974e+00   2.7179580e+00
   1.1310000e+01   3.9275647e-07  -6.9205299e-07  -2.9467711e-06   2.8123949e+00  -1.1289030e-01  -3.4247654e+00   2.7179581e+00   7.9725280e-06  -4.0326787e+00   7.9573550e-07   2.8146597e+00   2.7179581e+00
   1.1320000e+01   3.8591262e-07  -6.7999384e-07  -2.8954230e-06   2.8112563e+00  -1.1480156e-01  -3.4251221e+00   2.7179581e+00   7.7437580e-06  -4.0326781e+00   7.8186966e-07   2.8135994e+00   2.7179581e+00
   1.1330000e+01   3.7918801e-07  -6.6814482e-07  -2.8449696e-06   2.8100992e+00  -1.1660058e-01  -3.4255182e+00   2.7179582e+00   7.5151272e-06  -4.0326775e+00   7.6824543e-07   2.8125172e+00   2.7179582e+00
   1.1340000e+01   3.7258059e-07  -6.5650227e-07  -2.7953955e-06   2.8089247e+00  -1.1828669e-01  -3.4259532e+00   2.7179583e+00   7.2868223e-06  -4.0326769e+00   7.5485861e-07   2.8114141e+00   2.7179583e+00
   1.1350000e+01   3.6608830e-07  -6.4506259e-07  -2.7466851e-06   2.8077338e+00  -1.1985933e-01  -3.4264263e+00   2.7179584e+00   7.0590242e-06  -4.0326763e+00   7.4170505e-07   2.8102910e+00   2.7179584e+00
   1.1360000e+01   3.5970914e-07  -6.3382225e-07  -2.6988236e-06   2.8065278e+00  -1.2131804e-01  -3.4269369e+00   2.7179584e+00   6.8319086e-06  -4.0326757e+00   7.2878070e-07   2.8091487e+00   2.7179584e+00
   1.1370000e+01   3.5344114e-07  -6.2277778e-07  -2.6517961e-06   2.8053078e+00  -1.2266246e-01  -3.4274843e+00   2.7179585e+00   6.6056450e-06  -4.0326752e+00   7.1608156e-07   2.8079882e+00   2.7179585e+00
   1.1380000e+01   3.4728236e-07  -6.1192575e-07  -2.6055880e-06   2.8040749e+00  -1.2389233e-01  -3.4280679e+00   2.7179586e+00   6.3803977e-06  -4.0326746e+00   7.0360370e-07   2.8068105e+00   2.7179586e+00
   1.1390000e+01   3.4123089e-07  -6.0126283e-07  -2.5601851e-06   2.8028303e+00  -1.2500749e-01  -3.4286870e+00   2.7179586e+00   6.1563253e-06  -4.0326740e+00   6.9134327e-07   2.8056166e+00   2.7179586e+00
   1.1400000e+01   3.3528488e-07  -5.9078571e-07  -2.5155733e-06   2.8015751e+00  -1.2600790e-01  -3.4293407e+00   2.7179587e+00   5.9335809e-06  -4.0326735e+00   6.7929648e-07   2.8044074e+00   2.7179587e+00
   1.1410000e+01   3.2944247e-07  -5.8049116e-07  -2.4717390e-06   2.8003105e+00  -1.2689361e-01  -3.4300285e+00   2.7179587e+00   5.7123119e-06  -4.0326729e+00   6.6745961e-07   2.8031840e+00   2.7179587e+00
   1.1420000e+01   3.2370187e-07  -5.7037599e-07  -2.4286684e-06   2.7990376e+00  -1.2766475e-01  -3.4307494e+00   2.7179588e+00   5.4926603e-06  -4.0326724e+00   6.5582899e-07   2.8019474e+00   2.7179588e+00
   1.1430000e+01   3.1806130e-07  -5.6043708e-07  -2.3863484e-06   2.7977575e+00  -1.2832158e-01  -3.4315029e+00   2.7179588e+00   5.2747629e-06  -4.0326718e+00   6.4440105e-07   2.8006988e+00   2.7179588e+00
   1.1440000e+01   3.1251902e-07  -5.5067135e-07  -2.3447658e-06   2.7964715e+00  -1.2886443e-01  -3.4322880e+00   2.7179589e+00   5.0587506e-06  -4.0326713e+00   6.3317224e-07   2.7994390e+00   2.7179589e+00
   1.1450000e+01   3.0707332e-07  -5.4107580e-07  -2.3039078e-06   2.7951806e+00  -1.2929375e-01  -3.4331039e+00   2.7179589e+00   4.8447495e-06  -4.0326707e+00   6.2213909e-07   2.7981693e+00   2.7179589e+00
   1.1460000e+01   3.0172251e-07  -5.3164745e-07  -2.2637617e-06   2.7938860e+00  -1.2961007e-01  -3.4339499e+00   2.7179590e+00   4.6328799e-06  -4.0326702e+00   6.1129819e-07   2.7968907e+00   2.7179590e+00
   1.1470000e+01   2.9646493e-07  -5.2238339e-07  -2.2243152e-06   2.7925888e+00  -1.2981403e-01  -3.4348252e+00   2.7179590e+00   4.4232571e-06  -4.0326697e+00   6.0064620e-07   2.7956043e+00   2.7179590e+00
   1.1480000e+01   2.9129897e-07  -5.1328076e-07  -2.1855561e-06   2.7912901e+00  -1.2990633e-01  -3.4357288e+00   2.7179591e+00   4.2159912e-06  -4.0326692e+00   5.9017983e-07   2.7943113e+00   2.7179591e+00
   1.1490000e+01   2.8622303e-07  -5.0433674e-07  -2.1474723e-06   2.7899910e+00  -1.2988780e-01  -3.4366599e+00   2.7179591e+00   4.0111872e-06  -4.0326687e+00   5.7989583e-07   2.7930128e+00   2.7179591e+00
   1.1500000e+01   2.8123554e-07  -4.9554858e-07  -2.1100522e-06   2.7886927e+00  -1.2975933e-01  -3.4376176e+00   2.7179592e+00   3.8089448e-06  -4.0326682e+00   5.6979103e-07   2.7917099e+00   2.7179592e+00
   1.1510000e+01   2.7633495e-07  -4.8691355e-07  -2.0732841e-06   2.7873962e+00  -1.2952191e-01  -3.4386012e+00   2.7179592e+00   3.6093589e-06  -4.0326677e+00   5.5986231e-07   2.7904038e+00   2.7179592e+00
   1.1520000e+01   2.7151976e-07  -4.7842898e-07  -2.0371567e-06   2.7861026e+00  -1.2917662e-01  -3.4396096e+00   2.7179592e+00   3.4125193e-06  -4.0326672e+00   5.5010660e-07   2.7890956e+00   2.7179592e+00
   1.1530000e+01   2.6678848e-07  -4.7009227e-07  -2.0016588e-06   2.7848131e+00  -1.2872463e-01  -3.4406419e+00   2.7179593e+00   3.2185111e-06  -4.0326667e+00   5.4052089e-07   2.7877865e+00   2.7179593e+00
   1.1540000e+01   2.6213964e-07  -4.6190082e-07  -1.9667795e-06   2.7835285e+00  -1.2816716e-01  -3.4416973e+00   2.7179593e+00   3.0274144e-06  -4.0326662e+00   5.3110221e-07   2.7864777e+00   2.7179593e+00
   1.1550000e+01   2.5757180e-07  -4.5385211e-07  -1.9325080e-06   2.7822501e+00  -1.2750555e-01  -3.4427749e+00   2.7179593e+00   2.8393047e-06  -4.0326658e+00   5.2184765e-07   2.7851702e+00   2.7179593e+00
   1.1560000e+01   2.5308356e-07  -4.4594365e-07  -1.8988337e-06   2.7809788e+00  -1.2674121e-01  -3.4438736e+00   2.7179593e+00   2.6542526e-06  -4.0326653e+00   5.1275435e-07   2.7838654e+00   2.7179593e+00
   1.1570000e+01   2.4867353e-07  -4.3817299e-07  -1.8657461e-06   2.7797156e+00  -1.2587560e-01  -3.4449925e+00   2.7179594e+00   2.4723245e-06  -4.0326649e+00   5.0381951e-07   2.7825642e+00   2.7179594e+00
   1.1580000e+01   2.4434035e-07  -4.3053774e-07  -1.8332351e-06   2.7784617e+00  -1.2491028e-01  -3.4461307e+00   2.7179594e+00   2.2935819e-06  -4.0326644e+00   4.9504035e-07   2.7812680e+00   2.7179594e+00
   1.1590000e+01   2.4008267e-07  -4.2303554e-07  -1.8012906e-06   2.7772178e+00  -1.2384688e-01  -3.4472872e+00   2.7179594e+00   2.1180820e-06  -4.0326640e+00   4.8641418e-07   2.7799779e+00   2.7179594e+00
   1.1600000e+01   2.3589918e-07  -4.1566406e-07  -1.7699028e-06   2.7759851e+00  -1.2268711e-01  -3.4484610e+00   2.7179594e+00   1.9458778e-06  -4.0326636e+00   4.7793832e-07   2.7786949e+00   2.7179594e+00
   1.1610000e+01   2.3178859e-07  -4.0842103e-07  -1.7390619e-06   2.7747645e+00  -1.2143272e-01  -3.4496511e+00   2.7179595e+00   1.7770178e-06  -4.0326632e+00   4.6961015e-07   2.7774203e+00   2.7179595e+00
   1.1620000e+01   2.2774963e-07  -4.0130422e-07  -1.7087584e-06   2.7735568e+00  -1.2008555e-01  -3.4508566e+00   2.7179595e+00   1.6115464e-06  -4.0326628e+00   4.6142710e-07   2.7761553e+00   2.7179595e+00
   1.1630000e+01   2.2378105e-07  -3.9431141e-07  -1.6789829e-06   2.7723631e+00  -1.1864749e-01  -3.4520765e+00   2.7179595e+00   1.4495039e-06  -4.0326624e+00   4.5338664e-07   2.7749008e+00   2.7179595e+00
   1.1640000e+01   2.1988162e-07  -3.8744046e-07  -1.6497263e-06   2.7711843e+00  -1.1712052e-01  -3.4533096e+00   2.7179595e+00   1.2909267e-06  -4.0326620e+00   4.4548629e-07   2.7736581e+00   2.7179595e+00
   1.1650000e+01   2.1605014e-07  -3.8068923e-07  -1.6209795e-06   2.7700211e+00  -1.1550664e-01  -3.4545551e+00   2.7179595e+00   1.1358469e-06  -4.0326616e+00   4.3772361e-07   2.7724283e+00   2.7179595e+00
   1.1660000e+01   2.1228542e-07  -3.7405565e-07  -1.5927336e-06   2.7688745e+00  -1.1380793e-01  -3.4558118e+00   2.7179595e+00   9.8428778e-07  -4.0326613e+00   4.3009619e-07   2.7712124e+00   2.7179595e+00
   1.1670000e+01   2.0858631e-07  -3.6753766e-07  -1.5649799e-06   2.7677453e+00  -1.1202653e-01  -3.4570788e+00   2.7179595e+00   8.3631382e-07  -4.0326609e+00   4.2260168e-07   2.7700116e+00   2.7179595e+00
   1.1680000e+01   2.0495165e-07  -3.6113324e-07  -1.5377098e-06   2.7666343e+00  -1.1016462e-01  -3.4583550e+00   2.7179595e+00   6.9194411e-07  -4.0326606e+00   4.1523776e-07   2.7688268e+00   2.7179595e+00
   1.1690000e+01   2.0138033e-07  -3.5484042e-07  -1.5109149e-06   2.7655424e+00  -1.0822442e-01  -3.4596394e+00   2.7179595e+00   5.5119421e-07  -4.0326602e+00   4.0800216e-07   2.7676592e+00   2.7179595e+00
   1.1700000e+01   1.9787123e-07  -3.4865726e-07  -1.4845869e-06   2.7644702e+00  -1.0620823e-01  -3.4609310e+00   2.7179596e+00   4.1407621e-07  -4.0326599e+00   4.0089264e-07   2.7665097e+00   2.7179596e+00
   1.1710000e+01   1.9442329e-07  -3.4258184e-07  -1.4587177e-06   2.7634186e+00  -1.0411837e-01  -3.4622286e+00   2.7179596e+00   2.8052847e-07  -4.0326596e+00   3.9390701e-07   2.7653793e+00   2.7179596e+00
   1.1720000e+01   1.9103543e-07  -3.3661228e-07  -1.4332993e-06   2.7623882e+00  -1.0195721e-01  -3.4635313e+00   2.7179596e+00   1.5059914e-07  -4.0326593e+00   3.8704310e-07   2.7642691e+00   2.7179596e+00
   1.1730000e+01   1.8770660e-07  -3.3074675e-07  -1.4083237e-06   2.7613798e+00  -9.9727153e-02  -3.4648380e+00   2.7179596e+00   2.4292231e-08  -4.0326590e+00   3.8029880e-07   2.7631800e+00   2.7179596e+00
   1.1740000e+01   1.8443577e-07  -3.2498342e-07  -1.3837834e-06   2.7603940e+00  -9.7430657e-02  -3.4661477e+00   2.7179596e+00  -9.8391390e-08  -4.0326587e+00   3.7367202e-07   2.7621129e+00   2.7179596e+00
   1.1750000e+01   1.8122194e-07  -3.1932052e-07  -1.3596707e-06   2.7594315e+00  -9.5070202e-02  -3.4674592e+00   2.7179596e+00  -2.1745389e-07  -4.0326584e+00   3.6716071e-07   2.7610688e+00   2.7179596e+00
   1.1760000e+01   1.7806411e-07  -3.1375630e-07  -1.3359782e-06   2.7584930e+00  -9.2648303e-02  -3.4687715e+00   2.7179596e+00  -3.3290040e-07  -4.0326581e+00   3.6076286e-07   2.7600484e+00   2.7179596e+00
   1.1770000e+01   1.7496131e-07  -3.0828904e-07  -1.3126985e-06   2.7575789e+00  -9.0167506e-02  -3.4700837e+00   2.7179595e+00  -4.4473893e-07  -4.0326579e+00   3.5447650e-07   2.7590527e+00   2.7179595e+00
   1.1780000e+01   1.7191258e-07  -3.0291704e-07  -1.2898245e-06   2.7566899e+00  -8.7630385e-02  -3.4713945e+00   2.7179595e+00  -5.5298024e-07  -4.0326576e+00   3.4829968e-07   2.7580824e+00   2.7179595e+00
   1.1790000e+01   1.6891697e-07  -2.9763865e-07  -1.2673490e-06   2.7558266e+00  -8.5039538e-02  -3.4727031e+00   2.7179595e+00  -6.5763782e-07  -4.0326574e+00   3.4223049e-07   2.7571384e+00   2.7179595e+00
   1.1800000e+01   1.6597355e-07  -2.9245224e-07  -1.2452652e-06   2.7549895e+00  -8.2397584e-02  -3.4740083e+00   2.7179595e+00  -7.5872772e-07  -4.0326571e+00   3.3626705e-07   2.7562214e+00   2.7179595e+00
   1.1810000e+01   1.6308143e-07  -2.8735620e-07  -1.2235662e-06   2.7541790e+00  -7.9707166e-02  -3.4753091e+00   2.7179595e+00  -8.5626854e-07  -4.0326569e+00   3.3040754e-07   2.7553321e+00   2.7179595e+00
   1.1820000e+01   1.6023971e-07  -2.8234896e-07  -1.2022453e-06   2.7533957e+00  -7.6970943e-02  -3.4766044e+00   2.7179595e+00  -9.5028128e-07  -4.0326567e+00   3.2465012e-07   2.7544713e+00   2.7179595e+00
   1.1830000e+01   1.5744750e-07  -2.7742898e-07  -1.1812960e-06   2.7526399e+00  -7.4191591e-02  -3.4778933e+00   2.7179595e+00  -1.0407893e-06  -4.0326565e+00   3.1899303e-07   2.7536396e+00   2.7179595e+00
   1.1840000e+01   1.5470394e-07  -2.7259472e-07  -1.1607116e-06   2.7519121e+00  -7.1371799e-02  -3.4791746e+00   2.7179595e+00  -1.1278181e-06  -4.0326563e+00   3.1343451e-07   2.7528375e+00   2.7179595e+00
   1.1850000e+01   1.5200820e-07  -2.6784471e-07  -1.1404860e-06   2.7512128e+00  -6.8514264e-02  -3.4804474e+00   2.7179595e+00  -1.2113956e-06  -4.0326561e+00   3.0797285e-07   2.7520657e+00   2.7179595e+00
   1.1860000e+01   1.4935942e-07  -2.6317746e-07  -1.1206128e-06   2.7505421e+00  -6.5621682e-02  -3.4817107e+00   2.7179595e+00  -1.2915516e-06  -4.0326559e+00   3.0260637e-07   2.7513248e+00   2.7179595e+00
   1.1870000e+01   1.4675681e-07  -2.5859154e-07  -1.1010859e-06   2.7499006e+00  -6.2696779e-02  -3.4829635e+00   2.7179595e+00  -1.3683178e-06  -4.0326557e+00   2.9733339e-07   2.7506152e+00   2.7179595e+00
   1.1880000e+01   1.4419954e-07  -2.5408553e-07  -1.0818993e-06   2.7492885e+00  -5.9742272e-02  -3.4842047e+00   2.7179594e+00  -1.4417280e-06  -4.0326556e+00   2.9215230e-07   2.7499375e+00   2.7179594e+00
   1.1890000e+01   1.4168683e-07  -2.4965804e-07  -1.0630470e-06   2.7487060e+00  -5.6760881e-02  -3.4854334e+00   2.7179594e+00  -1.5118179e-06  -4.0326554e+00   2.8706149e-07   2.7492920e+00   2.7179594e+00
   1.1900000e+01   1.3921791e-07  -2.4530770e-07  -1.0445232e-06   2.7481535e+00  -5.3755322e-02  -3.4866486e+00   2.7179594e+00  -1.5786247e-06  -4.0326553e+00   2.8205938e-07   2.7486792e+00   2.7179594e+00
   1.1910000e+01   1.3679201e-07  -2.4103317e-07  -1.0263221e-06   2.7476312e+00  -5.0728310e-02  -3.4878494e+00   2.7179594e+00  -1.6421873e-06  -4.0326551e+00   2.7714444e-07   2.7480994e+00   2.7179594e+00
   1.1920000e+01   1.3440839e-07  -2.3683312e-07  -1.0084383e-06   2.7471392e+00  -4.7682553e-02  -3.4890348e+00   2.7179594e+00  -1.7025464e-06  -4.0326550e+00   2.7231515e-07   2.7475530e+00   2.7179594e+00
   1.1930000e+01   1.3206629e-07  -2.3270625e-07  -9.9086603e-07   2.7466778e+00  -4.4620752e-02  -3.4902039e+00   2.7179594e+00  -1.7597440e-06  -4.0326549e+00   2.6757000e-07   2.7470402e+00   2.7179594e+00
   1.1940000e+01   1.2976501e-07  -2.2865130e-07  -9.7360000e-07   2.7462471e+00  -4.1545601e-02  -3.4913558e+00   2.7179593e+00  -1.8138235e-06  -4.0326547e+00   2.6290754e-07   2.7465613e+00   2.7179593e+00
   1.1950000e+01   1.2750383e-07  -2.2466701e-07  -9.5663482e-07   2.7458472e+00  -3.8459779e-02  -3.4924896e+00   2.7179593e+00  -1.8648299e-06  -4.0326546e+00   2.5832633e-07   2.7461165e+00   2.7179593e+00
   1.1960000e+01   1.2528205e-07  -2.2075214e-07  -9.3996527e-07   2.7454782e+00  -3.5365957e-02  -3.4936043e+00   2.7179593e+00  -1.9128092e-06  -4.0326545e+00   2.5382494e-07   2.7457059e+00   2.7179593e+00
   1.1970000e+01   1.2309899e-07  -2.1690549e-07  -9.2358619e-07   2.7451401e+00  -3.2266801e-02  -3.4946991e+00   2.7179593e+00  -1.9578086e-06  -4.0326544e+00   2.4940199e-07   2.7453298e+00   2.7179593e+00
   1.1980000e+01   1.2095396e-07  -2.1312587e-07  -9.0749252e-07   2.7448331e+00  -2.9164913e-02  -3.4957733e+00   2.7179593e+00  -1.9998767e-06  -4.0326543e+00   2.4505611e-07   2.7449881e+00   2.7179593e+00
   1.1990000e+01   1.1884632e-07  -2.0941211e-07  -8.9167928e-07   2.7445571e+00  -2.6062920e-02  -3.4968259e+00   2.7179592e+00  -2.0390629e-06  -4.0326543e+00   2.4078596e-07   2.7446809e+00   2.7179592e+00
   1.2000000e+01   1.1677540e-07  -2.0576306e-07  -8.7614159e-07   2.7443121e+00  -2.2963375e-02  -3.4978563e+00   2.7179592e+00  -2.0754177e-06  -4.0326542e+00   2.3659022e-07   2.7444082e+00   2.7179592e+00
   1.2010000e+01   1.1474056e-07  -2.0217760e-07  -8.6087465e-07   2.7440984e+00  -1.9868861e-02  -3.4988633e+00   2.7179592e+00  -2.1089923e-06  -4.0326541e+00   2.3246759e-07   2.7441703e+00   2.7179592e+00
   1.2020000e+01   1.1274118e-07  -1.9865462e-07  -8.4587374e-07   2.7439156e+00  -1.6781981e-02  -3.4998464e+00   2.7179592e+00  -2.1398390e-06  -4.0326541e+00   2.2841679e-07   2.7439669e+00   2.7179592e+00
   1.2030000e+01   1.1077665e-07  -1.9519302e-07  -8.3113422e-07   2.7437651e+00  -1.3705369e-02  -3.5008038e+00   2.7179592e+00  -2.1680107e-06  -4.0326540e+00   2.2443658e-07   2.7437994e+00   2.7179592e+00
   1.2040000e+01   1.0884634e-07  -1.9179174e-07  -8.1665155e-07   2.7436437e+00  -1.0641338e-02  -3.5017370e+00   2.7179591e+00  -2.1935611e-06  -4.0326540e+00   2.2052573e-07   2.7436644e+00   2.7179591e+00
   1.2050000e+01   1.0694967e-07  -1.8844973e-07  -8.0242123e-07   2.7435527e+00  -7.5922859e-03  -3.5026445e+00   2.7179591e+00  -2.2165445e-06  -4.0326539e+00   2.1668303e-07   2.7435632e+00   2.7179591e+00
   1.2060000e+01   1.0508605e-07  -1.8516596e-07  -7.8843888e-07   2.7434920e+00  -4.5606528e-03  -3.5035253e+00   2.7179591e+00  -2.2370158e-06  -4.0326539e+00   2.1290728e-07   2.7434958e+00   2.7179591e+00
   1.2070000e+01   1.0325491e-07  -1.8193941e-07  -7.7470018e-07   2.7434615e+00  -1.5488105e-03  -3.5043789e+00   2.7179591e+00  -2.2550303e-06  -4.0326538e+00   2.0919733e-07   2.7434620e+00   2.7179591e+00
   1.2080000e+01   1.0145567e-07  -1.7876908e-07  -7.6120087e-07   2.7434611e+00   1.4408805e-03  -3.5052046e+00   2.7179590e+00  -2.2706439e-06  -4.0326538e+00   2.0555203e-07   2.7434614e+00   2.7179590e+00
   1.2090000e+01   9.9687787e-08  -1.7565399e-07  -7.4793680e-07   2.7434903e+00   4.4061198e-03  -3.5060019e+00   2.7179590e+00  -2.2839129e-06  -4.0326538e+00   2.0197024e-07   2.7434939e+00   2.7179590e+00
   1.2100000e+01   9.7950707e-08  -1.7259318e-07  -7.3490385e-07   2.7435491e+00   7.3446378e-03  -3.5067702e+00   2.7179590e+00  -2.2948937e-06  -4.0326538e+00   1.9845087e-07   2.7435590e+00   2.7179590e+00
   1.2110000e+01   9.6243897e-08  -1.6958571e-07  -7.2209801e-07   2.7436372e+00   1.0254205e-02  -3.5075090e+00   2.7179590e+00  -2.3036433e-06  -4.0326538e+00   1.9499283e-07   2.7436564e+00   2.7179590e+00
   1.2120000e+01   9.4566828e-08  -1.6663065e-07  -7.0951530e-07   2.7437542e+00   1.3132633e-02  -3.5082178e+00   2.7179590e+00  -2.3102188e-06  -4.0326538e+00   1.9159504e-07   2.7437856e+00   2.7179590e+00
   1.2130000e+01   9.2918982e-08  -1.6372708e-07  -6.9715186e-07   2.7438998e+00   1.5977780e-02  -3.5088962e+00   2.7179589e+00  -2.3146772e-06  -4.0326538e+00   1.8825646e-07   2.7439463e+00   2.7179589e+00
   1.2140000e+01   9.1299851e-08  -1.6087410e-07  -6.8500385e-07   2.7440737e+00   1.8787547e-02  -3.5095436e+00   2.7179589e+00  -2.3170761e-06  -4.0326538e+00   1.8497605e-07   2.7441380e+00   2.7179589e+00
   1.2150000e+01   8.9708933e-08  -1.5807084e-07  -6.7306752e-07   2.7442755e+00   2.1559883e-02  -3.5101598e+00   2.7179589e+00  -2.3174727e-06  -4.0326538e+00   1.8175281e-07   2.7443602e+00   2.7179589e+00
   1.2160000e+01   8.8145737e-08  -1.5531642e-07  -6.6133919e-07   2.7445049e+00   2.4292784e-02  -3.5107443e+00   2.7179589e+00  -2.3159246e-06  -4.0326538e+00   1.7858573e-07   2.7446124e+00   2.7179589e+00
   1.2170000e+01   8.6609780e-08  -1.5261000e-07  -6.4981522e-07   2.7447613e+00   2.6984294e-02  -3.5112969e+00   2.7179588e+00  -2.3124891e-06  -4.0326538e+00   1.7547384e-07   2.7448940e+00   2.7179588e+00
   1.2180000e+01   8.5100588e-08  -1.4995074e-07  -6.3849206e-07   2.7450445e+00   2.9632506e-02  -3.5118172e+00   2.7179588e+00  -2.3072235e-06  -4.0326539e+00   1.7241617e-07   2.7452044e+00   2.7179588e+00
   1.2190000e+01   8.3617693e-08  -1.4733782e-07  -6.2736621e-07   2.7453539e+00   3.2235566e-02  -3.5123049e+00   2.7179588e+00  -2.3001851e-06  -4.0326539e+00   1.6941178e-07   2.7455432e+00   2.7179588e+00
   1.2200000e+01   8.2160638e-08  -1.4477043e-07  -6.1643423e-07   2.7456891e+00   3.4791670e-02  -3.5127599e+00   2.7179588e+00  -2.2914307e-06  -4.0326539e+00   1.6645975e-07   2.7459096e+00   2.7179588e+00
   1.2210000e+01   8.0728973e-08  -1.4224778e-07  -6.0569274e-07   2.7460497e+00   3.7299069e-02  -3.5131819e+00   2.7179587e+00  -2.2810173e-06  -4.0326540e+00   1.6355916e-07   2.7463030e+00   2.7179587e+00
   1.2220000e+01   7.9322255e-08  -1.3976908e-07  -5.9513843e-07   2.7464350e+00   3.9756064e-02  -3.5135707e+00   2.7179587e+00  -2.2690014e-06  -4.0326540e+00   1.6070911e-07   2.7467228e+00   2.7179587e+00
   1.2230000e+01   7.7940049e-08  -1.3733358e-07  -5.8476802e-07   2.7468447e+00   4.2161014e-02  -3.5139262e+00   2.7179587e+00  -2.2554392e-06  -4.0326541e+00   1.5790872e-07   2.7471683e+00   2.7179587e+00
   1.2240000e+01   7.6581928e-08  -1.3494051e-07  -5.7457832e-07   2.7472782e+00   4.4512332e-02  -3.5142484e+00   2.7179587e+00  -2.2403867e-06  -4.0326541e+00   1.5515713e-07   2.7476387e+00   2.7179587e+00
   1.2250000e+01   7.5247473e-08  -1.3258915e-07  -5.6456618e-07   2.7477349e+00   4.6808488e-02  -3.5145370e+00   2.7179587e+00  -2.2238994e-06  -4.0326542e+00   1.5245348e-07   2.7481335e+00   2.7179587e+00
   1.2260000e+01   7.3936271e-08  -1.3027876e-07  -5.5472851e-07   2.7482142e+00   4.9048009e-02  -3.5147922e+00   2.7179586e+00  -2.2060324e-06  -4.0326542e+00   1.4979695e-07   2.7486519e+00   2.7179586e+00
   1.2270000e+01   7.2647916e-08  -1.2800862e-07  -5.4506225e-07   2.7487157e+00   5.1229480e-02  -3.5150139e+00   2.7179586e+00  -2.1868404e-06  -4.0326543e+00   1.4718671e-07   2.7491931e+00   2.7179586e+00
   1.2280000e+01   7.1382012e-08  -1.2577805e-07  -5.3556443e-07   2.7492387e+00   5.3351543e-02  -3.5152021e+00   2.7179586e+00  -2.1663777e-06  -4.0326543e+00   1.4462195e-07   2.7497563e+00   2.7179586e+00
   1.2290000e+01   7.0138166e-08  -1.2358634e-07  -5.2623212e-07   2.7497826e+00   5.5412902e-02  -3.5153568e+00   2.7179586e+00  -2.1446981e-06  -4.0326544e+00   1.4210189e-07   2.7503409e+00   2.7179586e+00
   1.2300000e+01   6.8915995e-08  -1.2143283e-07  -5.1706242e-07   2.7503468e+00   5.7412317e-02  -3.5154782e+00   2.7179586e+00  -2.1218546e-06  -4.0326545e+00   1.3962573e-07   2.7509460e+00   2.7179586e+00
   1.2310000e+01   6.7715120e-08  -1.1931683e-07  -5.0805250e-07   2.7509307e+00   5.9348610e-02  -3.5155664e+00   2.7179585e+00  -2.0978999e-06  -4.0326545e+00   1.3719273e-07   2.7515708e+00   2.7179585e+00
   1.2320000e+01   6.6535171e-08  -1.1723772e-07  -4.9919959e-07   2.7515337e+00   6.1220663e-02  -3.5156216e+00   2.7179585e+00  -2.0728862e-06  -4.0326546e+00   1.3480212e-07   2.7522146e+00   2.7179585e+00
   1.2330000e+01   6.5375782e-08  -1.1519482e-07  -4.9050094e-07   2.7521550e+00   6.3027419e-02  -3.5156439e+00   2.7179585e+00  -2.0468647e-06  -4.0326547e+00   1.3245316e-07   2.7528766e+00   2.7179585e+00
   1.2340000e+01   6.4236596e-08  -1.1318753e-07  -4.8195386e-07   2.7527941e+00   6.4767881e-02  -3.5156335e+00   2.7179585e+00  -2.0198862e-06  -4.0326547e+00   1.3014514e-07   2.7535559e+00   2.7179585e+00
   1.2350000e+01   6.3117261e-08  -1.1121522e-07  -4.7355572e-07   2.7534502e+00   6.6441117e-02  -3.5155908e+00   2.7179584e+00  -1.9920010e-06  -4.0326548e+00   1.2787734e-07   2.7542517e+00   2.7179584e+00
   1.2360000e+01   6.2017430e-08  -1.0927727e-07  -4.6530392e-07   2.7541227e+00   6.8046253e-02  -3.5155159e+00   2.7179584e+00  -1.9632583e-06  -4.0326549e+00   1.2564905e-07   2.7549632e+00   2.7179584e+00
   1.2370000e+01   6.0936764e-08  -1.0737309e-07  -4.5719590e-07   2.7548110e+00   6.9582478e-02  -3.5154092e+00   2.7179584e+00  -1.9337069e-06  -4.0326550e+00   1.2345959e-07   2.7556896e+00   2.7179584e+00
   1.2380000e+01   5.9874929e-08  -1.0550209e-07  -4.4922918e-07   2.7555142e+00   7.1049046e-02  -3.5152710e+00   2.7179584e+00  -1.9033949e-06  -4.0326551e+00   1.2130828e-07   2.7564300e+00   2.7179584e+00
   1.2390000e+01   5.8831597e-08  -1.0366370e-07  -4.4140127e-07   2.7562318e+00   7.2445269e-02  -3.5151016e+00   2.7179584e+00  -1.8723693e-06  -4.0326552e+00   1.1919446e-07   2.7571837e+00   2.7179584e+00
   1.2400000e+01   5.7806445e-08  -1.0185734e-07  -4.3370976e-07   2.7569629e+00   7.3770525e-02  -3.5149016e+00   2.7179584e+00  -1.8406767e-06  -4.0326552e+00   1.1711747e-07   2.7579497e+00   2.7179584e+00
   1.2410000e+01   5.6799156e-08  -1.0008246e-07  -4.2615229e-07   2.7577070e+00   7.5024254e-02  -3.5146712e+00   2.7179583e+00  -1.8083628e-06  -4.0326553e+00   1.1507668e-07   2.7587273e+00   2.7179583e+00
   1.2420000e+01   5.5809419e-08  -9.8338499e-08  -4.1872650e-07   2.7584632e+00   7.6205957e-02  -3.5144110e+00   2.7179583e+00  -1.7754725e-06  -4.0326554e+00   1.1307144e-07   2.7595157e+00   2.7179583e+00
   1.2430000e+01   5.4836929e-08  -9.6624931e-08  -4.1143011e-07   2.7592309e+00   7.7315198e-02  -3.5141213e+00   2.7179583e+00  -1.7420497e-06  -4.0326555e+00   1.1110115e-07   2.7603139e+00   2.7179583e+00
   1.2440000e+01   5.3881385e-08  -9.4941222e-08  -4.0426085e-07   2.7600093e+00   7.8351604e-02  -3.5138028e+00   2.7179583e+00  -1.7081378e-06  -4.0326556e+00   1.0916519e-07   2.7611212e+00   2.7179583e+00
   1.2450000e+01   5.2942491e-08  -9.3286853e-08  -3.9721653e-07   2.7607977e+00   7.9314864e-02  -3.5134558e+00   2.7179583e+00  -1.6737792e-06  -4.0326557e+00   1.0726297e-07   2.7619368e+00   2.7179583e+00
   1.2460000e+01   5.2019958e-08  -9.1661311e-08  -3.9029495e-07   2.7615954e+00   8.0204728e-02  -3.5130810e+00   2.7179582e+00  -1.6390153e-06  -4.0326558e+00   1.0539389e-07   2.7627599e+00   2.7179582e+00
   1.2470000e+01   5.1113500e-08  -9.0064094e-08  -3.8349399e-07   2.7624016e+00   8.1021009e-02  -3.5126789e+00   2.7179582e+00  -1.6038870e-06  -4.0326559e+00   1.0355738e-07   2.7635895e+00   2.7179582e+00
   1.2480000e+01   5.0222837e-08  -8.8494710e-08  -3.7681153e-07   2.7632156e+00   8.1763581e-02  -3.5122501e+00   2.7179582e+00  -1.5684340e-06  -4.0326560e+00   1.0175287e-07   2.7644250e+00   2.7179582e+00
   1.2490000e+01   4.9347694e-08  -8.6952672e-08  -3.7024551e-07   2.7640367e+00   8.2432380e-02  -3.5117952e+00   2.7179582e+00  -1.5326952e-06  -4.0326561e+00   9.9979808e-08   2.7652656e+00   2.7179582e+00
   1.2500000e+01   4.8487801e-08  -8.5437505e-08  -3.6379391e-07   2.7648640e+00   8.3027401e-02  -3.5113149e+00   2.7179582e+00  -1.4967088e-06  -4.0326561e+00   9.8237640e-08   2.7661104e+00   2.7179582e+00
   1.2510000e+01   4.7642891e-08  -8.3948739e-08  -3.5745473e-07   2.7656970e+00   8.3548701e-02  -3.5108097e+00   2.7179582e+00  -1.4605118e-06  -4.0326562e+00   9.6525830e-08   2.7669587e+00   2.7179582e+00
   1.2520000e+01   4.6812704e-08  -8.2485916e-08  -3.5122601e-07   2.7665348e+00   8.3996396e-02  -3.5102803e+00   2.7179582e+00  -1.4241406e-06  -4.0326563e+00   9.4843848e-08   2.7678096e+00   2.7179582e+00
   1.2530000e+01   4.5996984e-08  -8.1048582e-08  -3.4510583e-07   2.7673767e+00   8.4370661e-02  -3.5097275e+00   2.7179581e+00  -1.3876305e-06  -4.0326564e+00   9.3191176e-08   2.7686625e+00   2.7179581e+00
   1.2540000e+01   4.5195477e-08  -7.9636295e-08  -3.3909229e-07   2.7682220e+00   8.4671732e-02  -3.5091518e+00   2.7179581e+00  -1.3510159e-06  -4.0326565e+00   9.1567301e-08   2.7695166e+00   2.7179581e+00
   1.2550000e+01   4.4407937e-08  -7.8248617e-08  -3.3318354e-07   2.7690699e+00   8.4899901e-02  -3.5085541e+00   2.7179581e+00  -1.3143306e-06  -4.0326566e+00   8.9971723e-08   2.7703711e+00   2.7179581e+00
   1.2560000e+01   4.3634120e-08  -7.6885119e-08  -3.2737775e-07   2.7699197e+00   8.5055519e-02  -3.5079351e+00   2.7179581e+00  -1.2776070e-06  -4.0326567e+00   8.8403948e-08   2.7712253e+00   2.7179581e+00
   1.2570000e+01   4.2873787e-08  -7.5545381e-08  -3.2167313e-07   2.7707708e+00   8.5138994e-02  -3.5072954e+00   2.7179581e+00  -1.2408769e-06  -4.0326568e+00   8.6863491e-08   2.7720785e+00   2.7179581e+00
   1.2580000e+01   4.2126703e-08  -7.4228987e-08  -3.1606791e-07   2.7716223e+00   8.5150789e-02  -3.5066358e+00   2.7179581e+00  -1.2041712e-06  -4.0326569e+00   8.5349878e-08   2.7729300e+00   2.7179581e+00
   1.2590000e+01   4.1392636e-08  -7.2935533e-08  -3.1056037e-07   2.7724735e+00   8.5091424e-02  -3.5059572e+00   2.7179581e+00  -1.1675198e-06  -4.0326570e+00   8.3862639e-08   2.7737790e+00   2.7179581e+00
   1.2600000e+01   4.0671362e-08  -7.1664617e-08  -3.0514879e-07   2.7733239e+00   8.4961473e-02  -3.5052602e+00   2.7179581e+00  -1.1309517e-06  -4.0326571e+00   8.2401316e-08   2.7746250e+00   2.7179581e+00
   1.2610000e+01   3.9962655e-08  -7.0415847e-08  -2.9983151e-07   2.7741725e+00   8.4761564e-02  -3.5045457e+00   2.7179580e+00  -1.0944949e-06  -4.0326572e+00   8.0965457e-08   2.7754671e+00   2.7179580e+00
   1.2620000e+01   3.9266298e-08  -6.9188836e-08  -2.9460689e-07   2.7750188e+00   8.4492380e-02  -3.5038144e+00   2.7179580e+00  -1.0581768e-06  -4.0326573e+00   7.9554618e-08   2.7763048e+00   2.7179580e+00
   1.2630000e+01   3.8582075e-08  -6.7983207e-08  -2.8947330e-07   2.7758621e+00   8.4154653e-02  -3.5030672e+00   2.7179580e+00  -1.0220235e-06  -4.0326574e+00   7.8168363e-08   2.7771375e+00   2.7179580e+00
   1.2640000e+01   3.7909775e-08  -6.6798587e-08  -2.8442918e-07   2.7767017e+00   8.3749168e-02  -3.5023048e+00   2.7179580e+00  -9.8606056e-07  -4.0326575e+00   7.6806264e-08   2.7779644e+00   2.7179580e+00
   1.2650000e+01   3.7249189e-08  -6.5634608e-08  -2.7947294e-07   2.7775369e+00   8.3276761e-02  -3.5015281e+00   2.7179580e+00  -9.5031240e-07  -4.0326575e+00   7.5467900e-08   2.7787850e+00   2.7179580e+00
   1.2660000e+01   3.6600115e-08  -6.4490912e-08  -2.7460307e-07   2.7783670e+00   8.2738316e-02  -3.5007379e+00   2.7179580e+00  -9.1480268e-07  -4.0326576e+00   7.4152856e-08   2.7795986e+00   2.7179580e+00
   1.2670000e+01   3.5962351e-08  -6.3367145e-08  -2.6981806e-07   2.7791914e+00   8.2134767e-02  -3.4999350e+00   2.7179580e+00  -8.7955413e-07  -4.0326577e+00   7.2860728e-08   2.7804048e+00   2.7179580e+00
   1.2680000e+01   3.5335700e-08  -6.2262960e-08  -2.6511642e-07   2.7800094e+00   8.1467093e-02  -3.4991202e+00   2.7179580e+00  -8.4458863e-07  -4.0326578e+00   7.1591116e-08   2.7812028e+00   2.7179580e+00
   1.2690000e+01   3.4719968e-08  -6.1178016e-08  -2.6049672e-07   2.7808205e+00   8.0736320e-02  -3.4982944e+00   2.7179580e+00  -8.0992719e-07  -4.0326579e+00   7.0343626e-08   2.7819922e+00   2.7179580e+00
   1.2700000e+01   3.4114966e-08  -6.0111977e-08  -2.5595751e-07   2.7816239e+00   7.9943520e-02  -3.4974584e+00   2.7179580e+00  -7.7558995e-07  -4.0326580e+00   6.9117875e-08   2.7827724e+00   2.7179580e+00
   1.2710000e+01   3.3520506e-08  -5.9064514e-08  -2.5149740e-07   2.7824191e+00   7.9089808e-02  -3.4966130e+00   2.7179580e+00  -7.4159620e-07  -4.0326581e+00   6.7913482e-08   2.7835429e+00   2.7179580e+00
   1.2720000e+01   3.2936404e-08  -5.8035303e-08  -2.4711501e-07   2.7832054e+00   7.8176342e-02  -3.4957590e+00   2.7179579e+00  -7.0796440e-07  -4.0326582e+00   6.6730076e-08   2.7843032e+00   2.7179579e+00
   1.2730000e+01   3.2362481e-08  -5.7024026e-08  -2.4280898e-07   2.7839824e+00   7.7204321e-02  -3.4948974e+00   2.7179579e+00  -6.7471215e-07  -4.0326582e+00   6.5567292e-08   2.7850527e+00   2.7179579e+00
   1.2740000e+01   3.1798558e-08  -5.6030371e-08  -2.3857799e-07   2.7847493e+00   7.6174984e-02  -3.4940288e+00   2.7179579e+00  -6.4185625e-07  -4.0326583e+00   6.4424769e-08   2.7857909e+00   2.7179579e+00
   1.2750000e+01   3.1244462e-08  -5.5054031e-08  -2.3442072e-07   2.7855056e+00   7.5089610e-02  -3.4931542e+00   2.7179579e+00  -6.0941269e-07  -4.0326584e+00   6.3302154e-08   2.7865175e+00   2.7179579e+00
   1.2760000e+01   3.0700021e-08  -5.4094704e-08  -2.3033589e-07   2.7862508e+00   7.3949514e-02  -3.4922743e+00   2.7179579e+00  -5.7739662e-07  -4.0326585e+00   6.2199102e-08   2.7872320e+00   2.7179579e+00
   1.2770000e+01   3.0165067e-08  -5.3152093e-08  -2.2632224e-07   2.7869844e+00   7.2756050e-02  -3.4913901e+00   2.7179579e+00  -5.4582242e-07  -4.0326586e+00   6.1115270e-08   2.7879339e+00   2.7179579e+00
   1.2780000e+01   2.9639435e-08  -5.2225907e-08  -2.2237853e-07   2.7877057e+00   7.1510604e-02  -3.4905022e+00   2.7179579e+00  -5.1470370e-07  -4.0326586e+00   6.0050324e-08   2.7886228e+00   2.7179579e+00
   1.2790000e+01   2.9122962e-08  -5.1315860e-08  -2.1850354e-07   2.7884143e+00   7.0214598e-02  -3.4896115e+00   2.7179579e+00  -4.8405326e-07  -4.0326587e+00   5.9003936e-08   2.7892982e+00   2.7179579e+00
   1.2800000e+01   2.8615489e-08  -5.0421671e-08  -2.1469607e-07   2.7891098e+00   6.8869484e-02  -3.4887188e+00   2.7179579e+00  -4.5388318e-07  -4.0326588e+00   5.7975780e-08   2.7899599e+00   2.7179579e+00
   1.2810000e+01   2.8116858e-08  -4.9543064e-08  -2.1095495e-07   2.7897915e+00   6.7476746e-02  -3.4878249e+00   2.7179579e+00  -4.2420476e-07  -4.0326589e+00   5.6965541e-08   2.7906074e+00   2.7179579e+00
   1.2820000e+01   2.7626916e-08  -4.8679766e-08  -2.0727902e-07   2.7904591e+00   6.6037899e-02  -3.4869305e+00   2.7179579e+00  -3.9502859e-07  -4.0326589e+00   5.5972905e-08   2.7912404e+00   2.7179579e+00
   1.2830000e+01   2.7145512e-08  -4.7831511e-08  -2.0366714e-07   2.7911120e+00   6.4554483e-02  -3.4860366e+00   2.7179579e+00  -3.6636450e-07  -4.0326590e+00   5.4997566e-08   2.7918584e+00   2.7179579e+00
   1.2840000e+01   2.6672496e-08  -4.6998038e-08  -2.0011820e-07   2.7917499e+00   6.3028068e-02  -3.4851437e+00   2.7179579e+00  -3.3822165e-07  -4.0326591e+00   5.4039223e-08   2.7924613e+00   2.7179579e+00
   1.2850000e+01   2.6207722e-08  -4.6179088e-08  -1.9663110e-07   2.7923723e+00   6.1460246e-02  -3.4842528e+00   2.7179579e+00  -3.1060847e-07  -4.0326591e+00   5.3097579e-08   2.7930486e+00   2.7179579e+00
   1.2860000e+01   2.5751048e-08  -4.5374408e-08  -1.9320477e-07   2.7929789e+00   5.9852633e-02  -3.4833645e+00   2.7179579e+00  -2.8353272e-07  -4.0326592e+00   5.2172343e-08   2.7936201e+00   2.7179579e+00
   1.2870000e+01   2.5302330e-08  -4.4583750e-08  -1.8983814e-07   2.7935692e+00   5.8206868e-02  -3.4824795e+00   2.7179579e+00  -2.5700149e-07  -4.0326593e+00   5.1263229e-08   2.7941755e+00   2.7179579e+00
   1.2880000e+01   2.4861432e-08  -4.3806869e-08  -1.8653017e-07   2.7941428e+00   5.6524607e-02  -3.4815987e+00   2.7179579e+00  -2.3101233e-07  -4.0326593e+00   5.0369957e-08   2.7947145e+00   2.7179579e+00
   1.2890000e+01   2.4428217e-08  -4.3043526e-08  -1.8327984e-07   2.7946994e+00   5.4807529e-02  -3.4807227e+00   2.7179579e+00  -2.0558607e-07  -4.0326594e+00   4.9492251e-08   2.7952368e+00   2.7179579e+00
   1.2900000e+01   2.4002550e-08  -4.2293484e-08  -1.8008616e-07   2.7952387e+00   5.3057328e-02  -3.4798523e+00   2.7179579e+00  -1.8072756e-07  -4.0326594e+00   4.8629839e-08   2.7957422e+00   2.7179579e+00
   1.2910000e+01   2.3584301e-08  -4.1556512e-08  -1.7694812e-07   2.7957604e+00   5.1275717e-02  -3.4789880e+00   2.7179579e+00  -1.5644100e-07  -4.0326595e+00   4.7782454e-08   2.7962305e+00   2.7179579e+00
   1.2920000e+01   2.3173340e-08  -4.0832381e-08  -1.7386476e-07   2.7962640e+00   4.9464419e-02  -3.4781307e+00   2.7179579e+00  -1.3273001e-07  -4.0326596e+00   4.6949835e-08   2.7967015e+00   2.7179579e+00
   1.2930000e+01   2.2769540e-08  -4.0120869e-08  -1.7083514e-07   2.7967494e+00   4.7625175e-02  -3.4772809e+00   2.7179579e+00  -1.0959762e-07  -4.0326596e+00   4.6131725e-08   2.7971549e+00   2.7179579e+00
   1.2940000e+01   2.2372776e-08  -3.9421755e-08  -1.6785830e-07   2.7972163e+00   4.5759732e-02  -3.4764394e+00   2.7179579e+00  -8.7046301e-08  -4.0326597e+00   4.5327871e-08   2.7975906e+00   2.7179579e+00
   1.2950000e+01   2.1982926e-08  -3.8734823e-08  -1.6493334e-07   2.7976644e+00   4.3869842e-02  -3.4756067e+00   2.7179579e+00  -6.5077948e-08  -4.0326597e+00   4.4538024e-08   2.7980084e+00   2.7179579e+00
   1.2960000e+01   2.1599870e-08  -3.8059861e-08  -1.6205934e-07   2.7980935e+00   4.1957282e-02  -3.4747835e+00   2.7179579e+00  -4.3693927e-08  -4.0326598e+00   4.3761940e-08   2.7984081e+00   2.7179579e+00
   1.2970000e+01   2.1223488e-08  -3.7396660e-08  -1.5923542e-07   2.7985034e+00   4.0023826e-02  -3.4739704e+00   2.7179579e+00  -2.2895076e-08  -4.0326598e+00   4.2999379e-08   2.7987896e+00   2.7179579e+00
   1.2980000e+01   2.0853664e-08  -3.6745016e-08  -1.5646072e-07   2.7988938e+00   3.8071253e-02  -3.4731680e+00   2.7179579e+00  -2.6659721e-09  -4.0326599e+00   4.2250107e-08   2.7991527e+00   2.7179579e+00
   1.2990000e+01   2.0490285e-08  -3.6104727e-08  -1.5373436e-07   2.7992646e+00   3.6101347e-02  -3.4723768e+00   2.7179579e+00   1.6981810e-08  -4.0326599e+00   4.1513890e-08   2.7994974e+00   2.7179579e+00
   1.3000000e+01   2.0133238e-08  -3.5475595e-08  -1.5105550e-07   2.7996157e+00   3.4115893e-02  -3.4715975e+00   2.7179579e+00   3.6048648e-08  -4.0326600e+00   4.0790503e-08   2.7998235e+00   2.7179579e+00
   1.3010000e+01   1.9782412e-08  -3.4857426e-08  -1.4842333e-07   2.7999468e+00   3.2116677e-02  -3.4708305e+00   2.7179579e+00   5.4535394e-08  -4.0326600e+00   4.0079720e-08   2.8001310e+00   2.7179579e+00
   1.3020000e+01   1.9437699e-08  -3.4250028e-08  -1.4583703e-07   2.8002578e+00   3.0105484e-02  -3.4700765e+00   2.7179579e+00   7.2443361e-08  -4.0326601e+00   3.9381323e-08   2.8004196e+00   2.7179579e+00
   1.3030000e+01   1.9098994e-08  -3.3653215e-08  -1.4329579e-07   2.8005487e+00   2.8084097e-02  -3.4693358e+00   2.7179579e+00   8.9774304e-08  -4.0326601e+00   3.8695096e-08   2.8006895e+00   2.7179579e+00
   1.3040000e+01   1.8766190e-08  -3.3066801e-08  -1.4079883e-07   2.8008193e+00   2.6054295e-02  -3.4686091e+00   2.7179579e+00   1.0653041e-07  -4.0326601e+00   3.8020826e-08   2.8009405e+00   2.7179579e+00
   1.3050000e+01   1.8439185e-08  -3.2490605e-08  -1.3834538e-07   2.8010696e+00   2.4017855e-02  -3.4678968e+00   2.7179579e+00   1.2271428e-07  -4.0326602e+00   3.7358306e-08   2.8011726e+00   2.7179579e+00
   1.3060000e+01   1.8117879e-08  -3.1924450e-08  -1.3593469e-07   2.8012995e+00   2.1976552e-02  -3.4671993e+00   2.7179579e+00   1.3832893e-07  -4.0326602e+00   3.6707330e-08   2.8013857e+00   2.7179579e+00
   1.3070000e+01   1.7802171e-08  -3.1368160e-08  -1.3356600e-07   2.8015089e+00   1.9932126e-02  -3.4665171e+00   2.7179579e+00   1.5337775e-07  -4.0326602e+00   3.6067697e-08   2.8015798e+00   2.7179579e+00
   1.3080000e+01   1.7491965e-08  -3.0821564e-08  -1.3123858e-07   2.8016979e+00   1.7886345e-02  -3.4658506e+00   2.7179579e+00   1.6786449e-07  -4.0326603e+00   3.5439210e-08   2.8017550e+00   2.7179579e+00
   1.3090000e+01   1.7187164e-08  -3.0284492e-08  -1.2895173e-07   2.8018665e+00   1.5840919e-02  -3.4652003e+00   2.7179579e+00   1.8179331e-07  -4.0326603e+00   3.4821675e-08   2.8019112e+00   2.7179579e+00
   1.3100000e+01   1.6887674e-08  -2.9756779e-08  -1.2670472e-07   2.8020144e+00   1.3797554e-02  -3.4645666e+00   2.7179579e+00   1.9516866e-07  -4.0326603e+00   3.4214901e-08   2.8020483e+00   2.7179579e+00
   1.3110000e+01   1.6593403e-08  -2.9238261e-08  -1.2449686e-07   2.8021419e+00   1.1758019e-02  -3.4639499e+00   2.7179579e+00   2.0799536e-07  -4.0326604e+00   3.3618699e-08   2.8021665e+00   2.7179579e+00
   1.3120000e+01   1.6304260e-08  -2.8728779e-08  -1.2232748e-07   2.8022489e+00   9.7240126e-03  -3.4633504e+00   2.7179579e+00   2.2027852e-07  -4.0326604e+00   3.3032887e-08   2.8022658e+00   2.7179579e+00
   1.3130000e+01   1.6020155e-08  -2.8228174e-08  -1.2019590e-07   2.8023357e+00   7.6972157e-03  -3.4627685e+00   2.7179579e+00   2.3202360e-07  -4.0326604e+00   3.2457282e-08   2.8023463e+00   2.7179579e+00
   1.3140000e+01   1.5741001e-08  -2.7736292e-08  -1.1810146e-07   2.8024023e+00   5.6792669e-03  -3.4622045e+00   2.7179579e+00   2.4323630e-07  -4.0326604e+00   3.1891708e-08   2.8024081e+00   2.7179579e+00
   1.3150000e+01   1.5466711e-08  -2.7252982e-08  -1.1604352e-07   2.8024490e+00   3.6717568e-03  -3.4616585e+00   2.7179579e+00   2.5392263e-07  -4.0326605e+00   3.1335988e-08   2.8024514e+00   2.7179579e+00
   1.3160000e+01   1.5197200e-08  -2.6778093e-08  -1.1402144e-07   2.8024757e+00   1.6763181e-03  -3.4611310e+00   2.7179579e+00   2.6408887e-07  -4.0326605e+00   3.0789952e-08   2.8024762e+00   2.7179579e+00
   1.3170000e+01   1.4932386e-08  -2.6311480e-08  -1.1203459e-07   2.8024825e+00  -3.0544950e-04  -3.4606223e+00   2.7179579e+00   2.7374152e-07  -4.0326605e+00   3.0253431e-08   2.8024825e+00   2.7179579e+00
   1.3180000e+01   1.4672186e-08  -2.5852997e-08  -1.1008237e-07   2.8024696e+00  -2.2719762e-03  -3.4601325e+00   2.7179579e+00   2.8288736e-07  -4.0326605e+00   2.9726259e-08   2.8024705e+00   2.7179579e+00
   1.3190000e+01   1.4416520e-08  -2.5402503e-08  -1.0816416e-07   2.8024371e+00  -4.2217069e-03  -3.4596620e+00   2.7179579e+00   2.9153338e-07  -4.0326605e+00   2.9208274e-08   2.8024402e+00   2.7179579e+00
   1.3200000e+01   1.4165310e-08  -2.4959860e-08  -1.0627938e-07   2.8023851e+00  -6.1531183e-03  -3.4592110e+00   2.7179579e+00   2.9968678e-07  -4.0326606e+00   2.8699314e-08   2.8023919e+00   2.7179579e+00
   1.3210000e+01   1.3918476e-08  -2.4524929e-08  -1.0442744e-07   2.8023140e+00  -8.0647118e-03  -3.4587796e+00   2.7179579e+00   3.0735497e-07  -4.0326606e+00   2.8199222e-08   2.8023256e+00   2.7179579e+00
   1.3220000e+01   1.3675944e-08  -2.4097578e-08  -1.0260777e-07   2.8022238e+00  -9.9550199e-03  -3.4583680e+00   2.7179579e+00   3.1454554e-07  -4.0326606e+00   2.7707845e-08   2.8022415e+00   2.7179579e+00
   1.3230000e+01   1.3437638e-08  -2.3677673e-08  -1.0081981e-07   2.8021149e+00  -1.1822603e-02  -3.4579764e+00   2.7179579e+00   3.2126629e-07  -4.0326606e+00   2.7225031e-08   2.8021398e+00   2.7179579e+00
   1.3240000e+01   1.3203485e-08  -2.3265084e-08  -9.9063006e-08   2.8019874e+00  -1.3666050e-02  -3.4576049e+00   2.7179579e+00   3.2752515e-07  -4.0326606e+00   2.6750629e-08   2.8020207e+00   2.7179579e+00
   1.3250000e+01   1.2973411e-08  -2.2859686e-08  -9.7336813e-08   2.8018416e+00  -1.5483982e-02  -3.4572537e+00   2.7179579e+00   3.3333022e-07  -4.0326606e+00   2.6284494e-08   2.8018844e+00   2.7179579e+00
   1.3260000e+01   1.2747347e-08  -2.2461351e-08  -9.5640700e-08   2.8016778e+00  -1.7275053e-02  -3.4569229e+00   2.7179579e+00   3.3868976e-07  -4.0326606e+00   2.5826482e-08   2.8017310e+00   2.7179579e+00
   1.3270000e+01   1.2525222e-08  -2.2069958e-08  -9.3974142e-08   2.8014961e+00  -1.9037947e-02  -3.4566124e+00   2.7179579e+00   3.4361215e-07  -4.0326607e+00   2.5376450e-08   2.8015608e+00   2.7179579e+00
   1.3280000e+01   1.2306967e-08  -2.1685384e-08  -9.2336624e-08   2.8012970e+00  -2.0771385e-02  -3.4563225e+00   2.7179579e+00   3.4810588e-07  -4.0326607e+00   2.4934260e-08   2.8013740e+00   2.7179579e+00
   1.3290000e+01   1.2092516e-08  -2.1307512e-08  -9.0727640e-08   2.8010807e+00  -2.2474119e-02  -3.4560532e+00   2.7179579e+00   3.5217959e-07  -4.0326607e+00   2.4499776e-08   2.8011709e+00   2.7179579e+00
   1.3300000e+01   1.1881802e-08  -2.0936225e-08  -8.9146693e-08   2.8008476e+00  -2.4144940e-02  -3.4558045e+00   2.7179579e+00   3.5584197e-07  -4.0326607e+00   2.4072863e-08   2.8009517e+00   2.7179579e+00
   1.3310000e+01   1.1674759e-08  -2.0571407e-08  -8.7593294e-08   2.8005979e+00  -2.5782674e-02  -3.4555765e+00   2.7179579e+00   3.5910185e-07  -4.0326607e+00   2.3653388e-08   2.8007166e+00   2.7179579e+00
   1.3320000e+01   1.1471324e-08  -2.0212946e-08  -8.6066964e-08   2.8003320e+00  -2.7386182e-02  -3.4553691e+00   2.7179579e+00   3.6196812e-07  -4.0326607e+00   2.3241223e-08   2.8004659e+00   2.7179579e+00
   1.3330000e+01   1.1271434e-08  -1.9860731e-08  -8.4567230e-08   2.8000502e+00  -2.8954366e-02  -3.4551823e+00   2.7179579e+00   3.6444973e-07  -4.0326607e+00   2.2836240e-08   2.8001999e+00   2.7179579e+00
   1.3340000e+01   1.1075027e-08  -1.9514654e-08  -8.3093629e-08   2.7997530e+00  -3.0486165e-02  -3.4550162e+00   2.7179579e+00   3.6655572e-07  -4.0326607e+00   2.2438314e-08   2.7999189e+00   2.7179579e+00
   1.3350000e+01   1.0882042e-08  -1.9174607e-08  -8.1645706e-08   2.7994406e+00  -3.1980556e-02  -3.4548706e+00   2.7179580e+00   3.6829517e-07  -4.0326607e+00   2.2047322e-08   2.7996232e+00   2.7179580e+00
   1.3360000e+01   1.0692421e-08  -1.8840486e-08  -8.0223014e-08   2.7991134e+00  -3.3436558e-02  -3.4547455e+00   2.7179580e+00   3.6967719e-07  -4.0326607e+00   2.1663143e-08   2.7993131e+00   2.7179580e+00
   1.3370000e+01   1.0506103e-08  -1.8512187e-08  -7.8825112e-08   2.7987719e+00  -3.4853228e-02  -3.4546409e+00   2.7179580e+00   3.7071094e-07  -4.0326607e+00   2.1285659e-08   2.7989889e+00   2.7179580e+00
   1.3380000e+01   1.0323032e-08  -1.8189608e-08  -7.7451569e-08   2.7984164e+00  -3.6229665e-02  -3.4545567e+00   2.7179580e+00   3.7140561e-07  -4.0326607e+00   2.0914752e-08   2.7986509e+00   2.7179580e+00
   1.3390000e+01   1.0143151e-08  -1.7872651e-08  -7.6101960e-08   2.7980474e+00  -3.7565010e-02  -3.4544927e+00   2.7179580e+00   3.7177040e-07  -4.0326607e+00   2.0550308e-08   2.7982995e+00   2.7179580e+00
   1.3400000e+01   9.9664048e-09  -1.7561216e-08  -7.4775868e-08   2.7976652e+00  -3.8858442e-02  -3.4544489e+00   2.7179580e+00   3.7181452e-07  -4.0326607e+00   2.0192215e-08   2.7979351e+00   2.7179580e+00
   1.3410000e+01   9.7927383e-09  -1.7255209e-08  -7.3472884e-08   2.7972703e+00  -4.0109186e-02  -3.4544250e+00   2.7179580e+00   3.7154719e-07  -4.0326607e+00   1.9840362e-08   2.7975579e+00   2.7179580e+00
   1.3420000e+01   9.6220979e-09  -1.6954533e-08  -7.2192604e-08   2.7968631e+00  -4.1316508e-02  -3.4544211e+00   2.7179580e+00   3.7097760e-07  -4.0326607e+00   1.9494639e-08   2.7971683e+00   2.7179580e+00
   1.3430000e+01   9.4544309e-09  -1.6659097e-08  -7.0934634e-08   2.7964441e+00  -4.2479716e-02  -3.4544368e+00   2.7179580e+00   3.7011497e-07  -4.0326607e+00   1.9154942e-08   2.7967667e+00   2.7179580e+00
   1.3440000e+01   9.2896856e-09  -1.6368809e-08  -6.9698584e-08   2.7960136e+00  -4.3598161e-02  -3.4544721e+00   2.7179580e+00   3.6896845e-07  -4.0326607e+00   1.8821163e-08   2.7963535e+00   2.7179580e+00
   1.3450000e+01   9.1278110e-09  -1.6083579e-08  -6.8484072e-08   2.7955722e+00  -4.4671238e-02  -3.4545268e+00   2.7179580e+00   3.6754720e-07  -4.0326607e+00   1.8493200e-08   2.7959291e+00   2.7179580e+00
   1.3460000e+01   8.9687571e-09  -1.5803320e-08  -6.7290724e-08   2.7951203e+00  -4.5698385e-02  -3.4546006e+00   2.7179580e+00   3.6586033e-07  -4.0326607e+00   1.8170953e-08   2.7954939e+00   2.7179580e+00
   1.3470000e+01   8.8124747e-09  -1.5527944e-08  -6.6118169e-08   2.7946584e+00  -4.6679084e-02  -3.4546933e+00   2.7179580e+00   3.6391690e-07  -4.0326607e+00   1.7854320e-08   2.7950482e+00   2.7179580e+00
   1.3480000e+01   8.6589156e-09  -1.5257366e-08  -6.4966047e-08   2.7941868e+00  -4.7612861e-02  -3.4548048e+00   2.7179580e+00   3.6172594e-07  -4.0326607e+00   1.7543205e-08   2.7945925e+00   2.7179580e+00
   1.3490000e+01   8.5080323e-09  -1.4991504e-08  -6.3834001e-08   2.7937062e+00  -4.8499284e-02  -3.4549348e+00   2.7179580e+00   3.5929641e-07  -4.0326606e+00   1.7237511e-08   2.7941272e+00   2.7179580e+00
   1.3500000e+01   8.3597781e-09  -1.4730274e-08  -6.2721681e-08   2.7932170e+00  -4.9337967e-02  -3.4550830e+00   2.7179580e+00   3.5663723e-07  -4.0326606e+00   1.6937144e-08   2.7936527e+00   2.7179580e+00
   1.3510000e+01   8.2141073e-09  -1.4473596e-08  -6.1628743e-08   2.7927196e+00  -5.0128566e-02  -3.4552491e+00   2.7179580e+00   3.5375724e-07  -4.0326606e+00   1.6642011e-08   2.7931695e+00   2.7179580e+00
   1.3520000e+01   8.0709749e-09  -1.4221391e-08  -6.0554850e-08   2.7922145e+00  -5.0870782e-02  -3.4554330e+00   2.7179580e+00   3.5066521e-07  -4.0326606e+00   1.6352021e-08   2.7926779e+00   2.7179580e+00
   1.3530000e+01   7.9303366e-09  -1.3973580e-08  -5.9499670e-08   2.7917023e+00  -5.1564359e-02  -3.4556343e+00   2.7179580e+00   3.4736983e-07  -4.0326606e+00   1.6067084e-08   2.7921785e+00   2.7179580e+00
   1.3540000e+01   7.7921489e-09  -1.3730088e-08  -5.8462876e-08   2.7911834e+00  -5.2209085e-02  -3.4558527e+00   2.7179580e+00   3.4387973e-07  -4.0326606e+00   1.5787112e-08   2.7916716e+00   2.7179580e+00
   1.3550000e+01   7.6563691e-09  -1.3490838e-08  -5.7444149e-08   2.7906583e+00  -5.2804791e-02  -3.4560880e+00   2.7179580e+00   3.4020342e-07  -4.0326606e+00   1.5512018e-08   2.7911578e+00   2.7179580e+00
   1.3560000e+01   7.5229554e-09  -1.3255758e-08  -5.6443174e-08   2.7901274e+00  -5.3351351e-02  -3.4563398e+00   2.7179580e+00   3.3634936e-07  -4.0326606e+00   1.5241718e-08   2.7906375e+00   2.7179580e+00
   1.3570000e+01   7.3918664e-09  -1.3024774e-08  -5.5459640e-08   2.7895914e+00  -5.3848683e-02  -3.4566077e+00   2.7179580e+00   3.3232587e-07  -4.0326606e+00   1.4976128e-08   2.7901111e+00   2.7179580e+00
   1.3580000e+01   7.2630617e-09  -1.2797814e-08  -5.4493245e-08   2.7890506e+00  -5.4296746e-02  -3.4568915e+00   2.7179580e+00   3.2814122e-07  -4.0326606e+00   1.4715166e-08   2.7895791e+00   2.7179580e+00
   1.3590000e+01   7.1365014e-09  -1.2574810e-08  -5.3543689e-08   2.7885056e+00  -5.4695544e-02  -3.4571908e+00   2.7179580e+00   3.2380352e-07  -4.0326605e+00   1.4458751e-08   2.7890420e+00   2.7179580e+00
   1.3600000e+01   7.0121464e-09  -1.2355691e-08  -5.2610680e-08   2.7879568e+00  -5.5045120e-02  -3.4575052e+00   2.7179580e+00   3.1932083e-07  -4.0326605e+00   1.4206805e-08   2.7885002e+00   2.7179580e+00
   1.3610000e+01   6.8899584e-09  -1.2140391e-08  -5.1693929e-08   2.7874048e+00  -5.5345561e-02  -3.4578345e+00   2.7179580e+00   3.1470106e-07  -4.0326605e+00   1.3959248e-08   2.7879542e+00   2.7179580e+00
   1.3620000e+01   6.7698995e-09  -1.1928842e-08  -5.0793152e-08   2.7868501e+00  -5.5596993e-02  -3.4581781e+00   2.7179580e+00   3.0995201e-07  -4.0326605e+00   1.3716006e-08   2.7874046e+00   2.7179580e+00
   1.3630000e+01   6.6519327e-09  -1.1720980e-08  -4.9908071e-08   2.7862931e+00  -5.5799586e-02  -3.4585358e+00   2.7179580e+00   3.0508139e-07  -4.0326605e+00   1.3477002e-08   2.7868517e+00   2.7179580e+00
   1.3640000e+01   6.5360214e-09  -1.1516739e-08  -4.9038413e-08   2.7857342e+00  -5.5953548e-02  -3.4589072e+00   2.7179581e+00   3.0009676e-07  -4.0326605e+00   1.3242162e-08   2.7862961e+00   2.7179581e+00
   1.3650000e+01   6.4221300e-09  -1.1316058e-08  -4.8183909e-08   2.7851741e+00  -5.6059126e-02  -3.4592918e+00   2.7179581e+00   2.9500557e-07  -4.0326605e+00   1.3011415e-08   2.7857383e+00   2.7179581e+00
   1.3660000e+01   6.3102231e-09  -1.1118873e-08  -4.7344295e-08   2.7846132e+00  -5.6116609e-02  -3.4596893e+00   2.7179581e+00   2.8981513e-07  -4.0326605e+00   1.2784689e-08   2.7851786e+00   2.7179581e+00
   1.3670000e+01   6.2002662e-09  -1.0925125e-08  -4.6519311e-08   2.7840520e+00  -5.6126323e-02  -3.4600992e+00   2.7179581e+00   2.8453265e-07  -4.0326604e+00   1.2561913e-08   2.7846177e+00   2.7179581e+00
   1.3680000e+01   6.0922253e-09  -1.0734752e-08  -4.5708703e-08   2.7834909e+00  -5.6088633e-02  -3.4605211e+00   2.7179581e+00   2.7916519e-07  -4.0326604e+00   1.2343019e-08   2.7840559e+00   2.7179581e+00
   1.3690000e+01   5.9860671e-09  -1.0547697e-08  -4.4912220e-08   2.7829304e+00  -5.6003940e-02  -3.4609547e+00   2.7179581e+00   2.7371966e-07  -4.0326604e+00   1.2127939e-08   2.7834938e+00   2.7179581e+00
   1.3700000e+01   5.8817587e-09  -1.0363901e-08  -4.4129615e-08   2.7823709e+00  -5.5872683e-02  -3.4613994e+00   2.7179581e+00   2.6820288e-07  -4.0326604e+00   1.1916608e-08   2.7829319e+00   2.7179581e+00
   1.3710000e+01   5.7792679e-09  -1.0183308e-08  -4.3360648e-08   2.7818131e+00  -5.5695337e-02  -3.4618549e+00   2.7179581e+00   2.6262149e-07  -4.0326604e+00   1.1708958e-08   2.7823706e+00   2.7179581e+00
   1.3720000e+01   5.6785630e-09  -1.0005862e-08  -4.2605080e-08   2.7812572e+00  -5.5472413e-02  -3.4623206e+00   2.7179581e+00   2.5698202e-07  -4.0326604e+00   1.1504928e-08   2.7818103e+00   2.7179581e+00
   1.3730000e+01   5.5796129e-09  -9.8315081e-09  -4.1862678e-08   2.7807038e+00  -5.5204455e-02  -3.4627963e+00   2.7179581e+00   2.5129084e-07  -4.0326604e+00   1.1304452e-08   2.7812517e+00   2.7179581e+00
   1.3740000e+01   5.4823871e-09  -9.6601922e-09  -4.1133213e-08   2.7801533e+00  -5.4892043e-02  -3.4632813e+00   2.7179581e+00   2.4555420e-07  -4.0326603e+00   1.1107470e-08   2.7806951e+00   2.7179581e+00
   1.3750000e+01   5.3868554e-09  -9.4918614e-09  -4.0416458e-08   2.7796061e+00  -5.4535789e-02  -3.4637753e+00   2.7179581e+00   2.3977819e-07  -4.0326603e+00   1.0913920e-08   2.7801411e+00   2.7179581e+00
   1.3760000e+01   5.2929884e-09  -9.3264638e-09  -3.9712194e-08   2.7790627e+00  -5.4136337e-02  -3.4642778e+00   2.7179581e+00   2.3396877e-07  -4.0326603e+00   1.0723743e-08   2.7795900e+00   2.7179581e+00
   1.3770000e+01   5.2007570e-09  -9.1639484e-09  -3.9020201e-08   2.7785236e+00  -5.3694364e-02  -3.4647883e+00   2.7179581e+00   2.2813175e-07  -4.0326603e+00   1.0536879e-08   2.7790423e+00   2.7179581e+00
   1.3780000e+01   5.1101328e-09  -9.0042648e-09  -3.8340266e-08   2.7779890e+00  -5.3210577e-02  -3.4653064e+00   2.7179581e+00   2.2227279e-07  -4.0326603e+00   1.0353272e-08   2.7784986e+00   2.7179581e+00
   1.3790000e+01   5.0210877e-09  -8.8473637e-09  -3.7672179e-08   2.7774595e+00  -5.2685711e-02  -3.4658316e+00   2.7179581e+00   2.1639742e-07  -4.0326603e+00   1.0172864e-08   2.7779592e+00   2.7179581e+00
   1.3800000e+01   4.9335943e-09  -8.6931966e-09  -3.7015734e-08   2.7769355e+00  -5.2120533e-02  -3.4663634e+00   2.7179581e+00   2.1051100e-07  -4.0326602e+00   9.9956000e-09   2.7774245e+00   2.7179581e+00
   1.3810000e+01   4.8476254e-09  -8.5417159e-09  -3.6370728e-08   2.7764173e+00  -5.1515836e-02  -3.4669014e+00   2.7179581e+00   2.0461877e-07  -4.0326602e+00   9.8214247e-09   2.7768952e+00   2.7179581e+00
   1.3820000e+01   4.7631546e-09  -8.3928748e-09  -3.5736961e-08   2.7759053e+00  -5.0872442e-02  -3.4674450e+00   2.7179581e+00   1.9872581e-07  -4.0326602e+00   9.6502844e-09   2.7763714e+00   2.7179581e+00
   1.3830000e+01   4.6801557e-09  -8.2466273e-09  -3.5114237e-08   2.7754000e+00  -5.0191196e-02  -3.4679939e+00   2.7179581e+00   1.9283706e-07  -4.0326602e+00   9.4821263e-09   2.7758538e+00   2.7179581e+00
   1.3840000e+01   4.5986030e-09  -8.1029282e-09  -3.4502365e-08   2.7749017e+00  -4.9472972e-02  -3.4685474e+00   2.7179581e+00   1.8695731e-07  -4.0326602e+00   9.3168984e-09   2.7753426e+00   2.7179581e+00
   1.3850000e+01   4.5184715e-09  -7.9617331e-09  -3.3901154e-08   2.7744107e+00  -4.8718666e-02  -3.4691052e+00   2.7179581e+00   1.8109120e-07  -4.0326602e+00   9.1545496e-09   2.7748384e+00   2.7179581e+00
   1.3860000e+01   4.4397362e-09  -7.8229983e-09  -3.3310420e-08   2.7739275e+00  -4.7929197e-02  -3.4696668e+00   2.7179581e+00   1.7524324e-07  -4.0326602e+00   8.9950298e-09   2.7743415e+00   2.7179581e+00
   1.3870000e+01   4.3623729e-09  -7.6866810e-09  -3.2729979e-08   2.7734523e+00  -4.7105508e-02  -3.4702316e+00   2.7179581e+00   1.6941778e-07  -4.0326601e+00   8.8382896e-09   2.7738523e+00   2.7179581e+00
   1.3880000e+01   4.2863577e-09  -7.5527391e-09  -3.2159653e-08   2.7729855e+00  -4.6248562e-02  -3.4707992e+00   2.7179581e+00   1.6361904e-07  -4.0326601e+00   8.6842806e-09   2.7733712e+00   2.7179581e+00
   1.3890000e+01   4.2116671e-09  -7.4211311e-09  -3.1599264e-08   2.7725275e+00  -4.5359344e-02  -3.4713691e+00   2.7179581e+00   1.5785106e-07  -4.0326601e+00   8.5329553e-09   2.7728985e+00   2.7179581e+00
   1.3900000e+01   4.1382779e-09  -7.2918164e-09  -3.1048641e-08   2.7720785e+00  -4.4438857e-02  -3.4719409e+00   2.7179581e+00   1.5211780e-07  -4.0326601e+00   8.3842669e-09   2.7724347e+00   2.7179581e+00
   1.3910000e+01   4.0661676e-09  -7.1647551e-09  -3.0507612e-08   2.7716389e+00  -4.3488122e-02  -3.4725140e+00   2.7179581e+00   1.4642301e-07  -4.0326601e+00   8.2381694e-09   2.7719800e+00   2.7179581e+00
   1.3920000e+01   3.9953139e-09  -7.0399078e-09  -2.9976011e-08   2.7712089e+00  -4.2508178e-02  -3.4730880e+00   2.7179581e+00   1.4077035e-07  -4.0326601e+00   8.0946177e-09   2.7715349e+00   2.7179581e+00
   1.3930000e+01   3.9256947e-09  -6.9172360e-09  -2.9453673e-08   2.7707888e+00  -4.1500080e-02  -3.4736623e+00   2.7179581e+00   1.3516332e-07  -4.0326601e+00   7.9535674e-09   2.7710996e+00   2.7179581e+00
   1.3940000e+01   3.8572887e-09  -6.7967018e-09  -2.8940437e-08   2.7703790e+00  -4.0464897e-02  -3.4742366e+00   2.7179581e+00   1.2960527e-07  -4.0326600e+00   7.8149749e-09   2.7706745e+00   2.7179581e+00
   1.3950000e+01   3.7900747e-09  -6.6782680e-09  -2.8436144e-08   2.7699797e+00  -3.9403715e-02  -3.4748103e+00   2.7179581e+00   1.2409943e-07  -4.0326600e+00   7.6787974e-09   2.7702600e+00   2.7179581e+00
   1.3960000e+01   3.7240319e-09  -6.5618978e-09  -2.7940639e-08   2.7695911e+00  -3.8317631e-02  -3.4753831e+00   2.7179581e+00   1.1864889e-07  -4.0326600e+00   7.5449928e-09   2.7698562e+00   2.7179581e+00
   1.3970000e+01   3.6591399e-09  -6.4475555e-09  -2.7453768e-08   2.7692135e+00  -3.7207754e-02  -3.4759543e+00   2.7179581e+00   1.1325660e-07  -4.0326600e+00   7.4135198e-09   2.7694635e+00   2.7179581e+00
   1.3980000e+01   3.5953787e-09  -6.3352055e-09  -2.6975380e-08   2.7688471e+00  -3.6075204e-02  -3.4765235e+00   2.7179581e+00   1.0792538e-07  -4.0326600e+00   7.2843378e-09   2.7690821e+00   2.7179581e+00
   1.3990000e+01   3.5327285e-09  -6.2248133e-09  -2.6505329e-08   2.7684921e+00  -3.4921112e-02  -3.4770904e+00   2.7179581e+00   1.0265791e-07  -4.0326600e+00   7.1574068e-09   2.7687124e+00   2.7179581e+00
   1.4000000e+01   3.4711700e-09  -6.1163447e-09  -2.6043468e-08   2.7681488e+00  -3.3746619e-02  -3.4776544e+00   2.7179581e+00   9.7456743e-08  -4.0326600e+00   7.0326875e-09   2.7683545e+00   2.7179581e+00
   1.4010000e+01   3.4106842e-09  -6.0097662e-09  -2.5589656e-08   2.7678174e+00  -3.2552870e-02  -3.4782151e+00   2.7179581e+00   9.2324316e-08  -4.0326599e+00   6.9101416e-09   2.7680088e+00   2.7179581e+00
   1.4020000e+01   3.3512523e-09  -5.9050448e-09  -2.5143751e-08   2.7674979e+00  -3.1341022e-02  -3.4787720e+00   2.7179581e+00   8.7262923e-08  -4.0326599e+00   6.7897310e-09   2.7676754e+00   2.7179581e+00
   1.4030000e+01   3.2928561e-09  -5.8021483e-09  -2.4705616e-08   2.7671907e+00  -3.0112228e-02  -3.4793247e+00   2.7179581e+00   8.2274737e-08  -4.0326599e+00   6.6714186e-09   2.7673545e+00   2.7179581e+00
   1.4040000e+01   3.2354774e-09  -5.7010447e-09  -2.4275116e-08   2.7668958e+00  -2.8867660e-02  -3.4798728e+00   2.7179581e+00   7.7361807e-08  -4.0326599e+00   6.5551678e-09   2.7670464e+00   2.7179581e+00
   1.4050000e+01   3.1790986e-09  -5.6017029e-09  -2.3852117e-08   2.7666135e+00  -2.7608487e-02  -3.4804159e+00   2.7179581e+00   7.2526062e-08  -4.0326599e+00   6.4409427e-09   2.7667512e+00   2.7179581e+00
   1.4060000e+01   3.1237022e-09  -5.5040921e-09  -2.3436489e-08   2.7663438e+00  -2.6335879e-02  -3.4809534e+00   2.7179581e+00   6.7769309e-08  -4.0326599e+00   6.3287080e-09   2.7664691e+00   2.7179581e+00
   1.4070000e+01   3.0692710e-09  -5.4081822e-09  -2.3028104e-08   2.7660869e+00  -2.5051012e-02  -3.4814851e+00   2.7179581e+00   6.3093237e-08  -4.0326599e+00   6.2184290e-09   2.7662003e+00   2.7179581e+00
   1.4080000e+01   3.0157884e-09  -5.3139435e-09  -2.2626835e-08   2.7658429e+00  -2.3755059e-02  -3.4820104e+00   2.7179581e+00   5.8499420e-08  -4.0326599e+00   6.1100716e-09   2.7659449e+00   2.7179581e+00
   1.4090000e+01   2.9632377e-09  -5.2213470e-09  -2.2232558e-08   2.7656119e+00  -2.2449196e-02  -3.4825291e+00   2.7179581e+00   5.3989317e-08  -4.0326599e+00   6.0036024e-09   2.7657030e+00   2.7179581e+00
   1.4100000e+01   2.9116027e-09  -5.1303640e-09  -2.1845151e-08   2.7653940e+00  -2.1134595e-02  -3.4830407e+00   2.7179581e+00   4.9561459e-08  -4.0326598e+00   5.8989885e-09   2.7654748e+00   2.7179581e+00
   1.4110000e+01   2.8608674e-09  -5.0409664e-09  -2.1464495e-08   2.7651893e+00  -1.9812428e-02  -3.4835447e+00   2.7179581e+00   4.5221002e-08  -4.0326598e+00   5.7961974e-09   2.7652603e+00   2.7179581e+00
   1.4120000e+01   2.8110162e-09  -4.9531266e-09  -2.1090472e-08   2.7649979e+00  -1.8483864e-02  -3.4840410e+00   2.7179581e+00   4.0969023e-08  -4.0326598e+00   5.6951976e-09   2.7650597e+00   2.7179581e+00
   1.4130000e+01   2.7620337e-09  -4.8668174e-09  -2.0722966e-08   2.7648198e+00  -1.7150068e-02  -3.4845290e+00   2.7179581e+00   3.6806495e-08  -4.0326598e+00   5.5959576e-09   2.7648730e+00   2.7179581e+00
   1.4140000e+01   2.7139047e-09  -4.7820121e-09  -2.0361864e-08   2.7646551e+00  -1.5812203e-02  -3.4850084e+00   2.7179581e+00   3.2734285e-08  -4.0326598e+00   5.4984469e-09   2.7647003e+00   2.7179581e+00
   1.4150000e+01   2.6666144e-09  -4.6986846e-09  -2.0007055e-08   2.7645037e+00  -1.4471415e-02  -3.4854789e+00   2.7179581e+00   2.8753164e-08  -4.0326598e+00   5.4026354e-09   2.7645416e+00   2.7179581e+00
   1.4160000e+01   2.6201481e-09  -4.6168091e-09  -1.9658428e-08   2.7643658e+00  -1.3128864e-02  -3.4859401e+00   2.7179581e+00   2.4863801e-08  -4.0326598e+00   5.3084934e-09   2.7643969e+00   2.7179581e+00
   1.4170000e+01   2.5744915e-09  -4.5363603e-09  -1.9315876e-08   2.7642413e+00  -1.1785672e-02  -3.4863917e+00   2.7179581e+00   2.1066770e-08  -4.0326598e+00   5.2159919e-09   2.7642664e+00   2.7179581e+00
   1.4180000e+01   2.5296305e-09  -4.4573133e-09  -1.8979293e-08   2.7641302e+00  -1.0442966e-02  -3.4868334e+00   2.7179581e+00   1.7362553e-08  -4.0326598e+00   5.1251022e-09   2.7641499e+00   2.7179581e+00
   1.4190000e+01   2.4855512e-09  -4.3796437e-09  -1.8648575e-08   2.7640327e+00  -9.1018601e-03  -3.4872648e+00   2.7179581e+00   1.3751538e-08  -4.0326598e+00   5.0357963e-09   2.7640477e+00   2.7179581e+00
   1.4200000e+01   2.4422400e-09  -4.3033276e-09  -1.8323620e-08   2.7639486e+00  -7.7635048e-03  -3.4876856e+00   2.7179581e+00   1.0234026e-08  -4.0326597e+00   4.9480465e-09   2.7639595e+00   2.7179581e+00
   1.4210000e+01   2.3996835e-09  -4.2283413e-09  -1.8004327e-08   2.7638780e+00  -6.4290164e-03  -3.4880955e+00   2.7179581e+00   6.8102315e-09  -4.0326597e+00   4.8618258e-09   2.7638855e+00   2.7179581e+00
   1.4220000e+01   2.3578685e-09  -4.1546616e-09  -1.7690598e-08   2.7638206e+00  -5.0994635e-03  -3.4884943e+00   2.7179581e+00   3.4802829e-09  -4.0326597e+00   4.7771076e-09   2.7638253e+00   2.7179581e+00
   1.4230000e+01   2.3167822e-09  -4.0822658e-09  -1.7382336e-08   2.7637764e+00  -3.7759110e-03  -3.4888819e+00   2.7179581e+00   2.4422781e-10  -4.0326597e+00   4.6938655e-09   2.7637790e+00   2.7179581e+00
   1.4240000e+01   2.2764118e-09  -4.0111315e-09  -1.7079445e-08   2.7637453e+00  -2.4593783e-03  -3.4892579e+00   2.7179581e+00  -2.8979659e-09  -4.0326597e+00   4.6120740e-09   2.7637464e+00   2.7179581e+00
   1.4250000e+01   2.2367449e-09  -3.9412367e-09  -1.6781833e-08   2.7637273e+00  -1.1509325e-03  -3.4896221e+00   2.7179581e+00  -5.9464077e-09  -4.0326597e+00   4.5317077e-09   2.7637275e+00   2.7179581e+00
   1.4260000e+01   2.1977691e-09  -3.8725599e-09  -1.6489406e-08   2.7637223e+00   1.4840048e-04  -3.4899742e+00   2.7179581e+00  -8.9047734e-09  -4.0326597e+00   4.4527418e-09   2.7637223e+00   2.7179581e+00
   1.4270000e+01   2.1594726e-09  -3.8050798e-09  -1.6202075e-08   2.7637303e+00   1.4376064e-03  -3.4903140e+00   2.7179581e+00  -1.1770371e-08  -4.0326597e+00   4.3751519e-09   2.7637306e+00   2.7179581e+00
   1.4280000e+01   2.1218433e-09  -3.7387755e-09  -1.5919750e-08   2.7637511e+00   2.7156769e-03  -3.4906412e+00   2.7179581e+00  -1.4543486e-08  -4.0326597e+00   4.2989140e-09   2.7637524e+00   2.7179581e+00
   1.4290000e+01   2.0848698e-09  -3.6736266e-09  -1.5642346e-08   2.7637846e+00   3.9816339e-03  -3.4909558e+00   2.7179581e+00  -1.7224472e-08  -4.0326597e+00   4.2240046e-09   2.7637875e+00   2.7179581e+00
   1.4300000e+01   2.0485405e-09  -3.6096129e-09  -1.5369775e-08   2.7638307e+00   5.2345133e-03  -3.4912574e+00   2.7179581e+00  -1.9813751e-08  -4.0326597e+00   4.1504004e-09   2.7638357e+00   2.7179581e+00
   1.4310000e+01   2.0128443e-09  -3.5467147e-09  -1.5101953e-08   2.7638893e+00   6.4733666e-03  -3.4915460e+00   2.7179581e+00  -2.2311808e-08  -4.0326597e+00   4.0780789e-09   2.7638969e+00   2.7179581e+00
   1.4320000e+01   1.9777701e-09  -3.4849125e-09  -1.4838799e-08   2.7639602e+00   7.6972701e-03  -3.4918213e+00   2.7179581e+00  -2.4719190e-08  -4.0326597e+00   4.0070176e-09   2.7639709e+00   2.7179581e+00
   1.4330000e+01   1.9433071e-09  -3.4241872e-09  -1.4580230e-08   2.7640432e+00   8.9053168e-03  -3.4920833e+00   2.7179581e+00  -2.7036505e-08  -4.0326597e+00   3.9371945e-09   2.7640576e+00   2.7179581e+00
   1.4340000e+01   1.9094446e-09  -3.3645201e-09  -1.4326166e-08   2.7641383e+00   1.0096620e-02  -3.4923317e+00   2.7179581e+00  -2.9264419e-08  -4.0326597e+00   3.8685881e-09   2.7641567e+00   2.7179581e+00
   1.4350000e+01   1.8761721e-09  -3.3058927e-09  -1.4076530e-08   2.7642452e+00   1.1270315e-02  -3.4925666e+00   2.7179581e+00  -3.1403650e-08  -4.0326597e+00   3.8011772e-09   2.7642681e+00   2.7179581e+00
   1.4360000e+01   1.8434794e-09  -3.2482868e-09  -1.3831244e-08   2.7643637e+00   1.2425558e-02  -3.4927877e+00   2.7179581e+00  -3.3454973e-08  -4.0326596e+00   3.7349409e-09   2.7643916e+00   2.7179581e+00
   1.4370000e+01   1.8113564e-09  -3.1916848e-09  -1.3590232e-08   2.7644937e+00   1.3561525e-02  -3.4929949e+00   2.7179581e+00  -3.5419212e-08  -4.0326596e+00   3.6698588e-09   2.7645269e+00   2.7179581e+00
   1.4380000e+01   1.7797932e-09  -3.1360690e-09  -1.3353419e-08   2.7646349e+00   1.4677418e-02  -3.4931882e+00   2.7179581e+00  -3.7297242e-08  -4.0326596e+00   3.6059108e-09   2.7646739e+00   2.7179581e+00
   1.4390000e+01   1.7487800e-09  -3.0814224e-09  -1.3120733e-08   2.7647872e+00   1.5772459e-02  -3.4933676e+00   2.7179581e+00  -3.9089981e-08  -4.0326596e+00   3.5430771e-09   2.7648322e+00   2.7179581e+00
   1.4400000e+01   1.7183071e-09  -3.0277280e-09  -1.2892102e-08   2.7649503e+00   1.6845895e-02  -3.4935329e+00   2.7179581e+00  -4.0798394e-08  -4.0326596e+00   3.4813383e-09   2.7650016e+00   2.7179581e+00
   1.4410000e+01   1.6883653e-09  -2.9749693e-09  -1.2667454e-08   2.7651241e+00   1.7896996e-02  -3.4936841e+00   2.7179581e+00  -4.2423490e-08  -4.0326596e+00   3.4206753e-09   2.7651820e+00   2.7179581e+00
   1.4420000e+01   1.6589452e-09  -2.9231298e-09  -1.2446722e-08   2.7653082e+00   1.8925055e-02  -3.4938212e+00   2.7179581e+00  -4.3966316e-08  -4.0326596e+00   3.3610693e-09   2.7653730e+00   2.7179581e+00
   1.4430000e+01   1.6300377e-09  -2.8721937e-09  -1.2229835e-08   2.7655025e+00   1.9929394e-02  -3.4939442e+00   2.7179581e+00  -4.5427957e-08  -4.0326596e+00   3.3025020e-09   2.7655744e+00   2.7179581e+00
   1.4440000e+01   1.6016340e-09  -2.8221452e-09  -1.2016728e-08   2.7657068e+00   2.0909354e-02  -3.4940530e+00   2.7179581e+00  -4.6809537e-08  -4.0326596e+00   3.2449553e-09   2.7657858e+00   2.7179581e+00
   1.4450000e+01   1.5737252e-09  -2.7729687e-09  -1.1807334e-08   2.7659207e+00   2.1864306e-02  -3.4941477e+00   2.7179581e+00  -4.8112212e-08  -4.0326596e+00   3.1884113e-09   2.7660071e+00   2.7179581e+00
   1.4460000e+01   1.5463027e-09  -2.7246492e-09  -1.1601589e-08   2.7661440e+00   2.2793644e-02  -3.4942283e+00   2.7179581e+00  -4.9337172e-08  -4.0326596e+00   3.1328526e-09   2.7662379e+00   2.7179581e+00
   1.4470000e+01   1.5193581e-09  -2.6771717e-09  -1.1399429e-08   2.7663765e+00   2.3696791e-02  -3.4942949e+00   2.7179581e+00  -5.0485636e-08  -4.0326596e+00   3.0782620e-09   2.7664780e+00   2.7179581e+00
   1.4480000e+01   1.4928830e-09  -2.6305214e-09  -1.1200791e-08   2.7666179e+00   2.4573192e-02  -3.4943473e+00   2.7179581e+00  -5.1558854e-08  -4.0326596e+00   3.0246227e-09   2.7667270e+00   2.7179581e+00
   1.4490000e+01   1.4668692e-09  -2.5846841e-09  -1.1005615e-08   2.7668679e+00   2.5422321e-02  -3.4943858e+00   2.7179581e+00  -5.2558100e-08  -4.0326596e+00   2.9719181e-09   2.7669847e+00   2.7179581e+00
   1.4500000e+01   1.4413087e-09  -2.5396454e-09  -1.0813840e-08   2.7671263e+00   2.6243679e-02  -3.4944104e+00   2.7179581e+00  -5.3484676e-08  -4.0326596e+00   2.9201318e-09   2.7672508e+00   2.7179581e+00
   1.4510000e+01   1.4161936e-09  -2.4953916e-09  -1.0625407e-08   2.7673928e+00   2.7036792e-02  -3.4944212e+00   2.7179581e+00  -5.4339903e-08  -4.0326596e+00   2.8692479e-09   2.7675248e+00   2.7179581e+00
   1.4520000e+01   1.3915162e-09  -2.4519089e-09  -1.0440257e-08   2.7676670e+00   2.7801215e-02  -3.4944183e+00   2.7179581e+00  -5.5125128e-08  -4.0326596e+00   2.8192507e-09   2.7678066e+00   2.7179581e+00
   1.4530000e+01   1.3672687e-09  -2.4091839e-09  -1.0258334e-08   2.7679487e+00   2.8536528e-02  -3.4944017e+00   2.7179581e+00  -5.5841713e-08  -4.0326596e+00   2.7701247e-09   2.7680958e+00   2.7179581e+00
   1.4540000e+01   1.3434438e-09  -2.3672034e-09  -1.0079580e-08   2.7682377e+00   2.9242341e-02  -3.4943716e+00   2.7179581e+00  -5.6491042e-08  -4.0326596e+00   2.7218547e-09   2.7683921e+00   2.7179581e+00
   1.4550000e+01   1.3200340e-09  -2.3259544e-09  -9.9039415e-09   2.7685335e+00   2.9918290e-02  -3.4943281e+00   2.7179581e+00  -5.7074513e-08  -4.0326596e+00   2.6744259e-09   2.7686952e+00   2.7179581e+00
   1.4560000e+01   1.2970322e-09  -2.2854242e-09  -9.7313634e-09   2.7688360e+00   3.0564037e-02  -3.4942714e+00   2.7179581e+00  -5.7593539e-08  -4.0326596e+00   2.6278235e-09   2.7690046e+00   2.7179581e+00
   1.4570000e+01   1.2744311e-09  -2.2456002e-09  -9.5617925e-09   2.7691447e+00   3.1179274e-02  -3.4942016e+00   2.7179581e+00  -5.8049545e-08  -4.0326596e+00   2.5820331e-09   2.7693202e+00   2.7179581e+00
   1.4580000e+01   1.2522239e-09  -2.2064702e-09  -9.3951763e-09   2.7694595e+00   3.1763721e-02  -3.4941188e+00   2.7179581e+00  -5.8443970e-08  -4.0326596e+00   2.5370407e-09   2.7696416e+00   2.7179581e+00
   1.4590000e+01   1.2304037e-09  -2.1680220e-09  -9.2314635e-09   2.7697799e+00   3.2317123e-02  -3.4940233e+00   2.7179581e+00  -5.8778261e-08  -4.0326596e+00   2.4928323e-09   2.7699684e+00   2.7179581e+00
   1.4600000e+01   1.2089636e-09  -2.1302438e-09  -9.0706034e-09   2.7701057e+00   3.2839255e-02  -3.4939152e+00   2.7179581e+00  -5.9053873e-08  -4.0326596e+00   2.4493942e-09   2.7703004e+00   2.7179581e+00
   1.4610000e+01   1.1878972e-09  -2.0931239e-09  -8.9125464e-09   2.7704366e+00   3.3329918e-02  -3.4937947e+00   2.7179581e+00  -5.9272269e-08  -4.0326596e+00   2.4067130e-09   2.7706371e+00   2.7179581e+00
   1.4620000e+01   1.1671979e-09  -2.0566508e-09  -8.7572435e-09   2.7707722e+00   3.3788943e-02  -3.4936620e+00   2.7179581e+00  -5.9434919e-08  -4.0326596e+00   2.3647755e-09   2.7709783e+00   2.7179581e+00
   1.4630000e+01   1.1468592e-09  -2.0208133e-09  -8.6046468e-09   2.7711123e+00   3.4216185e-02  -3.4935173e+00   2.7179581e+00  -5.9543293e-08  -4.0326596e+00   2.3235689e-09   2.7713235e+00   2.7179581e+00
   1.4640000e+01   1.1268750e-09  -1.9856002e-09  -8.4547091e-09   2.7714565e+00   3.4611530e-02  -3.4933608e+00   2.7179581e+00  -5.9598868e-08  -4.0326596e+00   2.2830802e-09   2.7716726e+00   2.7179581e+00
   1.4650000e+01   1.1072390e-09  -1.9510007e-09  -8.3073842e-09   2.7718044e+00   3.4974890e-02  -3.4931928e+00   2.7179581e+00  -5.9603119e-08  -4.0326596e+00   2.2432971e-09   2.7720251e+00   2.7179581e+00
   1.4660000e+01   1.0879451e-09  -1.9170041e-09  -8.1626263e-09   2.7721559e+00   3.5306202e-02  -3.4930135e+00   2.7179581e+00  -5.9557525e-08  -4.0326596e+00   2.2042072e-09   2.7723807e+00   2.7179581e+00
   1.4670000e+01   1.0689874e-09  -1.8836000e-09  -8.0203910e-09   2.7725105e+00   3.5605434e-02  -3.4928232e+00   2.7179581e+00  -5.9463561e-08  -4.0326596e+00   2.1657985e-09   2.7727391e+00   2.7179581e+00
   1.4680000e+01   1.0503601e-09  -1.8507779e-09  -7.8806341e-09   2.7728679e+00   3.5872578e-02  -3.4926220e+00   2.7179581e+00  -5.9322700e-08  -4.0326596e+00   2.1280590e-09   2.7730999e+00   2.7179581e+00
   1.4690000e+01   1.0320574e-09  -1.8185277e-09  -7.7433125e-09   2.7732278e+00   3.6107654e-02  -3.4924103e+00   2.7179581e+00  -5.9136414e-08  -4.0326596e+00   2.0909771e-09   2.7734629e+00   2.7179581e+00
   1.4700000e+01   1.0140736e-09  -1.7868395e-09  -7.6083837e-09   2.7735900e+00   3.6310708e-02  -3.4921883e+00   2.7179581e+00  -5.8906167e-08  -4.0326596e+00   2.0545414e-09   2.7738276e+00   2.7179581e+00
   1.4710000e+01   9.9640315e-10  -1.7557035e-09  -7.4758061e-09   2.7739540e+00   3.6481813e-02  -3.4919563e+00   2.7179581e+00  -5.8633420e-08  -4.0326596e+00   2.0187407e-09   2.7741938e+00   2.7179581e+00
   1.4720000e+01   9.7904063e-10  -1.7251100e-09  -7.3455387e-09   2.7743195e+00   3.6621067e-02  -3.4917146e+00   2.7179581e+00  -5.8319627e-08  -4.0326596e+00   1.9835637e-09   2.7745612e+00   2.7179581e+00
   1.4730000e+01   9.6198065e-10  -1.6950496e-09  -7.2175413e-09   2.7746863e+00   3.6728594e-02  -3.4914634e+00   2.7179581e+00  -5.7966233e-08  -4.0326596e+00   1.9489997e-09   2.7749293e+00   2.7179581e+00
   1.4740000e+01   9.4521795e-10  -1.6655130e-09  -7.0917742e-09   2.7750540e+00   3.6804544e-02  -3.4912031e+00   2.7179581e+00  -5.7574676e-08  -4.0326596e+00   1.9150380e-09   2.7752980e+00   2.7179581e+00
   1.4750000e+01   9.2874734e-10  -1.6364911e-09  -6.9681986e-09   2.7754223e+00   3.6849091e-02  -3.4909340e+00   2.7179581e+00  -5.7146383e-08  -4.0326596e+00   1.8816681e-09   2.7756669e+00   2.7179581e+00
   1.4760000e+01   9.1256373e-10  -1.6079749e-09  -6.8467764e-09   2.7757908e+00   3.6862435e-02  -3.4906563e+00   2.7179581e+00  -5.6682771e-08  -4.0326596e+00   1.8488797e-09   2.7760356e+00   2.7179581e+00
   1.4770000e+01   8.9666213e-10  -1.5799557e-09  -6.7274699e-09   2.7761594e+00   3.6844801e-02  -3.4903703e+00   2.7179581e+00  -5.6185246e-08  -4.0326596e+00   1.8166626e-09   2.7764039e+00   2.7179581e+00
   1.4780000e+01   8.8103761e-10  -1.5524246e-09  -6.6102424e-09   2.7765276e+00   3.6796435e-02  -3.4900764e+00   2.7179581e+00  -5.5655200e-08  -4.0326596e+00   1.7850069e-09   2.7767714e+00   2.7179581e+00
   1.4790000e+01   8.6568536e-10  -1.5253733e-09  -6.4950577e-09   2.7768952e+00   3.6717611e-02  -3.4897750e+00   2.7179581e+00  -5.5094015e-08  -4.0326596e+00   1.7539028e-09   2.7771380e+00   2.7179581e+00
   1.4800000e+01   8.5060062e-10  -1.4987934e-09  -6.3818800e-09   2.7772619e+00   3.6608624e-02  -3.4894662e+00   2.7179581e+00  -5.4503057e-08  -4.0326596e+00   1.7233407e-09   2.7775031e+00   2.7179581e+00
   1.4810000e+01   8.3577874e-10  -1.4726766e-09  -6.2706745e-09   2.7776273e+00   3.6469791e-02  -3.4891505e+00   2.7179581e+00  -5.3883678e-08  -4.0326596e+00   1.6933111e-09   2.7778667e+00   2.7179581e+00
   1.4820000e+01   8.2121513e-10  -1.4470149e-09  -6.1614067e-09   2.7779912e+00   3.6301453e-02  -3.4888282e+00   2.7179581e+00  -5.3237214e-08  -4.0326596e+00   1.6638048e-09   2.7782283e+00   2.7179581e+00
   1.4830000e+01   8.0690529e-10  -1.4218004e-09  -6.0540430e-09   2.7783532e+00   3.6103973e-02  -3.4884996e+00   2.7179581e+00  -5.2564986e-08  -4.0326596e+00   1.6348127e-09   2.7785878e+00   2.7179581e+00
   1.4840000e+01   7.9284481e-10  -1.3970253e-09  -5.9485501e-09   2.7787131e+00   3.5877735e-02  -3.4881650e+00   2.7179581e+00  -5.1868297e-08  -4.0326596e+00   1.6063258e-09   2.7789447e+00   2.7179581e+00
   1.4850000e+01   7.7902933e-10  -1.3726818e-09  -5.8448954e-09   2.7790707e+00   3.5623146e-02  -3.4878248e+00   2.7179581e+00  -5.1148435e-08  -4.0326596e+00   1.5783352e-09   2.7792990e+00   2.7179581e+00
   1.4860000e+01   7.6545459e-10  -1.3487626e-09  -5.7430470e-09   2.7794255e+00   3.5340630e-02  -3.4874793e+00   2.7179581e+00  -5.0406669e-08  -4.0326596e+00   1.5508324e-09   2.7796502e+00   2.7179581e+00
   1.4870000e+01   7.5211639e-10  -1.3252601e-09  -5.6429733e-09   2.7797774e+00   3.5030634e-02  -3.4871289e+00   2.7179581e+00  -4.9644249e-08  -4.0326596e+00   1.5238089e-09   2.7799981e+00   2.7179581e+00
   1.4880000e+01   7.3901061e-10  -1.3021672e-09  -5.5446433e-09   2.7801260e+00   3.4693624e-02  -3.4867738e+00   2.7179581e+00  -4.8862408e-08  -4.0326596e+00   1.4972562e-09   2.7803424e+00   2.7179581e+00
   1.4890000e+01   7.2613321e-10  -1.2794767e-09  -5.4480268e-09   2.7804711e+00   3.4330085e-02  -3.4864145e+00   2.7179581e+00  -4.8062357e-08  -4.0326596e+00   1.4711662e-09   2.7806830e+00   2.7179581e+00
   1.4900000e+01   7.1348019e-10  -1.2571815e-09  -5.3530939e-09   2.7808125e+00   3.3940521e-02  -3.4860513e+00   2.7179581e+00  -4.7245289e-08  -4.0326596e+00   1.4455308e-09   2.7810196e+00   2.7179581e+00
   1.4910000e+01   7.0104766e-10  -1.2352749e-09  -5.2598152e-09   2.7811498e+00   3.3525453e-02  -3.4856846e+00   2.7179581e+00  -4.6412377e-08  -4.0326596e+00   1.4203422e-09   2.7813519e+00   2.7179581e+00
   1.4920000e+01   6.8883177e-10  -1.2137500e-09  -5.1681618e-09   2.7814829e+00   3.3085420e-02  -3.4853146e+00   2.7179581e+00  -4.5564774e-08  -4.0326596e+00   1.3955924e-09   2.7816796e+00   2.7179581e+00
   1.4930000e+01   6.7682874e-10  -1.1926002e-09  -5.0781056e-09   2.7818114e+00   3.2620978e-02  -3.4849417e+00   2.7179581e+00  -4.4703608e-08  -4.0326596e+00   1.3712740e-09   2.7820027e+00   2.7179581e+00
   1.4940000e+01   6.6503486e-10  -1.1718189e-09  -4.9896186e-09   2.7821352e+00   3.2132700e-02  -3.4845663e+00   2.7179581e+00  -4.3829992e-08  -4.0326596e+00   1.3473792e-09   2.7823207e+00   2.7179581e+00
   1.4950000e+01   6.5344650e-10  -1.1513997e-09  -4.9026735e-09   2.7824539e+00   3.1621173e-02  -3.4841887e+00   2.7179581e+00  -4.2945011e-08  -4.0326596e+00   1.3239009e-09   2.7826336e+00   2.7179581e+00
   1.4960000e+01   6.4206006e-10  -1.1313363e-09  -4.8172435e-09   2.7827675e+00   3.1087000e-02  -3.4838092e+00   2.7179581e+00  -4.2049733e-08  -4.0326596e+00   1.3008317e-09   2.7829411e+00   2.7179581e+00
   1.4970000e+01   6.3087204e-10  -1.1116226e-09  -4.7333020e-09   2.7830756e+00   3.0530799e-02  -3.4834282e+00   2.7179581e+00  -4.1145202e-08  -4.0326596e+00   1.2781644e-09   2.7832430e+00   2.7179581e+00
   1.4980000e+01   6.1987897e-10  -1.0922523e-09  -4.6508233e-09   2.7833780e+00   2.9953201e-02  -3.4830460e+00   2.7179581e+00  -4.0232438e-08  -4.0326596e+00   1.2558921e-09   2.7835392e+00   2.7179581e+00
   1.4990000e+01   6.0907746e-10  -1.0732196e-09  -4.5697818e-09   2.7836745e+00   2.9354851e-02  -3.4826630e+00   2.7179581e+00  -3.9312441e-08  -4.0326597e+00   1.2340080e-09   2.7838293e+00   2.7179581e+00
   1.5000000e+01   5.9846416e-10  -1.0545185e-09  -4.4901525e-09   2.7839650e+00   2.8736406e-02  -3.4822795e+00   2.7179581e+00  -3.8386187e-08  -4.0326597e+00   1.2125051e-09   2.7841133e+00   2.7179581e+00
   1.5010000e+01   5.8803581e-10  -1.0361433e-09  -4.4119107e-09   2.7842492e+00   2.8098537e-02  -3.4818959e+00   2.7179581e+00  -3.7454629e-08  -4.0326597e+00   1.1913770e-09   2.7843909e+00   2.7179581e+00
   1.5020000e+01   5.7778917e-10  -1.0180883e-09  -4.3350322e-09   2.7845268e+00   2.7441923e-02  -3.4815123e+00   2.7179581e+00  -3.6518698e-08  -4.0326597e+00   1.1706170e-09   2.7846621e+00   2.7179581e+00
   1.5030000e+01   5.6772107e-10  -1.0003480e-09  -4.2594934e-09   2.7847979e+00   2.6767255e-02  -3.4811293e+00   2.7179581e+00  -3.5579300e-08  -4.0326597e+00   1.1502188e-09   2.7849265e+00   2.7179581e+00
   1.5040000e+01   5.5782842e-10  -9.8291669e-10  -4.1852709e-09   2.7850621e+00   2.6075236e-02  -3.4807470e+00   2.7179581e+00  -3.4637319e-08  -4.0326597e+00   1.1301760e-09   2.7851841e+00   2.7179581e+00
   1.5050000e+01   5.4810815e-10  -9.6578917e-10  -4.1123418e-09   2.7853193e+00   2.5366576e-02  -3.4803659e+00   2.7179581e+00  -3.3693616e-08  -4.0326597e+00   1.1104825e-09   2.7854348e+00   2.7179581e+00
   1.5060000e+01   5.3855726e-10  -9.4896011e-10  -4.0406834e-09   2.7855693e+00   2.4641995e-02  -3.4799862e+00   2.7179581e+00  -3.2749026e-08  -4.0326597e+00   1.0911321e-09   2.7856783e+00   2.7179581e+00
   1.5070000e+01   5.2917279e-10  -9.3242429e-10  -3.9702737e-09   2.7858120e+00   2.3902219e-02  -3.4796082e+00   2.7179581e+00  -3.1804365e-08  -4.0326597e+00   1.0721189e-09   2.7859146e+00   2.7179581e+00
   1.5080000e+01   5.1995185e-10  -9.1617661e-10  -3.9010909e-09   2.7860473e+00   2.3147984e-02  -3.4792323e+00   2.7179581e+00  -3.0860422e-08  -4.0326597e+00   1.0534370e-09   2.7861434e+00   2.7179581e+00
   1.5090000e+01   5.1089159e-10  -9.0021205e-10  -3.8331136e-09   2.7862749e+00   2.2380032e-02  -3.4788588e+00   2.7179581e+00  -2.9917963e-08  -4.0326597e+00   1.0350807e-09   2.7863648e+00   2.7179581e+00
   1.5100000e+01   5.0198920e-10  -8.8452568e-10  -3.7663208e-09   2.7864948e+00   2.1599110e-02  -3.4784878e+00   2.7179581e+00  -2.8977733e-08  -4.0326597e+00   1.0170442e-09   2.7865785e+00   2.7179581e+00
   1.5110000e+01   4.9324194e-10  -8.6911265e-10  -3.7006920e-09   2.7867068e+00   2.0805971e-02  -3.4781199e+00   2.7179581e+00  -2.8040451e-08  -4.0326597e+00   9.9932197e-10   2.7867844e+00   2.7179581e+00
   1.5120000e+01   4.8464710e-10  -8.5396819e-10  -3.6362067e-09   2.7869108e+00   2.0001371e-02  -3.4777551e+00   2.7179581e+00  -2.7106814e-08  -4.0326597e+00   9.8190859e-10   2.7869826e+00   2.7179581e+00
   1.5130000e+01   4.7620203e-10  -8.3908762e-10  -3.5728450e-09   2.7871067e+00   1.9186074e-02  -3.4773939e+00   2.7179581e+00  -2.6177496e-08  -4.0326597e+00   9.6479864e-10   2.7871727e+00   2.7179581e+00
   1.5140000e+01   4.6790412e-10  -8.2446635e-10  -3.5105875e-09   2.7872944e+00   1.8360846e-02  -3.4770364e+00   2.7179581e+00  -2.5253148e-08  -4.0326597e+00   9.4798683e-10   2.7873549e+00   2.7179581e+00
   1.5150000e+01   4.5975079e-10  -8.1009986e-10  -3.4494148e-09   2.7874738e+00   1.7526454e-02  -3.4766830e+00   2.7179581e+00  -2.4332016e-08  -4.0326597e+00   9.3146797e-10   2.7875289e+00   2.7179581e+00
   1.5160000e+01   4.5173955e-10  -7.9598371e-10  -3.3893081e-09   2.7876448e+00   1.6683669e-02  -3.4763338e+00   2.7179581e+00  -2.3417380e-08  -4.0326597e+00   9.1523696e-10   2.7876948e+00   2.7179581e+00
   1.5170000e+01   4.4386789e-10  -7.8211354e-10  -3.3302487e-09   2.7878074e+00   1.5833263e-02  -3.4759893e+00   2.7179581e+00  -2.2511972e-08  -4.0326597e+00   8.9928877e-10   2.7878524e+00   2.7179581e+00
   1.5180000e+01   4.3613341e-10  -7.6848506e-10  -3.2722185e-09   2.7879614e+00   1.4976007e-02  -3.4756496e+00   2.7179581e+00  -2.1613902e-08  -4.0326597e+00   8.8361849e-10   2.7880016e+00   2.7179581e+00
   1.5190000e+01   4.2853370e-10  -7.5509405e-10  -3.2151994e-09   2.7881068e+00   1.4112674e-02  -3.4753149e+00   2.7179581e+00  -2.0721765e-08  -4.0326597e+00   8.6822126e-10   2.7881425e+00   2.7179581e+00
   1.5200000e+01   4.2106641e-10  -7.4193639e-10  -3.1591740e-09   2.7882436e+00   1.3244037e-02  -3.4749856e+00   2.7179581e+00  -1.9840126e-08  -4.0326597e+00   8.5309233e-10   2.7882750e+00   2.7179581e+00
   1.5210000e+01   4.1372925e-10  -7.2900800e-10  -3.1041247e-09   2.7883716e+00   1.2370866e-02  -3.4746618e+00   2.7179581e+00  -1.8967368e-08  -4.0326597e+00   8.3822703e-10   2.7883990e+00   2.7179581e+00
   1.5220000e+01   4.0653711e-10  -7.1641345e-10  -3.0496780e-09   2.7884909e+00   1.1493931e-02  -3.4743437e+00   2.7179581e+00  -1.8102334e-08  -4.0326597e+00   8.2372365e-10   2.7885146e+00   2.7179581e+00
   1.5230000e+01   3.9946925e-10  -7.0403266e-10  -2.9961961e-09   2.7886014e+00   1.0613996e-02  -3.4740317e+00   2.7179581e+00  -1.7247358e-08  -4.0326597e+00   8.0946752e-10   2.7886216e+00   2.7179581e+00
   1.5240000e+01   3.9252357e-10  -6.9186220e-10  -2.9436615e-09   2.7887031e+00   9.7318339e-03  -3.4737258e+00   2.7179581e+00  -1.6404287e-08  -4.0326597e+00   7.9545462e-10   2.7887200e+00   2.7179581e+00
   1.5250000e+01   3.8569798e-10  -6.7989869e-10  -2.8920570e-09   2.7887959e+00   8.8481911e-03  -3.4734264e+00   2.7179581e+00  -1.5570521e-08  -4.0326597e+00   7.8168098e-10   2.7888100e+00   2.7179581e+00
   1.5260000e+01   3.7899044e-10  -6.6813876e-10  -2.8413656e-09   2.7888799e+00   7.9638224e-03  -3.4731335e+00   2.7179581e+00  -1.4749247e-08  -4.0326597e+00   7.6814267e-10   2.7888913e+00   2.7179581e+00
   1.5270000e+01   3.7239895e-10  -6.5657912e-10  -2.7915708e-09   2.7889551e+00   7.0794786e-03  -3.4728474e+00   2.7179581e+00  -1.3938221e-08  -4.0326597e+00   7.5483582e-10   2.7889641e+00   2.7179581e+00
   1.5280000e+01   3.6592152e-10  -6.4521652e-10  -2.7426563e-09   2.7890213e+00   6.1958929e-03  -3.4725684e+00   2.7179581e+00  -1.3139153e-08  -4.0326597e+00   7.4175664e-10   2.7890282e+00   2.7179581e+00
   1.5290000e+01   3.5955620e-10  -6.3404773e-10  -2.6946062e-09   2.7890787e+00   5.3138365e-03  -3.4722965e+00   2.7179581e+00  -1.2352362e-08  -4.0326597e+00   7.2890136e-10   2.7890838e+00   2.7179581e+00
   1.5300000e+01   3.5330109e-10  -6.2306960e-10  -2.6474048e-09   2.7891272e+00   4.4340485e-03  -3.4720319e+00   2.7179581e+00  -1.1578145e-08  -4.0326597e+00   7.1626629e-10   2.7891307e+00   2.7179581e+00
   1.5310000e+01   3.4715431e-10  -6.1227901e-10  -2.6010368e-09   2.7891670e+00   3.5572479e-03  -3.4717749e+00   2.7179581e+00  -1.0816784e-08  -4.0326597e+00   7.0384778e-10   2.7891692e+00   2.7179581e+00
   1.5320000e+01   3.4111400e-10  -6.0167287e-10  -2.5554872e-09   2.7891980e+00   2.6841442e-03  -3.4715254e+00   2.7179581e+00  -1.0068539e-08  -4.0326597e+00   6.9164225e-10   2.7891993e+00   2.7179581e+00
   1.5330000e+01   3.3517833e-10  -5.9124815e-10  -2.5107412e-09   2.7892205e+00   1.8154117e-03  -3.4712836e+00   2.7179581e+00  -9.3336516e-09  -4.0326597e+00   6.7964616e-10   2.7892210e+00   2.7179581e+00
   1.5340000e+01   3.2934553e-10  -5.8100187e-10  -2.4667844e-09   2.7892342e+00   9.5176040e-04  -3.4710497e+00   2.7179581e+00  -8.6123471e-09  -4.0326597e+00   6.6785601e-10   2.7892344e+00   2.7179581e+00
   1.5350000e+01   3.2361383e-10  -5.7093108e-10  -2.4236026e-09   2.7892394e+00   9.3882547e-05  -3.4708238e+00   2.7179581e+00  -7.9048313e-09  -4.0326597e+00   6.5626840e-10   2.7892394e+00   2.7179581e+00
   1.5360000e+01   3.1798149e-10  -5.6103288e-10  -2.3811817e-09   2.7892361e+00  -7.5755325e-04  -3.4706060e+00   2.7179581e+00  -7.2112931e-09  -4.0326597e+00   6.4487992e-10   2.7892362e+00   2.7179581e+00
   1.5370000e+01   3.1244681e-10  -5.5130439e-10  -2.3395083e-09   2.7892243e+00  -1.6018646e-03  -3.4703966e+00   2.7179581e+00  -6.5319042e-09  -4.0326597e+00   6.3368726e-10   2.7892247e+00   2.7179581e+00
   1.5380000e+01   3.0700812e-10  -5.4174282e-10  -2.2985688e-09   2.7892040e+00  -2.4384003e-03  -3.4701955e+00   2.7179581e+00  -5.8668197e-09  -4.0326597e+00   6.2268714e-10   2.7892051e+00   2.7179581e+00
   1.5390000e+01   3.0166377e-10  -5.3234539e-10  -2.2583501e-09   2.7891755e+00  -3.2665144e-03  -3.4700028e+00   2.7179581e+00  -5.2161781e-09  -4.0326597e+00   6.1187633e-10   2.7891774e+00   2.7179581e+00
   1.5400000e+01   2.9641214e-10  -5.2310935e-10  -2.2188393e-09   2.7891387e+00  -4.0855731e-03  -3.4698187e+00   2.7179581e+00  -4.5801018e-09  -4.0326597e+00   6.0125165e-10   2.7891417e+00   2.7179581e+00
   1.5410000e+01   2.9125163e-10  -5.1403202e-10  -2.1800238e-09   2.7890937e+00  -4.8949543e-03  -3.4696433e+00   2.7179581e+00  -3.9586976e-09  -4.0326597e+00   5.9080998e-10   2.7890980e+00   2.7179581e+00
   1.5420000e+01   2.8618069e-10  -5.0511075e-10  -2.1418910e-09   2.7890408e+00  -5.6940499e-03  -3.4694766e+00   2.7179581e+00  -3.3520569e-09  -4.0326597e+00   5.8054824e-10   2.7890466e+00   2.7179581e+00
   1.5430000e+01   2.8119776e-10  -4.9634292e-10  -2.1044289e-09   2.7889798e+00  -6.4822645e-03  -3.4693187e+00   2.7179581e+00  -2.7602561e-09  -4.0326597e+00   5.7046339e-10   2.7889874e+00   2.7179581e+00
   1.5440000e+01   2.7630134e-10  -4.8772597e-10  -2.0676254e-09   2.7889111e+00  -7.2590163e-03  -3.4691696e+00   2.7179581e+00  -2.1833571e-09  -4.0326597e+00   5.6055246e-10   2.7889206e+00   2.7179581e+00
   1.5450000e+01   2.7148993e-10  -4.7925737e-10  -2.0314688e-09   2.7888347e+00  -8.0237377e-03  -3.4690294e+00   2.7179581e+00  -1.6214076e-09  -4.0326597e+00   5.5081250e-10   2.7888462e+00   2.7179581e+00
   1.5460000e+01   2.6676208e-10  -4.7093462e-10  -1.9959475e-09   2.7887506e+00  -8.7758754e-03  -3.4688981e+00   2.7179581e+00  -1.0744414e-09  -4.0326597e+00   5.4124063e-10   2.7887644e+00   2.7179581e+00
   1.5470000e+01   2.6211634e-10  -4.6275527e-10  -1.9610503e-09   2.7886592e+00  -9.5148910e-03  -3.4687758e+00   2.7179581e+00  -5.4247884e-10  -4.0326597e+00   5.3183401e-10   2.7886754e+00   2.7179581e+00
   1.5480000e+01   2.5755129e-10  -4.5471690e-10  -1.9267661e-09   2.7885603e+00  -1.0240261e-02  -3.4686625e+00   2.7179581e+00  -2.5527063e-11  -4.0326597e+00   5.2258983e-10   2.7885791e+00   2.7179581e+00
   1.5490000e+01   2.5306555e-10  -4.4681714e-10  -1.8930839e-09   2.7884544e+00  -1.0951478e-02  -3.4685583e+00   2.7179581e+00   4.7641942e-10  -4.0326597e+00   5.1350534e-10   2.7884759e+00   2.7179581e+00
   1.5500000e+01   2.4865775e-10  -4.3905365e-10  -1.8599930e-09   2.7883413e+00  -1.1648050e-02  -3.4684630e+00   2.7179581e+00   9.6337828e-10  -4.0326598e+00   5.0457783e-10   2.7883657e+00   2.7179581e+00
   1.5510000e+01   2.4432655e-10  -4.3142413e-10  -1.8274829e-09   2.7882214e+00  -1.2329501e-02  -3.4683769e+00   2.7179581e+00   1.4359388e-09  -4.0326598e+00   4.9580464e-10   2.7882487e+00   2.7179581e+00
   1.5520000e+01   2.4007061e-10  -4.2392631e-10  -1.7955433e-09   2.7880947e+00  -1.2995372e-02  -3.4682997e+00   2.7179581e+00   1.8930633e-09  -4.0326598e+00   4.8718314e-10   2.7881250e+00   2.7179581e+00
   1.5530000e+01   2.3588865e-10  -4.1655796e-10  -1.7641642e-09   2.7879615e+00  -1.3645220e-02  -3.4682316e+00   2.7179581e+00   2.3353226e-09  -4.0326598e+00   4.7871075e-10   2.7879949e+00   2.7179581e+00
   1.5540000e+01   2.3177937e-10  -4.0931688e-10  -1.7333355e-09   2.7878219e+00  -1.4278618e-02  -3.4681725e+00   2.7179581e+00   2.7627799e-09  -4.0326598e+00   4.7038494e-10   2.7878584e+00   2.7179581e+00
   1.5550000e+01   2.2774154e-10  -4.0220092e-10  -1.7030474e-09   2.7876760e+00  -1.4895159e-02  -3.4681224e+00   2.7179581e+00   3.1755094e-09  -4.0326598e+00   4.6220319e-10   2.7877158e+00   2.7179581e+00
   1.5560000e+01   2.2377391e-10  -3.9520796e-10  -1.6732905e-09   2.7875240e+00  -1.5494450e-02  -3.4680813e+00   2.7179581e+00   3.5735953e-09  -4.0326598e+00   4.5416307e-10   2.7875670e+00   2.7179581e+00
   1.5570000e+01   2.1987527e-10  -3.8833589e-10  -1.6440553e-09   2.7873661e+00  -1.6076120e-02  -3.4680491e+00   2.7179581e+00   3.9571311e-09  -4.0326598e+00   4.4626214e-10   2.7874125e+00   2.7179581e+00
   1.5580000e+01   2.1604443e-10  -3.8158268e-10  -1.6153326e-09   2.7872025e+00  -1.6639810e-02  -3.4680258e+00   2.7179581e+00   4.3270677e-09  -4.0326598e+00   4.3849804e-10   2.7872522e+00   2.7179581e+00
   1.5590000e+01   2.1228020e-10  -3.7494628e-10  -1.5871133e-09   2.7870333e+00  -1.7185185e-02  -3.4680113e+00   2.7179581e+00   4.6818416e-09  -4.0326598e+00   4.3086842e-10   2.7870863e+00   2.7179581e+00
   1.5600000e+01   2.0858145e-10  -3.6842472e-10  -1.5593885e-09   2.7868588e+00  -1.7711923e-02  -3.4680056e+00   2.7179581e+00   5.0224007e-09  -4.0326598e+00   4.2337099e-10   2.7869151e+00   2.7179581e+00
   1.5610000e+01   2.0494704e-10  -3.6201603e-10  -1.5321494e-09   2.7866791e+00  -1.8219723e-02  -3.4680085e+00   2.7179581e+00   5.3488748e-09  -4.0326598e+00   4.1600348e-10   2.7867387e+00   2.7179581e+00
   1.5620000e+01   2.0137586e-10  -3.5571828e-10  -1.5053876e-09   2.7864945e+00  -1.8708301e-02  -3.4680202e+00   2.7179581e+00   5.6614009e-09  -4.0326598e+00   4.0876366e-10   2.7865573e+00   2.7179581e+00
   1.5630000e+01   1.9786680e-10  -3.4952960e-10  -1.4790945e-09   2.7863050e+00  -1.9177394e-02  -3.4680404e+00   2.7179581e+00   5.9601241e-09  -4.0326598e+00   4.0164936e-10   2.7863710e+00   2.7179581e+00
   1.5640000e+01   1.9441879e-10  -3.4344810e-10  -1.4532618e-09   2.7861110e+00  -1.9626753e-02  -3.4680691e+00   2.7179581e+00   6.2462228e-09  -4.0326598e+00   3.9465841e-10   2.7861801e+00   2.7179581e+00
   1.5650000e+01   1.9103078e-10  -3.3747196e-10  -1.4278816e-09   2.7859125e+00  -2.0056152e-02  -3.4681061e+00   2.7179581e+00   6.5178073e-09  -4.0326598e+00   3.8778871e-10   2.7859847e+00   2.7179581e+00
   1.5660000e+01   1.8770173e-10  -3.3159937e-10  -1.4029457e-09   2.7857099e+00  -2.0465381e-02  -3.4681515e+00   2.7179581e+00   6.7760652e-09  -4.0326598e+00   3.8103816e-10   2.7857851e+00   2.7179581e+00
   1.5670000e+01   1.8443061e-10  -3.2582856e-10  -1.3784463e-09   2.7855033e+00  -2.0854250e-02  -3.4682050e+00   2.7179581e+00   7.0211685e-09  -4.0326598e+00   3.7440473e-10   2.7855813e+00   2.7179581e+00
   1.5680000e+01   1.8121642e-10  -3.2015779e-10  -1.3543758e-09   2.7852928e+00  -2.1222586e-02  -3.4682667e+00   2.7179581e+00   7.2532956e-09  -4.0326598e+00   3.6788640e-10   2.7853737e+00   2.7179581e+00
   1.5690000e+01   1.7805818e-10  -3.1458535e-10  -1.3307266e-09   2.7850788e+00  -2.1570237e-02  -3.4683363e+00   2.7179581e+00   7.4726300e-09  -4.0326598e+00   3.6148120e-10   2.7851624e+00   2.7179581e+00
   1.5700000e+01   1.7495490e-10  -3.0910954e-10  -1.3074912e-09   2.7848615e+00  -2.1897069e-02  -3.4684138e+00   2.7179581e+00   7.6793608e-09  -4.0326598e+00   3.5518717e-10   2.7849476e+00   2.7179581e+00
   1.5710000e+01   1.7190565e-10  -3.0372871e-10  -1.2846625e-09   2.7846410e+00  -2.2202965e-02  -3.4684990e+00   2.7179581e+00   7.8748443e-09  -4.0326598e+00   3.4900241e-10   2.7847295e+00   2.7179581e+00
   1.5720000e+01   1.6890948e-10  -2.9844122e-10  -1.2622331e-09   2.7844175e+00  -2.2487828e-02  -3.4685918e+00   2.7179581e+00   8.0581193e-09  -4.0326598e+00   3.4292503e-10   2.7845083e+00   2.7179581e+00
   1.5730000e+01   1.6596547e-10  -2.9324548e-10  -1.2401961e-09   2.7841913e+00  -2.2751580e-02  -3.4686921e+00   2.7179581e+00   8.2281965e-09  -4.0326598e+00   3.3695319e-10   2.7842842e+00   2.7179581e+00
   1.5740000e+01   1.6307272e-10  -2.8813991e-10  -1.2185447e-09   2.7839625e+00  -2.2994161e-02  -3.4687997e+00   2.7179581e+00   8.3864721e-09  -4.0326598e+00   3.3108506e-10   2.7840575e+00   2.7179581e+00
   1.5750000e+01   1.6023033e-10  -2.8312295e-10  -1.1972719e-09   2.7837314e+00  -2.3215528e-02  -3.4689144e+00   2.7179581e+00   8.5331574e-09  -4.0326598e+00   3.2531887e-10   2.7838282e+00   2.7179581e+00
   1.5760000e+01   1.5743744e-10  -2.7819308e-10  -1.1763712e-09   2.7834983e+00  -2.3415659e-02  -3.4690363e+00   2.7179581e+00   8.6696840e-09  -4.0326598e+00   3.1965284e-10   2.7835967e+00   2.7179581e+00
   1.5770000e+01   1.5469318e-10  -2.7334881e-10  -1.1558360e-09   2.7832632e+00  -2.3594548e-02  -3.4691650e+00   2.7179581e+00   8.7938154e-09  -4.0326598e+00   3.1408526e-10   2.7833632e+00   2.7179581e+00
   1.5780000e+01   1.5199671e-10  -2.6858866e-10  -1.1356599e-09   2.7830264e+00  -2.3752207e-02  -3.4693004e+00   2.7179581e+00   8.9082394e-09  -4.0326598e+00   3.0861443e-10   2.7831278e+00   2.7179581e+00
   1.5790000e+01   1.4934719e-10  -2.6391117e-10  -1.1158365e-09   2.7827882e+00  -2.3888668e-02  -3.4694424e+00   2.7179581e+00   9.0119311e-09  -4.0326598e+00   3.0323867e-10   2.7828907e+00   2.7179581e+00
   1.5800000e+01   1.4674382e-10  -2.5931493e-10  -1.0963597e-09   2.7825487e+00  -2.4003978e-02  -3.4695908e+00   2.7179581e+00   9.1038752e-09  -4.0326598e+00   2.9795634e-10   2.7826523e+00   2.7179581e+00
   1.5810000e+01   1.4418579e-10  -2.5479854e-10  -1.0772235e-09   2.7823082e+00  -2.4098203e-02  -3.4697454e+00   2.7179581e+00   9.1867996e-09  -4.0326598e+00   2.9276584e-10   2.7824125e+00   2.7179581e+00
   1.5820000e+01   1.4167232e-10  -2.5036061e-10  -1.0584217e-09   2.7820668e+00  -2.4171427e-02  -3.4699061e+00   2.7179581e+00   9.2596679e-09  -4.0326598e+00   2.8766557e-10   2.7821718e+00   2.7179581e+00
   1.5830000e+01   1.3920262e-10  -2.4599980e-10  -1.0399486e-09   2.7818248e+00  -2.4223749e-02  -3.4700727e+00   2.7179581e+00   9.3214673e-09  -4.0326598e+00   2.8265397e-10   2.7819303e+00   2.7179581e+00
   1.5840000e+01   1.3677595e-10  -2.4171476e-10  -1.0217983e-09   2.7815824e+00  -2.4255286e-02  -3.4702449e+00   2.7179581e+00   9.3737013e-09  -4.0326598e+00   2.7772952e-10   2.7816882e+00   2.7179581e+00
   1.5850000e+01   1.3439154e-10  -2.3750421e-10  -1.0039653e-09   2.7813398e+00  -2.4266173e-02  -3.4704227e+00   2.7179581e+00   9.4166045e-09  -4.0326598e+00   2.7289070e-10   2.7814456e+00   2.7179581e+00
   1.5860000e+01   1.3204867e-10  -2.3336684e-10  -9.8644390e-10   2.7810972e+00  -2.4256559e-02  -3.4706058e+00   2.7179581e+00   9.4516490e-09  -4.0326598e+00   2.6813604e-10   2.7812029e+00   2.7179581e+00
   1.5870000e+01   1.2974662e-10  -2.2930140e-10  -9.6922868e-10   2.7808547e+00  -2.4226611e-02  -3.4707940e+00   2.7179581e+00   9.4777974e-09  -4.0326598e+00   2.6346407e-10   2.7809603e+00   2.7179581e+00
   1.5880000e+01   1.2748467e-10  -2.2530663e-10  -9.5231427e-10   2.7806127e+00  -2.4176511e-02  -3.4709872e+00   2.7179581e+00   9.4940568e-09  -4.0326598e+00   2.5887337e-10   2.7807178e+00   2.7179581e+00
   1.5890000e+01   1.2526212e-10  -2.2138133e-10  -9.3569539e-10   2.7803713e+00  -2.4106456e-02  -3.4711851e+00   2.7179581e+00   9.5019307e-09  -4.0326598e+00   2.5436252e-10   2.7804758e+00   2.7179581e+00
   1.5900000e+01   1.2307830e-10  -2.1752428e-10  -9.1936686e-10   2.7801306e+00  -2.4016660e-02  -3.4713876e+00   2.7179581e+00   9.5016565e-09  -4.0326598e+00   2.4993016e-10   2.7802344e+00   2.7179581e+00
   1.5910000e+01   1.2093253e-10  -2.1373432e-10  -9.0332360e-10   2.7798910e+00  -2.3907351e-02  -3.4715944e+00   2.7179581e+00   9.4934711e-09  -4.0326598e+00   2.4557491e-10   2.7799938e+00   2.7179581e+00
   1.5920000e+01   1.1882415e-10  -2.1001026e-10  -8.8756059e-10   2.7796526e+00  -2.3778772e-02  -3.4718053e+00   2.7179581e+00   9.4776113e-09  -4.0326598e+00   2.4129544e-10   2.7797543e+00   2.7179581e+00
   1.5930000e+01   1.1675250e-10  -2.0635099e-10  -8.7207294e-10   2.7794155e+00  -2.3631180e-02  -3.4720202e+00   2.7179581e+00   9.4543134e-09  -4.0326598e+00   2.3709044e-10   2.7795160e+00   2.7179581e+00
   1.5940000e+01   1.1471695e-10  -2.0275537e-10  -8.5685582e-10   2.7791800e+00  -2.3464847e-02  -3.4722389e+00   2.7179581e+00   9.4238131e-09  -4.0326598e+00   2.3295862e-10   2.7792791e+00   2.7179581e+00
   1.5950000e+01   1.1271687e-10  -1.9922230e-10  -8.4190449e-10   2.7789463e+00  -2.3280056e-02  -3.4724611e+00   2.7179581e+00   9.3863452e-09  -4.0326598e+00   2.2889871e-10   2.7790438e+00   2.7179581e+00
   1.5960000e+01   1.1075164e-10  -1.9575071e-10  -8.2721429e-10   2.7787145e+00  -2.3077107e-02  -3.4726866e+00   2.7179581e+00   9.3421435e-09  -4.0326598e+00   2.2490946e-10   2.7788103e+00   2.7179581e+00
   1.5970000e+01   1.0882066e-10  -1.9233951e-10  -8.1278065e-10   2.7784848e+00  -2.2856311e-02  -3.4729152e+00   2.7179581e+00   9.2914405e-09  -4.0326598e+00   2.2098965e-10   2.7785788e+00   2.7179581e+00
   1.5980000e+01   1.0692333e-10  -1.8898768e-10  -7.9859909e-10   2.7782575e+00  -2.2617992e-02  -3.4731467e+00   2.7179581e+00   9.2344674e-09  -4.0326598e+00   2.1713807e-10   2.7783495e+00   2.7179581e+00
   1.5990000e+01   1.0505907e-10  -1.8569417e-10  -7.8466517e-10   2.7780325e+00  -2.2362485e-02  -3.4733808e+00   2.7179581e+00   9.1725776e-09  -4.0326598e+00   2.1335354e-10   2.7781225e+00   2.7179581e+00
   1.6000000e+01   1.0322729e-10  -1.8245799e-10  -7.7097458e-10   2.7778103e+00  -2.2090139e-02  -3.4736175e+00   2.7179581e+00   9.1048210e-09  -4.0326598e+00   2.0963490e-10   2.7778981e+00   2.7179581e+00
   1.6010000e+01   1.0142744e-10  -1.7927813e-10  -7.5752305e-10   2.7775908e+00  -2.1801314e-02  -3.4738564e+00   2.7179581e+00   9.0303269e-09  -4.0326598e+00   2.0598100e-10   2.7776764e+00   2.7179581e+00
   1.6020000e+01   9.9658952e-11  -1.7615361e-10  -7.4430640e-10   2.7773743e+00  -2.1496380e-02  -3.4740974e+00   2.7179581e+00   8.9504719e-09  -4.0326598e+00   2.0239072e-10   2.7774575e+00   2.7179581e+00
   1.6030000e+01   9.7921289e-11  -1.7308349e-10  -7.3132051e-10   2.7771610e+00  -2.1175718e-02  -3.4743402e+00   2.7179581e+00   8.8654784e-09  -4.0326598e+00   1.9886295e-10   2.7772417e+00   2.7179581e+00
   1.6040000e+01   9.6213913e-11  -1.7006681e-10  -7.1856135e-10   2.7769509e+00  -2.0839719e-02  -3.4745846e+00   2.7179581e+00   8.7755664e-09  -4.0326598e+00   1.9539661e-10   2.7770291e+00   2.7179581e+00
   1.6050000e+01   9.4536295e-11  -1.6710265e-10  -7.0602496e-10   2.7767442e+00  -2.0488786e-02  -3.4748304e+00   2.7179581e+00   8.6819896e-09  -4.0326598e+00   1.9199064e-10   2.7768198e+00   2.7179581e+00
   1.6060000e+01   9.2887917e-11  -1.6419009e-10  -6.9370743e-10   2.7765412e+00  -2.0123329e-02  -3.4750774e+00   2.7179581e+00   8.5828500e-09  -4.0326598e+00   1.8864398e-10   2.7766141e+00   2.7179581e+00
   1.6070000e+01   9.1268270e-11  -1.6132824e-10  -6.8160494e-10   2.7763419e+00  -1.9743767e-02  -3.4753254e+00   2.7179581e+00   8.4794387e-09  -4.0326598e+00   1.8535560e-10   2.7764121e+00   2.7179581e+00
   1.6080000e+01   8.9676854e-11  -1.5851623e-10  -6.6971372e-10   2.7761464e+00  -1.9350531e-02  -3.4755741e+00   2.7179581e+00   8.3719662e-09  -4.0326598e+00   1.8212450e-10   2.7762138e+00   2.7179581e+00
   1.6090000e+01   8.8113178e-11  -1.5575318e-10  -6.5803009e-10   2.7759549e+00  -1.8944056e-02  -3.4758234e+00   2.7179581e+00   8.2606402e-09  -4.0326598e+00   1.7894967e-10   2.7760196e+00   2.7179581e+00
   1.6100000e+01   8.6576758e-11  -1.5303824e-10  -6.4655041e-10   2.7757676e+00  -1.8524786e-02  -3.4760730e+00   2.7179581e+00   8.1456653e-09  -4.0326598e+00   1.7583014e-10   2.7758294e+00   2.7179581e+00
   1.6110000e+01   8.5067120e-11  -1.5037059e-10  -6.3527111e-10   2.7755845e+00  -1.8093174e-02  -3.4763228e+00   2.7179581e+00   8.0272436e-09  -4.0326598e+00   1.7276495e-10   2.7756435e+00   2.7179581e+00
   1.6120000e+01   8.3583797e-11  -1.4774939e-10  -6.2418869e-10   2.7754058e+00  -1.7649677e-02  -3.4765725e+00   2.7179581e+00   7.9064887e-09  -4.0326598e+00   1.6975315e-10   2.7754619e+00   2.7179581e+00
   1.6130000e+01   8.2126330e-11  -1.4517384e-10  -6.1329972e-10   2.7752316e+00  -1.7194760e-02  -3.4768219e+00   2.7179581e+00   7.7826214e-09  -4.0326598e+00   1.6679382e-10   2.7752848e+00   2.7179581e+00
   1.6140000e+01   8.0694271e-11  -1.4264316e-10  -6.0260080e-10   2.7750620e+00  -1.6728895e-02  -3.4770707e+00   2.7179581e+00   7.6549566e-09  -4.0326598e+00   1.6388604e-10   2.7751124e+00   2.7179581e+00
   1.6150000e+01   7.9287176e-11  -1.4015655e-10  -5.9208861e-10   2.7748971e+00  -1.6252558e-02  -3.4773189e+00   2.7179581e+00   7.5246227e-09  -4.0326598e+00   1.6102892e-10   2.7749447e+00   2.7179581e+00
   1.6160000e+01   7.7904610e-11  -1.3771325e-10  -5.8175990e-10   2.7747370e+00  -1.5766229e-02  -3.4775662e+00   2.7179581e+00   7.3918060e-09  -4.0326598e+00   1.5822158e-10   2.7747818e+00   2.7179581e+00
   1.6170000e+01   7.6546146e-11  -1.3531251e-10  -5.7161146e-10   2.7745818e+00  -1.5270395e-02  -3.4778124e+00   2.7179581e+00   7.2566895e-09  -4.0326598e+00   1.5546314e-10   2.7746238e+00   2.7179581e+00
   1.6180000e+01   7.5211364e-11  -1.3295360e-10  -5.6164013e-10   2.7744316e+00  -1.4765546e-02  -3.4780573e+00   2.7179581e+00   7.1194523e-09  -4.0326598e+00   1.5275277e-10   2.7744709e+00   2.7179581e+00
   1.6190000e+01   7.3899852e-11  -1.3063578e-10  -5.5184282e-10   2.7742866e+00  -1.4252177e-02  -3.4783007e+00   2.7179581e+00   6.9802707e-09  -4.0326598e+00   1.5008962e-10   2.7743232e+00   2.7179581e+00
   1.6200000e+01   7.2611204e-11  -1.2835833e-10  -5.4221648e-10   2.7741467e+00  -1.3730782e-02  -3.4785425e+00   2.7179581e+00   6.8393171e-09  -4.0326598e+00   1.4747288e-10   2.7741807e+00   2.7179581e+00
   1.6210000e+01   7.1345022e-11  -1.2612057e-10  -5.3275814e-10   2.7740120e+00  -1.3201864e-02  -3.4787823e+00   2.7179581e+00   6.6975042e-09  -4.0326598e+00   1.4490173e-10   2.7740434e+00   2.7179581e+00
   1.6220000e+01   7.0100914e-11  -1.2392179e-10  -5.2346486e-10   2.7738827e+00  -1.2665925e-02  -3.4790201e+00   2.7179581e+00   6.5534707e-09  -4.0326598e+00   1.4237538e-10   2.7739116e+00   2.7179581e+00
   1.6230000e+01   6.8878496e-11  -1.2176132e-10  -5.1433375e-10   2.7737588e+00  -1.2123469e-02  -3.4792556e+00   2.7179581e+00   6.4088663e-09  -4.0326598e+00   1.3989305e-10   2.7737853e+00   2.7179581e+00
   1.6240000e+01   6.7677390e-11  -1.1963849e-10  -5.0536197e-10   2.7736403e+00  -1.1575003e-02  -3.4794887e+00   2.7179581e+00   6.2630869e-09  -4.0326598e+00   1.3745399e-10   2.7736645e+00   2.7179581e+00
   1.6250000e+01   6.6497225e-11  -1.1755266e-10  -4.9654676e-10   2.7735274e+00  -1.1021034e-02  -3.4797192e+00   2.7179581e+00   6.1156225e-09  -4.0326598e+00   1.3505742e-10   2.7735492e+00   2.7179581e+00
   1.6260000e+01   6.5337636e-11  -1.1550316e-10  -4.8788536e-10   2.7734200e+00  -1.0462070e-02  -3.4799469e+00   2.7179581e+00   5.9673475e-09  -4.0326598e+00   1.3270263e-10   2.7734397e+00   2.7179581e+00
   1.6270000e+01   6.4198264e-11  -1.1348938e-10  -4.7937510e-10   2.7733182e+00  -9.8986186e-03  -3.4801717e+00   2.7179581e+00   5.8184091e-09  -4.0326598e+00   1.3038887e-10   2.7733358e+00   2.7179581e+00
   1.6280000e+01   6.3078757e-11  -1.1151069e-10  -4.7101334e-10   2.7732221e+00  -9.3311880e-03  -3.4803934e+00   2.7179581e+00   5.6689507e-09  -4.0326598e+00   1.2811543e-10   2.7732378e+00   2.7179581e+00
   1.6290000e+01   6.1978768e-11  -1.0956648e-10  -4.6279748e-10   2.7731316e+00  -8.7602859e-03  -3.4806117e+00   2.7179581e+00   5.5191119e-09  -4.0326598e+00   1.2588162e-10   2.7731455e+00   2.7179581e+00
   1.6300000e+01   6.0897958e-11  -1.0765615e-10  -4.5472496e-10   2.7730469e+00  -8.1864262e-03  -3.4808266e+00   2.7179581e+00   5.3690288e-09  -4.0326598e+00   1.2368673e-10   2.7730590e+00   2.7179581e+00
   1.6310000e+01   5.9835993e-11  -1.0577911e-10  -4.4679330e-10   2.7729680e+00  -7.6101033e-03  -3.4810379e+00   2.7179581e+00   5.2188333e-09  -4.0326598e+00   1.2153011e-10   2.7729784e+00   2.7179581e+00
   1.6320000e+01   5.8792544e-11  -1.0393479e-10  -4.3900003e-10   2.7728948e+00  -7.0318196e-03  -3.4812455e+00   2.7179581e+00   5.0691833e-09  -4.0326598e+00   1.1941107e-10   2.7729037e+00   2.7179581e+00
   1.6330000e+01   5.7767288e-11  -1.0212260e-10  -4.3134274e-10   2.7728274e+00  -6.4520759e-03  -3.4814492e+00   2.7179581e+00   4.9191112e-09  -4.0326598e+00   1.1732896e-10   2.7728349e+00   2.7179581e+00
   1.6340000e+01   5.6759908e-11  -1.0034200e-10  -4.2381904e-10   2.7727658e+00  -5.8713699e-03  -3.4816488e+00   2.7179581e+00   4.7693015e-09  -4.0326598e+00   1.1528315e-10   2.7727720e+00   2.7179581e+00
   1.6350000e+01   5.5770093e-11  -9.8592432e-11  -4.1642661e-10   2.7727100e+00  -5.2901969e-03  -3.4818442e+00   2.7179581e+00   4.6198715e-09  -4.0326598e+00   1.1327299e-10   2.7727151e+00   2.7179581e+00
   1.6360000e+01   5.4797536e-11  -9.6873357e-11  -4.0916315e-10   2.7726601e+00  -4.7090495e-03  -3.4820353e+00   2.7179581e+00   4.4709348e-09  -4.0326598e+00   1.1129788e-10   2.7726641e+00   2.7179581e+00
   1.6370000e+01   5.3841938e-11  -9.5184244e-11  -4.0202642e-10   2.7726160e+00  -4.1284063e-03  -3.4822219e+00   2.7179581e+00   4.3226009e-09  -4.0326598e+00   1.0935719e-10   2.7726191e+00   2.7179581e+00
   1.6380000e+01   5.2903001e-11  -9.3524572e-11  -3.9501420e-10   2.7725778e+00  -3.5487751e-03  -3.4824039e+00   2.7179581e+00   4.1749762e-09  -4.0326598e+00   1.0745033e-10   2.7725801e+00   2.7179581e+00
   1.6390000e+01   5.1980436e-11  -9.1893827e-11  -3.8812431e-10   2.7725453e+00  -2.9706372e-03  -3.4825812e+00   2.7179581e+00   4.0281629e-09  -4.0326598e+00   1.0557671e-10   2.7725469e+00   2.7179581e+00
   1.6400000e+01   5.1073958e-11  -9.0291507e-11  -3.8135463e-10   2.7725191e+00  -2.3945118e-03  -3.4827534e+00   2.7179581e+00   3.8822600e-09  -4.0326598e+00   1.0373575e-10   2.7725201e+00   2.7179581e+00
   1.6410000e+01   5.0183285e-11  -8.8717116e-11  -3.7470304e-10   2.7724981e+00  -1.8208037e-03  -3.4829210e+00   2.7179581e+00   3.7373624e-09  -4.0326598e+00   1.0192688e-10   2.7724987e+00   2.7179581e+00
   1.6420000e+01   4.9308144e-11  -8.7170168e-11  -3.6816750e-10   2.7724829e+00  -1.2499852e-03  -3.4830835e+00   2.7179581e+00   3.5935618e-09  -4.0326598e+00   1.0014954e-10   2.7724831e+00   2.7179581e+00
   1.6430000e+01   4.8448262e-11  -8.5650185e-11  -3.6174598e-10   2.7724732e+00  -6.8248172e-04  -3.4832410e+00   2.7179581e+00   3.4509461e-09  -4.0326598e+00   9.8403192e-11   2.7724733e+00   2.7179581e+00
   1.6440000e+01   4.7603373e-11  -8.4156697e-11  -3.5543648e-10   2.7724693e+00  -1.1875908e-04  -3.4833933e+00   2.7179581e+00   3.3095998e-09  -4.0326598e+00   9.6687284e-11   2.7724693e+00   2.7179581e+00
   1.6450000e+01   4.6773217e-11  -8.2689244e-11  -3.4923705e-10   2.7724709e+00   4.4073935e-04  -3.4835402e+00   2.7179581e+00   3.1696038e-09  -4.0326598e+00   9.5001289e-11   2.7724709e+00   2.7179581e+00
   1.6460000e+01   4.5957537e-11  -8.1247371e-11  -3.4314576e-10   2.7724781e+00   9.9557704e-04  -3.4836818e+00   2.7179581e+00   3.0310354e-09  -4.0326598e+00   9.3344687e-11   2.7724783e+00   2.7179581e+00
   1.6470000e+01   4.5156080e-11  -7.9830633e-11  -3.3716074e-10   2.7724908e+00   1.5453180e-03  -3.4838179e+00   2.7179581e+00   2.8939687e-09  -4.0326598e+00   9.1716965e-11   2.7724913e+00   2.7179581e+00
   1.6480000e+01   4.4368599e-11  -7.8438593e-11  -3.3128013e-10   2.7725090e+00   2.0895464e-03  -3.4839484e+00   2.7179581e+00   2.7584742e-09  -4.0326598e+00   9.0117620e-11   2.7725098e+00   2.7179581e+00
   1.6490000e+01   4.3594849e-11  -7.7070820e-11  -3.2550210e-10   2.7725327e+00   2.6278481e-03  -3.4840733e+00   2.7179581e+00   2.6246191e-09  -4.0326598e+00   8.8546158e-11   2.7725339e+00   2.7179581e+00
   1.6500000e+01   4.2834591e-11  -7.5726890e-11  -3.1982486e-10   2.7725616e+00   3.1598181e-03  -3.4841925e+00   2.7179581e+00   2.4924675e-09  -4.0326598e+00   8.7002093e-11   2.7725634e+00   2.7179581e+00
   1.6510000e+01   4.2087591e-11  -7.4406390e-11  -3.1424666e-10   2.7725959e+00   3.6850605e-03  -3.4843059e+00   2.7179581e+00   2.3620799e-09  -4.0326598e+00   8.5484947e-11   2.7725983e+00   2.7179581e+00
   1.6520000e+01   4.1353616e-11  -7.3108911e-11  -3.0876576e-10   2.7726353e+00   4.2031840e-03  -3.4844135e+00   2.7179581e+00   2.2335137e-09  -4.0326597e+00   8.3994253e-11   2.7726385e+00   2.7179581e+00
   1.6530000e+01   4.0632441e-11  -7.1834052e-11  -3.0338048e-10   2.7726799e+00   4.7138108e-03  -3.4845153e+00   2.7179581e+00   2.1068232e-09  -4.0326597e+00   8.2529547e-11   2.7726840e+00   2.7179581e+00
   1.6540000e+01   3.9923841e-11  -7.0581418e-11  -2.9808913e-10   2.7727296e+00   5.2165708e-03  -3.4846112e+00   2.7179581e+00   1.9820593e-09  -4.0326597e+00   8.1090379e-11   2.7727345e+00   2.7179581e+00
   1.6550000e+01   3.9227597e-11  -6.9350623e-11  -2.9289008e-10   2.7727843e+00   5.7111031e-03  -3.4847012e+00   2.7179581e+00   1.8592701e-09  -4.0326597e+00   7.9676303e-11   2.7727902e+00   2.7179581e+00
   1.6560000e+01   3.8543495e-11  -6.8141285e-11  -2.8778173e-10   2.7728438e+00   6.1970565e-03  -3.4847852e+00   2.7179581e+00   1.7385005e-09  -4.0326597e+00   7.8286881e-11   2.7728508e+00   2.7179581e+00
   1.6570000e+01   3.7871322e-11  -6.6953032e-11  -2.8276248e-10   2.7729082e+00   6.6740898e-03  -3.4848631e+00   2.7179581e+00   1.6197925e-09  -4.0326597e+00   7.6921684e-11   2.7729163e+00   2.7179581e+00
   1.6580000e+01   3.7210871e-11  -6.5785495e-11  -2.7783078e-10   2.7729773e+00   7.1418717e-03  -3.4849351e+00   2.7179581e+00   1.5031851e-09  -4.0326597e+00   7.5580291e-11   2.7729865e+00   2.7179581e+00
   1.6590000e+01   3.6561937e-11  -6.4638315e-11  -2.7298511e-10   2.7730511e+00   7.6000814e-03  -3.4850010e+00   2.7179581e+00   1.3887143e-09  -4.0326597e+00   7.4262285e-11   2.7730615e+00   2.7179581e+00
   1.6600000e+01   3.5924319e-11  -6.3511135e-11  -2.6822396e-10   2.7731293e+00   8.0484084e-03  -3.4850609e+00   2.7179581e+00   1.2764136e-09  -4.0326597e+00   7.2967259e-11   2.7731410e+00   2.7179581e+00
   1.6610000e+01   3.5297820e-11  -6.2403607e-11  -2.6354586e-10   2.7732120e+00   8.4865529e-03  -3.4851148e+00   2.7179581e+00   1.1663134e-09  -4.0326597e+00   7.1694814e-11   2.7732250e+00   2.7179581e+00
   1.6620000e+01   3.4682246e-11  -6.1315390e-11  -2.5894936e-10   2.7732991e+00   8.9142258e-03  -3.4851626e+00   2.7179581e+00   1.0584415e-09  -4.0326597e+00   7.0444554e-11   2.7733134e+00   2.7179581e+00
   1.6630000e+01   3.4077406e-11  -6.0246146e-11  -2.5443303e-10   2.7733903e+00   9.3311493e-03  -3.4852043e+00   2.7179581e+00   9.5282296e-10  -4.0326597e+00   6.9216095e-11   2.7734060e+00   2.7179581e+00
   1.6640000e+01   3.3483114e-11  -5.9195546e-11  -2.4999548e-10   2.7734857e+00   9.7370563e-03  -3.4852400e+00   2.7179581e+00   8.4948043e-10  -4.0326597e+00   6.8009055e-11   2.7735028e+00   2.7179581e+00
   1.6650000e+01   3.2899186e-11  -5.8163263e-11  -2.4563534e-10   2.7735850e+00   1.0131691e-02  -3.4852697e+00   2.7179581e+00   7.4843395e-10  -4.0326597e+00   6.6823062e-11   2.7736035e+00   2.7179581e+00
   1.6660000e+01   3.2325441e-11  -5.7148978e-11  -2.4135124e-10   2.7736883e+00   1.0514810e-02  -3.4852933e+00   2.7179581e+00   6.4970086e-10  -4.0326597e+00   6.5657748e-11   2.7737082e+00   2.7179581e+00
   1.6670000e+01   3.1761701e-11  -5.6152379e-11  -2.3714188e-10   2.7737953e+00   1.0886179e-02  -3.4853110e+00   2.7179581e+00   5.5329620e-10  -4.0326597e+00   6.4512753e-11   2.7738167e+00   2.7179581e+00
   1.6680000e+01   3.1207792e-11  -5.5173157e-11  -2.3300593e-10   2.7739060e+00   1.1245579e-02  -3.4853227e+00   2.7179581e+00   4.5923262e-10  -4.0326597e+00   6.3387724e-11   2.7739288e+00   2.7179581e+00
   1.6690000e+01   3.0663542e-11  -5.4211009e-11  -2.2894212e-10   2.7740202e+00   1.1592799e-02  -3.4853286e+00   2.7179581e+00   3.6752051e-10  -4.0326597e+00   6.2282311e-11   2.7740444e+00   2.7179581e+00
   1.6700000e+01   3.0128783e-11  -5.3265636e-11  -2.2494920e-10   2.7741378e+00   1.1927642e-02  -3.4853285e+00   2.7179581e+00   2.7816818e-10  -4.0326597e+00   6.1196173e-11   2.7741635e+00   2.7179581e+00
   1.6710000e+01   2.9603350e-11  -5.2336748e-11  -2.2102592e-10   2.7742587e+00   1.2249923e-02  -3.4853226e+00   2.7179581e+00   1.9118111e-10  -4.0326597e+00   6.0128974e-11   2.7742858e+00   2.7179581e+00
   1.6720000e+01   2.9087080e-11  -5.1424057e-11  -2.1717107e-10   2.7743828e+00   1.2559466e-02  -3.4853110e+00   2.7179581e+00   1.0656328e-10  -4.0326597e+00   5.9080384e-11   2.7744112e+00   2.7179581e+00
   1.6730000e+01   2.8579812e-11  -5.0527280e-11  -2.1338346e-10   2.7745099e+00   1.2856111e-02  -3.4852936e+00   2.7179581e+00   2.4316231e-11  -4.0326597e+00   5.8050079e-11   2.7745397e+00   2.7179581e+00
   1.6740000e+01   2.8081392e-11  -4.9646140e-11  -2.0966191e-10   2.7746399e+00   1.3139707e-02  -3.4852705e+00   2.7179581e+00  -5.5560299e-11  -4.0326597e+00   5.7037740e-11   2.7746710e+00   2.7179581e+00
   1.6750000e+01   2.7591663e-11  -4.8780364e-11  -2.0600527e-10   2.7747727e+00   1.3410116e-02  -3.4852418e+00   2.7179581e+00  -1.3306874e-10  -4.0326597e+00   5.6043053e-11   2.7748051e+00   2.7179581e+00
   1.6760000e+01   2.7110474e-11  -4.7929685e-11  -2.0241241e-10   2.7749081e+00   1.3667213e-02  -3.4852076e+00   2.7179581e+00  -2.0829972e-10  -4.0326597e+00   5.5065710e-11   2.7749417e+00   2.7179581e+00
   1.6770000e+01   2.6637677e-11  -4.7093839e-11  -1.9888222e-10   2.7750460e+00   1.3910884e-02  -3.4851679e+00   2.7179581e+00  -2.8109281e-10  -4.0326597e+00   5.4105411e-11   2.7750809e+00   2.7179581e+00
   1.6780000e+01   2.6173125e-11  -4.6272568e-11  -1.9541359e-10   2.7751863e+00   1.4141027e-02  -3.4851229e+00   2.7179581e+00  -3.5153568e-10  -4.0326597e+00   5.3161856e-11   2.7752223e+00   2.7179581e+00
   1.6790000e+01   2.5716674e-11  -4.5465617e-11  -1.9200547e-10   2.7753288e+00   1.4357552e-02  -3.4850725e+00   2.7179581e+00  -4.1963801e-10  -4.0326597e+00   5.2234755e-11   2.7753659e+00   2.7179581e+00
   1.6800000e+01   2.5268183e-11  -4.4672738e-11  -1.8865679e-10   2.7754734e+00   1.4560383e-02  -3.4850169e+00   2.7179581e+00  -4.8541111e-10  -4.0326597e+00   5.1323821e-11   2.7755116e+00   2.7179581e+00
   1.6810000e+01   2.4827514e-11  -4.3893684e-11  -1.8536652e-10   2.7756200e+00   1.4749453e-02  -3.4849561e+00   2.7179581e+00  -5.4886777e-10  -4.0326597e+00   5.0428771e-11   2.7756591e+00   2.7179581e+00
   1.6820000e+01   2.4394530e-11  -4.3128216e-11  -1.8213363e-10   2.7757683e+00   1.4924709e-02  -3.4848903e+00   2.7179581e+00  -6.1002247e-10  -4.0326597e+00   4.9549330e-11   2.7758085e+00   2.7179581e+00
   1.6830000e+01   2.3969096e-11  -4.2376095e-11  -1.7895713e-10   2.7759184e+00   1.5086110e-02  -3.4848195e+00   2.7179581e+00  -6.6889117e-10  -4.0326597e+00   4.8685224e-11   2.7759594e+00   2.7179581e+00
   1.6840000e+01   2.3551082e-11  -4.1637090e-11  -1.7583603e-10   2.7760700e+00   1.5233625e-02  -3.4847439e+00   2.7179581e+00  -7.2549117e-10  -4.0326597e+00   4.7836186e-11   2.7761118e+00   2.7179581e+00
   1.6850000e+01   2.3140357e-11  -4.0910971e-11  -1.7276937e-10   2.7762230e+00   1.5367238e-02  -3.4846635e+00   2.7179581e+00  -7.7984127e-10  -4.0326597e+00   4.7001954e-11   2.7762656e+00   2.7179581e+00
   1.6860000e+01   2.2736795e-11  -4.0197514e-11  -1.6975620e-10   2.7763773e+00   1.5486941e-02  -3.4845785e+00   2.7179581e+00  -8.3196160e-10  -4.0326597e+00   4.6182269e-11   2.7764205e+00   2.7179581e+00
   1.6870000e+01   2.2340272e-11  -3.9496498e-11  -1.6679558e-10   2.7765327e+00   1.5592741e-02  -3.4844889e+00   2.7179581e+00  -8.8187345e-10  -4.0326597e+00   4.5376878e-11   2.7765765e+00   2.7179581e+00
   1.6880000e+01   2.1950663e-11  -3.8807707e-11  -1.6388659e-10   2.7766891e+00   1.5684655e-02  -3.4843949e+00   2.7179581e+00  -9.2959946e-10  -4.0326597e+00   4.4585532e-11   2.7767334e+00   2.7179581e+00
   1.6890000e+01   2.1567848e-11  -3.8130927e-11  -1.6102835e-10   2.7768464e+00   1.5762711e-02  -3.4842966e+00   2.7179581e+00  -9.7516343e-10  -4.0326597e+00   4.3807986e-11   2.7768911e+00   2.7179581e+00
   1.6900000e+01   2.1191710e-11  -3.7465948e-11  -1.5821995e-10   2.7770044e+00   1.5826950e-02  -3.4841941e+00   2.7179581e+00  -1.0185901e-09  -4.0326597e+00   4.3043999e-11   2.7770495e+00   2.7179581e+00
   1.6910000e+01   2.0822131e-11  -3.6812566e-11  -1.5546053e-10   2.7771629e+00   1.5877422e-02  -3.4840875e+00   2.7179581e+00  -1.0599055e-09  -4.0326597e+00   4.2293334e-11   2.7772083e+00   2.7179581e+00
   1.6920000e+01   2.0458998e-11  -3.6170577e-11  -1.5274924e-10   2.7773219e+00   1.5914191e-02  -3.4839769e+00   2.7179581e+00  -1.0991367e-09  -4.0326597e+00   4.1555761e-11   2.7773675e+00   2.7179581e+00
   1.6930000e+01   2.0102197e-11  -3.5539784e-11  -1.5008524e-10   2.7774811e+00   1.5937329e-02  -3.4838625e+00   2.7179581e+00  -1.1363114e-09  -4.0326597e+00   4.0831049e-11   2.7775269e+00   2.7179581e+00
   1.6940000e+01   1.9751619e-11  -3.4919990e-11  -1.4746771e-10   2.7776406e+00   1.5946920e-02  -3.4837444e+00   2.7179581e+00  -1.1714585e-09  -4.0326597e+00   4.0118975e-11   2.7776863e+00   2.7179581e+00
   1.6950000e+01   1.9407155e-11  -3.4311005e-11  -1.4489582e-10   2.7778000e+00   1.5943061e-02  -3.4836227e+00   2.7179581e+00  -1.2046076e-09  -4.0326597e+00   3.9419319e-11   2.7778458e+00   2.7179581e+00
   1.6960000e+01   1.9068698e-11  -3.3712639e-11  -1.4236879e-10   2.7779594e+00   1.5925855e-02  -3.4834976e+00   2.7179581e+00  -1.2357893e-09  -4.0326597e+00   3.8731864e-11   2.7780050e+00   2.7179581e+00
   1.6970000e+01   1.8736143e-11  -3.3124708e-11  -1.3988584e-10   2.7781185e+00   1.5895420e-02  -3.4833692e+00   2.7179581e+00  -1.2650345e-09  -4.0326597e+00   3.8056397e-11   2.7781640e+00   2.7179581e+00
   1.6980000e+01   1.8409388e-11  -3.2547030e-11  -1.3744619e-10   2.7782772e+00   1.5851880e-02  -3.4832376e+00   2.7179581e+00  -1.2923753e-09  -4.0326597e+00   3.7392710e-11   2.7783225e+00   2.7179581e+00
   1.6990000e+01   1.8088332e-11  -3.1979426e-11  -1.3504909e-10   2.7784355e+00   1.5795373e-02  -3.4831030e+00   2.7179581e+00  -1.3178442e-09  -4.0326597e+00   3.6740596e-11   2.7784804e+00   2.7179581e+00
   1.7000000e+01   1.7772874e-11  -3.1421720e-11  -1.3269379e-10   2.7785931e+00   1.5726043e-02  -3.4829654e+00   2.7179581e+00  -1.3416650e-09  -4.0326597e+00   3.6099855e-11   2.7786376e+00   2.7179581e+00
   1.7010000e+01   1.7462918e-11  -3.0873739e-11  -1.3037958e-10   2.7787500e+00   1.5644047e-02  -3.4828252e+00   2.7179581e+00  -1.3634875e-09  -4.0326597e+00   3.5470287e-11   2.7787940e+00   2.7179581e+00
   1.7020000e+01   1.7158368e-11  -3.0335315e-11  -1.2810572e-10   2.7789059e+00   1.5549549e-02  -3.4826822e+00   2.7179581e+00  -1.3835392e-09  -4.0326597e+00   3.4851699e-11   2.7789494e+00   2.7179581e+00
   1.7030000e+01   1.6859128e-11  -2.9806280e-11  -1.2587153e-10   2.7790609e+00   1.5442723e-02  -3.4825369e+00   2.7179581e+00  -1.4018550e-09  -4.0326597e+00   3.4243898e-11   2.7791038e+00   2.7179581e+00
   1.7040000e+01   1.6565108e-11  -2.9286471e-11  -1.2367630e-10   2.7792147e+00   1.5323753e-02  -3.4823891e+00   2.7179581e+00  -1.4184699e-09  -4.0326597e+00   3.3646696e-11   2.7792570e+00   2.7179581e+00
   1.7050000e+01   1.6276215e-11  -2.8775727e-11  -1.2151935e-10   2.7793673e+00   1.5192830e-02  -3.4822392e+00   2.7179581e+00  -1.4334197e-09  -4.0326597e+00   3.3059909e-11   2.7794088e+00   2.7179581e+00
   1.7060000e+01   1.5992360e-11  -2.8273889e-11  -1.1940003e-10   2.7795185e+00   1.5050156e-02  -3.4820873e+00   2.7179581e+00  -1.4467403e-09  -4.0326597e+00   3.2483355e-11   2.7795593e+00   2.7179581e+00
   1.7070000e+01   1.5713455e-11  -2.7780803e-11  -1.1731767e-10   2.7796683e+00   1.4895938e-02  -3.4819334e+00   2.7179581e+00  -1.4584677e-09  -4.0326597e+00   3.1916856e-11   2.7797082e+00   2.7179581e+00
   1.7080000e+01   1.5439414e-11  -2.7296316e-11  -1.1527162e-10   2.7798164e+00   1.4730394e-02  -3.4817778e+00   2.7179581e+00  -1.4686389e-09  -4.0326597e+00   3.1360236e-11   2.7798554e+00   2.7179581e+00
   1.7090000e+01   1.5170153e-11  -2.6820278e-11  -1.1326126e-10   2.7799628e+00   1.4553748e-02  -3.4816205e+00   2.7179581e+00  -1.4772903e-09  -4.0326597e+00   3.0813323e-11   2.7800009e+00   2.7179581e+00
   1.7100000e+01   1.4905587e-11  -2.6352542e-11  -1.1128596e-10   2.7801074e+00   1.4366234e-02  -3.4814619e+00   2.7179581e+00  -1.4844590e-09  -4.0326597e+00   3.0275947e-11   2.7801445e+00   2.7179581e+00
   1.7110000e+01   1.4645636e-11  -2.5892962e-11  -1.0934511e-10   2.7802501e+00   1.4168090e-02  -3.4813019e+00   2.7179581e+00  -1.4901821e-09  -4.0326597e+00   2.9747943e-11   2.7802862e+00   2.7179581e+00
   1.7120000e+01   1.4390218e-11  -2.5441397e-11  -1.0743811e-10   2.7803907e+00   1.3959564e-02  -3.4811407e+00   2.7179581e+00  -1.4944968e-09  -4.0326597e+00   2.9229147e-11   2.7804258e+00   2.7179581e+00
   1.7130000e+01   1.4139254e-11  -2.4997707e-11  -1.0556437e-10   2.7805292e+00   1.3740909e-02  -3.4809785e+00   2.7179581e+00  -1.4974405e-09  -4.0326597e+00   2.8719399e-11   2.7805632e+00   2.7179581e+00
   1.7140000e+01   1.3892667e-11  -2.4561754e-11  -1.0372331e-10   2.7806655e+00   1.3512385e-02  -3.4808154e+00   2.7179581e+00  -1.4990507e-09  -4.0326597e+00   2.8218540e-11   2.7806983e+00   2.7179581e+00
   1.7150000e+01   1.3650380e-11  -2.4133405e-11  -1.0191436e-10   2.7807994e+00   1.3274260e-02  -3.4806516e+00   2.7179581e+00  -1.4993647e-09  -4.0326597e+00   2.7726415e-11   2.7808311e+00   2.7179581e+00
   1.7160000e+01   1.3412319e-11  -2.3712525e-11  -1.0013696e-10   2.7809309e+00   1.3026806e-02  -3.4804872e+00   2.7179581e+00  -1.4984199e-09  -4.0326597e+00   2.7242873e-11   2.7809615e+00   2.7179581e+00
   1.7170000e+01   1.3178409e-11  -2.3298985e-11  -9.8390556e-11   2.7810599e+00   1.2770301e-02  -3.4803223e+00   2.7179581e+00  -1.4962537e-09  -4.0326597e+00   2.6767764e-11   2.7810892e+00   2.7179581e+00
   1.7180000e+01   1.2948579e-11  -2.2892657e-11  -9.6674610e-11   2.7811863e+00   1.2505030e-02  -3.4801572e+00   2.7179581e+00  -1.4929034e-09  -4.0326597e+00   2.6300940e-11   2.7812144e+00   2.7179581e+00
   1.7190000e+01   1.2722757e-11  -2.2493415e-11  -9.4988590e-11   2.7813100e+00   1.2231282e-02  -3.4799919e+00   2.7179581e+00  -1.4884061e-09  -4.0326597e+00   2.5842257e-11   2.7813369e+00   2.7179581e+00
   1.7200000e+01   1.2500874e-11  -2.2101135e-11  -9.3331976e-11   2.7814309e+00   1.1949350e-02  -3.4798265e+00   2.7179581e+00  -1.4827991e-09  -4.0326597e+00   2.5391574e-11   2.7814565e+00   2.7179581e+00
   1.7210000e+01   1.2282859e-11  -2.1715697e-11  -9.1704254e-11   2.7815489e+00   1.1659534e-02  -3.4796613e+00   2.7179581e+00  -1.4761195e-09  -4.0326597e+00   2.4948750e-11   2.7815733e+00   2.7179581e+00
   1.7220000e+01   1.2068647e-11  -2.1336980e-11  -9.0104920e-11   2.7816640e+00   1.1362136e-02  -3.4794964e+00   2.7179581e+00  -1.4685853e-09  -4.0326597e+00   2.4513649e-11   2.7816872e+00   2.7179581e+00
   1.7230000e+01   1.1858171e-11  -2.0964868e-11  -8.8533479e-11   2.7817761e+00   1.1057463e-02  -3.4793318e+00   2.7179581e+00  -1.4598636e-09  -4.0326597e+00   2.4086135e-11   2.7817981e+00   2.7179581e+00
   1.7240000e+01   1.1651366e-11  -2.0599245e-11  -8.6989444e-11   2.7818851e+00   1.0745827e-02  -3.4791678e+00   2.7179581e+00  -1.4501786e-09  -4.0326597e+00   2.3666078e-11   2.7819059e+00   2.7179581e+00
   1.7250000e+01   1.1448167e-11  -2.0239999e-11  -8.5472338e-11   2.7819910e+00   1.0427542e-02  -3.4790044e+00   2.7179581e+00  -1.4395665e-09  -4.0326597e+00   2.3253345e-11   2.7820105e+00   2.7179581e+00
   1.7260000e+01   1.1248512e-11  -1.9887017e-11  -8.3981691e-11   2.7820936e+00   1.0102926e-02  -3.4788418e+00   2.7179581e+00  -1.4280631e-09  -4.0326597e+00   2.2847811e-11   2.7821120e+00   2.7179581e+00
   1.7270000e+01   1.1052338e-11  -1.9540192e-11  -8.2517041e-11   2.7821930e+00   9.7722996e-03  -3.4786802e+00   2.7179581e+00  -1.4157039e-09  -4.0326597e+00   2.2449349e-11   2.7822101e+00   2.7179581e+00
   1.7280000e+01   1.0859586e-11  -1.9199415e-11  -8.1077935e-11   2.7822890e+00   9.4359849e-03  -3.4785196e+00   2.7179581e+00  -1.4025239e-09  -4.0326597e+00   2.2057836e-11   2.7823050e+00   2.7179581e+00
   1.7290000e+01   1.0670196e-11  -1.8864580e-11  -7.9663928e-11   2.7823816e+00   9.0943086e-03  -3.4783602e+00   2.7179581e+00  -1.3885582e-09  -4.0326597e+00   2.1673151e-11   2.7823965e+00   2.7179581e+00
   1.7300000e+01   1.0484109e-11  -1.8535585e-11  -7.8274581e-11   2.7824708e+00   8.7475984e-03  -3.4782021e+00   2.7179581e+00  -1.3738412e-09  -4.0326597e+00   2.1295175e-11   2.7824846e+00   2.7179581e+00
   1.7310000e+01   1.0301266e-11  -1.8212328e-11  -7.6909465e-11   2.7825565e+00   8.3961838e-03  -3.4780455e+00   2.7179581e+00  -1.3584069e-09  -4.0326597e+00   2.0923790e-11   2.7825692e+00   2.7179581e+00
   1.7320000e+01   1.0121613e-11  -1.7894708e-11  -7.5568157e-11   2.7826387e+00   8.0403957e-03  -3.4778904e+00   2.7179581e+00  -1.3422891e-09  -4.0326597e+00   2.0558882e-11   2.7826503e+00   2.7179581e+00
   1.7330000e+01   9.9450926e-12  -1.7582627e-11  -7.4250242e-11   2.7827173e+00   7.6805664e-03  -3.4777370e+00   2.7179581e+00  -1.3255211e-09  -4.0326597e+00   2.0200338e-11   2.7827279e+00   2.7179581e+00
   1.7340000e+01   9.7716508e-12  -1.7275989e-11  -7.2955311e-11   2.7827923e+00   7.3170289e-03  -3.4775853e+00   2.7179581e+00  -1.3081357e-09  -4.0326597e+00   1.9848047e-11   2.7828019e+00   2.7179581e+00
   1.7350000e+01   9.6012338e-12  -1.6974699e-11  -7.1682965e-11   2.7828636e+00   6.9501170e-03  -3.4774356e+00   2.7179581e+00  -1.2901653e-09  -4.0326597e+00   1.9501900e-11   2.7828723e+00   2.7179581e+00
   1.7360000e+01   9.4337888e-12  -1.6678662e-11  -7.0432808e-11   2.7829312e+00   6.5801714e-03  -3.4772878e+00   2.7179581e+00  -1.2716421e-09  -4.0326597e+00   1.9161789e-11   2.7829390e+00   2.7179581e+00
   1.7370000e+01   9.2692641e-12  -1.6387789e-11  -6.9204455e-11   2.7829951e+00   6.2075184e-03  -3.4771422e+00   2.7179581e+00  -1.2525974e-09  -4.0326597e+00   1.8827610e-11   2.7830021e+00   2.7179581e+00
   1.7380000e+01   9.1076086e-12  -1.6101988e-11  -6.7997524e-11   2.7830553e+00   5.8324915e-03  -3.4769988e+00   2.7179581e+00  -1.2330623e-09  -4.0326597e+00   1.8499258e-11   2.7830614e+00   2.7179581e+00
   1.7390000e+01   8.9487724e-12  -1.5821172e-11  -6.6811642e-11   2.7831117e+00   5.4554237e-03  -3.4768578e+00   2.7179581e+00  -1.2130673e-09  -4.0326597e+00   1.8176634e-11   2.7831171e+00   2.7179581e+00
   1.7400000e+01   8.7927063e-12  -1.5545253e-11  -6.5646443e-11   2.7831644e+00   5.0766476e-03  -3.4767191e+00   2.7179581e+00  -1.1926426e-09  -4.0326597e+00   1.7859635e-11   2.7831690e+00   2.7179581e+00
   1.7410000e+01   8.6393619e-12  -1.5274145e-11  -6.4501564e-11   2.7832132e+00   4.6964945e-03  -3.4765830e+00   2.7179581e+00  -1.1718175e-09  -4.0326597e+00   1.7548165e-11   2.7832172e+00   2.7179581e+00
   1.7420000e+01   8.4886919e-12  -1.5007766e-11  -6.3376653e-11   2.7832583e+00   4.3152948e-03  -3.4764495e+00   2.7179581e+00  -1.1506210e-09  -4.0326597e+00   1.7242127e-11   2.7832616e+00   2.7179581e+00
   1.7430000e+01   8.3406495e-12  -1.4746033e-11  -6.2271360e-11   2.7832995e+00   3.9333771e-03  -3.4763187e+00   2.7179581e+00  -1.1290816e-09  -4.0326597e+00   1.6941426e-11   2.7833023e+00   2.7179581e+00
   1.7440000e+01   8.1951890e-12  -1.4488864e-11  -6.1185344e-11   2.7833369e+00   3.5510685e-03  -3.4761907e+00   2.7179581e+00  -1.1072274e-09  -4.0326597e+00   1.6645969e-11   2.7833391e+00   2.7179581e+00
   1.7450000e+01   8.0522652e-12  -1.4236179e-11  -6.0118268e-11   2.7833704e+00   3.1686951e-03  -3.4760656e+00   2.7179581e+00  -1.0850856e-09  -4.0326597e+00   1.6355665e-11   2.7833722e+00   2.7179581e+00
   1.7460000e+01   7.9118341e-12  -1.3987902e-11  -5.9069802e-11   2.7834001e+00   2.7865697e-03  -3.4759435e+00   2.7179581e+00  -1.0626830e-09  -4.0326597e+00   1.6070424e-11   2.7834015e+00   2.7179581e+00
   1.7470000e+01   7.7738520e-12  -1.3743955e-11  -5.8039622e-11   2.7834259e+00   2.4050322e-03  -3.4758245e+00   2.7179581e+00  -1.0400460e-09  -4.0326597e+00   1.5790157e-11   2.7834270e+00   2.7179581e+00
   1.7480000e+01   7.6382764e-12  -1.3504261e-11  -5.7027408e-11   2.7834480e+00   2.0244000e-03  -3.4757086e+00   2.7179581e+00  -1.0172001e-09  -4.0326597e+00   1.5514778e-11   2.7834487e+00   2.7179581e+00
   1.7490000e+01   7.5050651e-12  -1.3268748e-11  -5.6032847e-11   2.7834658e+00   1.6450337e-03  -3.4755962e+00   2.7179581e+00  -9.9417068e-10  -4.0326597e+00   1.5244202e-11   2.7834663e+00   2.7179581e+00
   1.7500000e+01   7.3741771e-12  -1.3037343e-11  -5.5055632e-11   2.7834803e+00   1.2671844e-03  -3.4754867e+00   2.7179581e+00  -9.7098187e-10  -4.0326597e+00   1.4978344e-11   2.7834805e+00   2.7179581e+00
   1.7510000e+01   7.2455717e-12  -1.2809973e-11  -5.4095459e-11   2.7834910e+00   8.9116671e-04  -3.4753806e+00   2.7179581e+00  -9.4765792e-10  -4.0326597e+00   1.4717123e-11   2.7834911e+00   2.7179581e+00
   1.7520000e+01   7.1192092e-12  -1.2586568e-11  -5.3152032e-11   2.7834980e+00   5.1725815e-04  -3.4752778e+00   2.7179581e+00  -9.2422211e-10  -4.0326597e+00   1.4460458e-11   2.7834980e+00   2.7179581e+00
   1.7530000e+01   6.9950505e-12  -1.2367059e-11  -5.2225058e-11   2.7835012e+00   1.4576836e-04  -3.4751784e+00   2.7179581e+00  -9.0069723e-10  -4.0326597e+00   1.4208268e-11   2.7835013e+00   2.7179581e+00
   1.7540000e+01   6.8730571e-12  -1.2151379e-11  -5.1314251e-11   2.7835008e+00  -2.2300940e-04  -3.4750826e+00   2.7179581e+00  -8.7710538e-10  -4.0326597e+00   1.3960477e-11   2.7835008e+00   2.7179581e+00
   1.7550000e+01   6.7531912e-12  -1.1939460e-11  -5.0419329e-11   2.7834968e+00  -5.8878512e-04  -3.4749903e+00   2.7179581e+00  -8.5346828e-10  -4.0326597e+00   1.3717008e-11   2.7834968e+00   2.7179581e+00
   1.7560000e+01   6.6354158e-12  -1.1731237e-11  -4.9540014e-11   2.7834890e+00  -9.5127385e-04  -3.4749016e+00   2.7179581e+00  -8.2980696e-10  -4.0326597e+00   1.3477784e-11   2.7834892e+00   2.7179581e+00
   1.7570000e+01   6.5196943e-12  -1.1526645e-11  -4.8676034e-11   2.7834777e+00  -1.3101952e-03  -3.4748165e+00   2.7179581e+00  -8.0614183e-10  -4.0326597e+00   1.3242732e-11   2.7834780e+00   2.7179581e+00
   1.7580000e+01   6.4059911e-12  -1.1325621e-11  -4.7827123e-11   2.7834628e+00  -1.6652751e-03  -3.4747351e+00   2.7179581e+00  -7.8249272e-10  -4.0326597e+00   1.3011780e-11   2.7834633e+00   2.7179581e+00
   1.7590000e+01   6.2942708e-12  -1.1128103e-11  -4.6993016e-11   2.7834444e+00  -2.0162443e-03  -3.4746575e+00   2.7179581e+00  -7.5887889e-10  -4.0326597e+00   1.2784855e-11   2.7834451e+00   2.7179581e+00
   1.7600000e+01   6.1844989e-12  -1.0934030e-11  -4.6173456e-11   2.7834225e+00  -2.3628335e-03  -3.4745836e+00   2.7179581e+00  -7.3531900e-10  -4.0326597e+00   1.2561888e-11   2.7834235e+00   2.7179581e+00
   1.7610000e+01   6.0766414e-12  -1.0743341e-11  -4.5368190e-11   2.7833971e+00  -2.7047894e-03  -3.4745135e+00   2.7179581e+00  -7.1183102e-10  -4.0326597e+00   1.2342810e-11   2.7833984e+00   2.7179581e+00
   1.7620000e+01   5.9706650e-12  -1.0555978e-11  -4.4576967e-11   2.7833684e+00  -3.0418600e-03  -3.4744473e+00   2.7179581e+00  -6.8843264e-10  -4.0326597e+00   1.2127552e-11   2.7833700e+00   2.7179581e+00
   1.7630000e+01   5.8665367e-12  -1.0371882e-11  -4.3799544e-11   2.7833363e+00  -3.3737989e-03  -3.4743849e+00   2.7179581e+00  -6.6514048e-10  -4.0326597e+00   1.1916048e-11   2.7833383e+00   2.7179581e+00
   1.7640000e+01   5.7642245e-12  -1.0190997e-11  -4.3035679e-11   2.7833009e+00  -3.7003659e-03  -3.4743264e+00   2.7179581e+00  -6.4197085e-10  -4.0326597e+00   1.1708233e-11   2.7833033e+00   2.7179581e+00
   1.7650000e+01   5.6636966e-12  -1.0013267e-11  -4.2285135e-11   2.7832622e+00  -4.0213273e-03  -3.4742717e+00   2.7179581e+00  -6.1893971e-10  -4.0326597e+00   1.1504042e-11   2.7832651e+00   2.7179581e+00
   1.7660000e+01   5.5649219e-12  -9.8386364e-12  -4.1547682e-11   2.7832204e+00  -4.3364558e-03  -3.4742210e+00   2.7179581e+00  -5.9606223e-10  -4.0326597e+00   1.1303412e-11   2.7832238e+00   2.7179581e+00
   1.7670000e+01   5.4678698e-12  -9.6670511e-12  -4.0823089e-11   2.7831755e+00  -4.6455310e-03  -3.4741742e+00   2.7179581e+00  -5.7335298e-10  -4.0326597e+00   1.1106281e-11   2.7831794e+00   2.7179581e+00
   1.7680000e+01   5.3725103e-12  -9.4984583e-12  -4.0111134e-11   2.7831275e+00  -4.9483390e-03  -3.4741313e+00   2.7179581e+00  -5.5082592e-10  -4.0326597e+00   1.0912588e-11   2.7831319e+00   2.7179581e+00
   1.7690000e+01   5.2788138e-12  -9.3328057e-12  -3.9411595e-11   2.7830765e+00  -5.2446728e-03  -3.4740923e+00   2.7179581e+00  -5.2849476e-10  -4.0326597e+00   1.0722273e-11   2.7830815e+00   2.7179581e+00
   1.7700000e+01   5.1867515e-12  -9.1700421e-12  -3.8724256e-11   2.7830226e+00  -5.5343326e-03  -3.4740573e+00   2.7179581e+00  -5.0637221e-10  -4.0326597e+00   1.0535277e-11   2.7830281e+00   2.7179581e+00
   1.7710000e+01   5.0962946e-12  -9.0101171e-12  -3.8048904e-11   2.7829658e+00  -5.8171257e-03  -3.4740262e+00   2.7179581e+00  -4.8447066e-10  -4.0326597e+00   1.0351542e-11   2.7829719e+00   2.7179581e+00
   1.7720000e+01   5.0074154e-12  -8.8529811e-12  -3.7385330e-11   2.7829063e+00  -6.0928665e-03  -3.4739991e+00   2.7179581e+00  -4.6280197e-10  -4.0326597e+00   1.0171012e-11   2.7829129e+00   2.7179581e+00
   1.7730000e+01   4.9200862e-12  -8.6985856e-12  -3.6733329e-11   2.7828440e+00  -6.3613770e-03  -3.4739758e+00   2.7179581e+00  -4.4137738e-10  -4.0326597e+00   9.9936299e-12   2.7828513e+00   2.7179581e+00
   1.7740000e+01   4.8342800e-12  -8.5468827e-12  -3.6092700e-11   2.7827790e+00  -6.6224864e-03  -3.4739565e+00   2.7179581e+00  -4.2020779e-10  -4.0326597e+00   9.8193414e-12   2.7827869e+00   2.7179581e+00
   1.7750000e+01   4.7499702e-12  -8.3978254e-12  -3.5463242e-11   2.7827115e+00  -6.8760315e-03  -3.4739410e+00   2.7179581e+00  -3.9930334e-10  -4.0326597e+00   9.6480925e-12   2.7827200e+00   2.7179581e+00
   1.7760000e+01   4.6671309e-12  -8.2513678e-12  -3.4844763e-11   2.7826415e+00  -7.1218570e-03  -3.4739295e+00   2.7179581e+00  -3.7867383e-10  -4.0326597e+00   9.4798302e-12   2.7826506e+00   2.7179581e+00
   1.7770000e+01   4.5857362e-12  -8.1074643e-12  -3.4237070e-11   2.7825691e+00  -7.3598149e-03  -3.4739217e+00   2.7179581e+00  -3.5832844e-10  -4.0326597e+00   9.3145023e-12   2.7825788e+00   2.7179581e+00
   1.7780000e+01   4.5057611e-12  -7.9660705e-12  -3.3639975e-11   2.7824943e+00  -7.5897653e-03  -3.4739179e+00   2.7179581e+00  -3.3827568e-10  -4.0326597e+00   9.1520578e-12   2.7825047e+00   2.7179581e+00
   1.7790000e+01   4.4271807e-12  -7.8271425e-12  -3.3053293e-11   2.7824173e+00  -7.8115761e-03  -3.4739178e+00   2.7179581e+00  -3.1852394e-10  -4.0326597e+00   8.9924462e-12   2.7824283e+00   2.7179581e+00
   1.7800000e+01   4.3499707e-12  -7.6906375e-12  -3.2476843e-11   2.7823381e+00  -8.0251230e-03  -3.4739215e+00   2.7179581e+00  -2.9908086e-10  -4.0326597e+00   8.8356183e-12   2.7823497e+00   2.7179581e+00
   1.7810000e+01   4.2741073e-12  -7.5565131e-12  -3.1910447e-11   2.7822568e+00  -8.2302895e-03  -3.4739289e+00   2.7179581e+00  -2.7995364e-10  -4.0326597e+00   8.6815254e-12   2.7822690e+00   2.7179581e+00
   1.7820000e+01   4.1995670e-12  -7.4247278e-12  -3.1353928e-11   2.7821735e+00  -8.4269670e-03  -3.4739401e+00   2.7179581e+00  -2.6114911e-10  -4.0326597e+00   8.5301199e-12   2.7821863e+00   2.7179581e+00
   1.7830000e+01   4.1263266e-12  -7.2952408e-12  -3.0807116e-11   2.7820883e+00  -8.6150552e-03  -3.4739549e+00   2.7179581e+00  -2.4267349e-10  -4.0326597e+00   8.3813549e-12   2.7821016e+00   2.7179581e+00
   1.7840000e+01   4.0543636e-12  -7.1680121e-12  -3.0269839e-11   2.7820012e+00  -8.7944615e-03  -3.4739734e+00   2.7179581e+00  -2.2453269e-10  -4.0326597e+00   8.2351844e-12   2.7820151e+00   2.7179581e+00
   1.7850000e+01   3.9836555e-12  -7.0430022e-12  -2.9741933e-11   2.7819124e+00  -8.9651013e-03  -3.4739954e+00   2.7179581e+00  -2.0673207e-10  -4.0326597e+00   8.0915630e-12   2.7819269e+00   2.7179581e+00
   1.7860000e+01   3.9141806e-12  -6.9201725e-12  -2.9223233e-11   2.7818220e+00  -9.1268983e-03  -3.4740210e+00   2.7179581e+00  -1.8927659e-10  -4.0326597e+00   7.9504464e-12   2.7818369e+00   2.7179581e+00
   1.7870000e+01   3.8459174e-12  -6.7994850e-12  -2.8713580e-11   2.7817299e+00  -9.2797841e-03  -3.4740501e+00   2.7179581e+00  -1.7217077e-10  -4.0326597e+00   7.8117909e-12   2.7817454e+00   2.7179581e+00
   1.7880000e+01   3.7788447e-12  -6.6809022e-12  -2.8212815e-11   2.7816364e+00  -9.4236982e-03  -3.4740826e+00   2.7179581e+00  -1.5541865e-10  -4.0326597e+00   7.6755535e-12   2.7816523e+00   2.7179581e+00
   1.7890000e+01   3.7129417e-12  -6.5643875e-12  -2.7720783e-11   2.7815415e+00  -9.5585882e-03  -3.4741185e+00   2.7179581e+00  -1.3902397e-10  -4.0326597e+00   7.5416920e-12   2.7815579e+00   2.7179581e+00
   1.7900000e+01   3.6481880e-12  -6.4499048e-12  -2.7237333e-11   2.7814452e+00  -9.6844100e-03  -3.4741578e+00   2.7179581e+00  -1.2298996e-10  -4.0326597e+00   7.4101652e-12   2.7814621e+00   2.7179581e+00
   1.7910000e+01   3.5845637e-12  -6.3374186e-12  -2.6762313e-11   2.7813478e+00  -9.8011270e-03  -3.4742003e+00   2.7179581e+00  -1.0731949e-10  -4.0326597e+00   7.2809321e-12   2.7813651e+00   2.7179581e+00
   1.7920000e+01   3.5220490e-12  -6.2268943e-12  -2.6295578e-11   2.7812492e+00  -9.9087109e-03  -3.4742460e+00   2.7179581e+00  -9.2015079e-11  -4.0326597e+00   7.1539528e-12   2.7812669e+00   2.7179581e+00
   1.7930000e+01   3.4606245e-12  -6.1182974e-12  -2.5836983e-11   2.7811496e+00  -1.0007141e-02  -3.4742949e+00   2.7179581e+00  -7.7078864e-11  -4.0326597e+00   7.0291881e-12   2.7811676e+00   2.7179581e+00
   1.7940000e+01   3.4002713e-12  -6.0115945e-12  -2.5386386e-11   2.7810491e+00  -1.0096405e-02  -3.4743469e+00   2.7179581e+00  -6.2512636e-11  -4.0326597e+00   6.9065992e-12   2.7810674e+00   2.7179581e+00
   1.7950000e+01   3.3409706e-12  -5.9067524e-12  -2.4943648e-11   2.7809477e+00  -1.0176498e-02  -3.4744019e+00   2.7179581e+00  -4.8317748e-11  -4.0326597e+00   6.7861483e-12   2.7809664e+00   2.7179581e+00
   1.7960000e+01   3.2827041e-12  -5.8037388e-12  -2.4508630e-11   2.7808456e+00  -1.0247423e-02  -3.4744598e+00   2.7179581e+00  -3.4495201e-11  -4.0326597e+00   6.6677981e-12   2.7808645e+00   2.7179581e+00
   1.7970000e+01   3.2254538e-12  -5.7025218e-12  -2.4081200e-11   2.7807428e+00  -1.0309190e-02  -3.4745207e+00   2.7179581e+00  -2.1045782e-11  -4.0326597e+00   6.5515118e-12   2.7807619e+00   2.7179581e+00
   1.7980000e+01   3.1692019e-12  -5.6030700e-12  -2.3661224e-11   2.7806394e+00  -1.0361818e-02  -3.4745843e+00   2.7179581e+00  -7.9697355e-12  -4.0326597e+00   6.4372536e-12   2.7806588e+00   2.7179581e+00
   1.7990000e+01   3.1139311e-12  -5.5053526e-12  -2.3248572e-11   2.7805356e+00  -1.0405333e-02  -3.4746507e+00   2.7179581e+00   4.7328420e-12  -4.0326597e+00   6.3249881e-12   2.7805551e+00   2.7179581e+00
   1.8000000e+01   3.0596242e-12  -5.4093394e-12  -2.2843117e-11   2.7804314e+00  -1.0439768e-02  -3.4747197e+00   2.7179581e+00   1.7062077e-11  -4.0326597e+00   6.2146804e-12   2.7804510e+00   2.7179581e+00
   1.8010000e+01   3.0062644e-12  -5.3150006e-12  -2.2444733e-11   2.7803268e+00  -1.0465163e-02  -3.4747913e+00   2.7179581e+00   2.9018755e-11  -4.0326597e+00   6.1062965e-12   2.7803465e+00   2.7179581e+00
   1.8020000e+01   2.9538352e-12  -5.2223072e-12  -2.2053296e-11   2.7802221e+00  -1.0481567e-02  -3.4748654e+00   2.7179581e+00   4.0603686e-11  -4.0326597e+00   5.9998029e-12   2.7802418e+00   2.7179581e+00
   1.8030000e+01   2.9023203e-12  -5.1312302e-12  -2.1668687e-11   2.7801172e+00  -1.0489035e-02  -3.4749420e+00   2.7179581e+00   5.1818150e-11  -4.0326597e+00   5.8951664e-12   2.7801370e+00   2.7179581e+00
   1.8040000e+01   2.8517039e-12  -5.0417417e-12  -2.1290785e-11   2.7800123e+00  -1.0487629e-02  -3.4750209e+00   2.7179581e+00   6.2663414e-11  -4.0326597e+00   5.7923548e-12   2.7800321e+00   2.7179581e+00
   1.8050000e+01   2.8019702e-12  -4.9538139e-12  -2.0919474e-11   2.7799075e+00  -1.0477419e-02  -3.4751020e+00   2.7179581e+00   7.3141221e-11  -4.0326597e+00   5.6913363e-12   2.7799273e+00   2.7179581e+00
   1.8060000e+01   2.7531039e-12  -4.8674195e-12  -2.0554638e-11   2.7798028e+00  -1.0458481e-02  -3.4751853e+00   2.7179581e+00   8.3253530e-11  -4.0326597e+00   5.5920795e-12   2.7798225e+00   2.7179581e+00
   1.8070000e+01   2.7050898e-12  -4.7825318e-12  -2.0196165e-11   2.7796984e+00  -1.0430897e-02  -3.4752707e+00   2.7179581e+00   9.3002374e-11  -4.0326597e+00   5.4945538e-12   2.7797179e+00   2.7179581e+00
   1.8080000e+01   2.6579131e-12  -4.6991245e-12  -1.9843944e-11   2.7795942e+00  -1.0394757e-02  -3.4753581e+00   2.7179581e+00   1.0239052e-10  -4.0326597e+00   5.3987288e-12   2.7796137e+00   2.7179581e+00
   1.8090000e+01   2.6115591e-12  -4.6171719e-12  -1.9497866e-11   2.7794905e+00  -1.0350158e-02  -3.4754474e+00   2.7179581e+00   1.1142040e-10  -4.0326597e+00   5.3045751e-12   2.7795098e+00   2.7179581e+00
   1.8100000e+01   2.5660136e-12  -4.5366485e-12  -1.9157823e-11   2.7793873e+00  -1.0297202e-02  -3.4755385e+00   2.7179581e+00   1.2009491e-10  -4.0326597e+00   5.2120634e-12   2.7794063e+00   2.7179581e+00
   1.8110000e+01   2.5212623e-12  -4.4575295e-12  -1.8823711e-11   2.7792846e+00  -1.0235998e-02  -3.4756314e+00   2.7179581e+00   1.2841732e-10  -4.0326597e+00   5.1211651e-12   2.7793034e+00   2.7179581e+00
   1.8120000e+01   2.4772915e-12  -4.3797902e-12  -1.8495425e-11   2.7791826e+00  -1.0166660e-02  -3.4757259e+00   2.7179581e+00   1.3639065e-10  -4.0326597e+00   5.0318521e-12   2.7792012e+00   2.7179581e+00
   1.8130000e+01   2.4340876e-12  -4.3034068e-12  -1.8172865e-11   2.7790813e+00  -1.0089309e-02  -3.4758219e+00   2.7179581e+00   1.4401867e-10  -4.0326597e+00   4.9440967e-12   2.7790996e+00   2.7179581e+00
   1.8140000e+01   2.3916371e-12  -4.2283554e-12  -1.7855930e-11   2.7789808e+00  -1.0004072e-02  -3.4759194e+00   2.7179581e+00   1.5130491e-10  -4.0326597e+00   4.8578718e-12   2.7789988e+00   2.7179581e+00
   1.8150000e+01   2.3499270e-12  -4.1546130e-12  -1.7544523e-11   2.7788812e+00  -9.9110811e-03  -3.4760183e+00   2.7179581e+00   1.5825331e-10  -4.0326597e+00   4.7731506e-12   2.7788989e+00   2.7179581e+00
   1.8160000e+01   2.3089443e-12  -4.0821566e-12  -1.7238546e-11   2.7787826e+00  -9.8104743e-03  -3.4761185e+00   2.7179581e+00   1.6486791e-10  -4.0326597e+00   4.6899069e-12   2.7788000e+00   2.7179581e+00
   1.8170000e+01   2.2686764e-12  -4.0109639e-12  -1.6937906e-11   2.7786851e+00  -9.7023945e-03  -3.4762198e+00   2.7179581e+00   1.7115277e-10  -4.0326597e+00   4.6081150e-12   2.7787020e+00   2.7179581e+00
   1.8180000e+01   2.2291107e-12  -3.9410128e-12  -1.6642509e-11   2.7785886e+00  -9.5869901e-03  -3.4763222e+00   2.7179581e+00   1.7711218e-10  -4.0326597e+00   4.5277495e-12   2.7786052e+00   2.7179581e+00
   1.8190000e+01   2.1902350e-12  -3.8722816e-12  -1.6352264e-11   2.7784934e+00  -9.4644144e-03  -3.4764257e+00   2.7179581e+00   1.8275086e-10  -4.0326597e+00   4.4487857e-12   2.7785095e+00   2.7179581e+00
   1.8200000e+01   2.1520373e-12  -3.8047490e-12  -1.6067080e-11   2.7783994e+00  -9.3348255e-03  -3.4765300e+00   2.7179581e+00   1.8807336e-10  -4.0326597e+00   4.3711989e-12   2.7784151e+00   2.7179581e+00
   1.8210000e+01   2.1145058e-12  -3.7383943e-12  -1.5786871e-11   2.7783067e+00  -9.1983864e-03  -3.4766351e+00   2.7179581e+00   1.9308442e-10  -4.0326597e+00   4.2949653e-12   2.7783219e+00   2.7179581e+00
   1.8220000e+01   2.0776289e-12  -3.6731968e-12  -1.5511548e-11   2.7782154e+00  -9.0552643e-03  -3.4767410e+00   2.7179581e+00   1.9778896e-10  -4.0326597e+00   4.2200611e-12   2.7782302e+00   2.7179581e+00
   1.8230000e+01   2.0413950e-12  -3.6091363e-12  -1.5241026e-11   2.7781256e+00  -8.9056313e-03  -3.4768474e+00   2.7179581e+00   2.0219183e-10  -4.0326597e+00   4.1464633e-12   2.7781399e+00   2.7179581e+00
   1.8240000e+01   2.0057931e-12  -3.5461930e-12  -1.4975223e-11   2.7780374e+00  -8.7496632e-03  -3.4769544e+00   2.7179581e+00   2.0629830e-10  -4.0326597e+00   4.0741491e-12   2.7780511e+00   2.7179581e+00
   1.8250000e+01   1.9708121e-12  -3.4843474e-12  -1.4714055e-11   2.7779507e+00  -8.5875398e-03  -3.4770618e+00   2.7179581e+00   2.1011349e-10  -4.0326597e+00   4.0030960e-12   2.7779640e+00   2.7179581e+00
   1.8260000e+01   1.9364412e-12  -3.4235805e-12  -1.4457442e-11   2.7778657e+00  -8.4194447e-03  -3.4771696e+00   2.7179581e+00   2.1364265e-10  -4.0326597e+00   3.9332821e-12   2.7778784e+00   2.7179581e+00
   1.8270000e+01   1.9026697e-12  -3.3638733e-12  -1.4205304e-11   2.7777823e+00  -8.2455650e-03  -3.4772776e+00   2.7179581e+00   2.1689107e-10  -4.0326597e+00   3.8646857e-12   2.7777946e+00   2.7179581e+00
   1.8280000e+01   1.8694871e-12  -3.3052074e-12  -1.3957564e-11   2.7777008e+00  -8.0660914e-03  -3.4773858e+00   2.7179581e+00   2.1986439e-10  -4.0326597e+00   3.7972856e-12   2.7777125e+00   2.7179581e+00
   1.8290000e+01   1.8368833e-12  -3.2475646e-12  -1.3714144e-11   2.7776210e+00  -7.8812176e-03  -3.4774940e+00   2.7179581e+00   2.2256794e-10  -4.0326597e+00   3.7310610e-12   2.7776322e+00   2.7179581e+00
   1.8300000e+01   1.8048481e-12  -3.1909271e-12  -1.3474969e-11   2.7775432e+00  -7.6911406e-03  -3.4776022e+00   2.7179581e+00   2.2500746e-10  -4.0326597e+00   3.6659914e-12   2.7775538e+00   2.7179581e+00
   1.8310000e+01   1.7733715e-12  -3.1352774e-12  -1.3239966e-11   2.7774673e+00  -7.4960600e-03  -3.4777103e+00   2.7179581e+00   2.2718859e-10  -4.0326597e+00   3.6020565e-12   2.7774774e+00   2.7179581e+00
   1.8320000e+01   1.7424440e-12  -3.0805982e-12  -1.3009061e-11   2.7773933e+00  -7.2961783e-03  -3.4778182e+00   2.7179581e+00   2.2911703e-10  -4.0326597e+00   3.5392367e-12   2.7774029e+00   2.7179581e+00
   1.8330000e+01   1.7120558e-12  -3.0268726e-12  -1.2782183e-11   2.7773214e+00  -7.0917004e-03  -3.4779257e+00   2.7179581e+00   2.3079837e-10  -4.0326597e+00   3.4775125e-12   2.7773304e+00   2.7179581e+00
   1.8340000e+01   1.6821975e-12  -2.9740840e-12  -1.2559262e-11   2.7772515e+00  -6.8828333e-03  -3.4780329e+00   2.7179581e+00   2.3223852e-10  -4.0326597e+00   3.4168647e-12   2.7772600e+00   2.7179581e+00
   1.8350000e+01   1.6528600e-12  -2.9222160e-12  -1.2340228e-11   2.7771838e+00  -6.6697861e-03  -3.4781397e+00   2.7179581e+00   2.3344332e-10  -4.0326597e+00   3.3572746e-12   2.7771918e+00   2.7179581e+00
   1.8360000e+01   1.6240342e-12  -2.8712526e-12  -1.2125015e-11   2.7771182e+00  -6.4527704e-03  -3.4782458e+00   2.7179581e+00   2.3441849e-10  -4.0326597e+00   3.2987238e-12   2.7771257e+00   2.7179581e+00
   1.8370000e+01   1.5957110e-12  -2.8211780e-12  -1.1913555e-11   2.7770547e+00  -6.2319988e-03  -3.4783514e+00   2.7179581e+00   2.3516992e-10  -4.0326597e+00   3.2411941e-12   2.7770617e+00   2.7179581e+00
   1.8380000e+01   1.5678818e-12  -2.7719767e-12  -1.1705782e-11   2.7769936e+00  -6.0076860e-03  -3.4784562e+00   2.7179581e+00   2.3570348e-10  -4.0326597e+00   3.1846677e-12   2.7770001e+00   2.7179581e+00
   1.8390000e+01   1.5405380e-12  -2.7236335e-12  -1.1501634e-11   2.7769346e+00  -5.7800537e-03  -3.4785601e+00   2.7179581e+00   2.3602512e-10  -4.0326597e+00   3.1291271e-12   2.7769406e+00   2.7179581e+00
   1.8400000e+01   1.5136710e-12  -2.6761334e-12  -1.1301045e-11   2.7768780e+00  -5.5493121e-03  -3.4786632e+00   2.7179581e+00   2.3614069e-10  -4.0326597e+00   3.0745552e-12   2.7768835e+00   2.7179581e+00
   1.8410000e+01   1.4872726e-12  -2.6294616e-12  -1.1103955e-11   2.7768237e+00  -5.3156790e-03  -3.4787654e+00   2.7179581e+00   2.3605605e-10  -4.0326597e+00   3.0209350e-12   2.7768288e+00   2.7179581e+00
   1.8420000e+01   1.4613346e-12  -2.5836038e-12  -1.0910302e-11   2.7767717e+00  -5.0793726e-03  -3.4788665e+00   2.7179581e+00   2.3577725e-10  -4.0326597e+00   2.9682499e-12   2.7767764e+00   2.7179581e+00
   1.8430000e+01   1.4358489e-12  -2.5385458e-12  -1.0720026e-11   2.7767221e+00  -4.8406118e-03  -3.4789664e+00   2.7179581e+00   2.3530994e-10  -4.0326597e+00   2.9164837e-12   2.7767263e+00   2.7179581e+00
   1.8440000e+01   1.4108077e-12  -2.4942736e-12  -1.0533069e-11   2.7766749e+00  -4.5996162e-03  -3.4790652e+00   2.7179581e+00   2.3466012e-10  -4.0326597e+00   2.8656202e-12   2.7766787e+00   2.7179581e+00
   1.8450000e+01   1.3862033e-12  -2.4507735e-12  -1.0349373e-11   2.7766302e+00  -4.3566053e-03  -3.4791627e+00   2.7179581e+00   2.3383351e-10  -4.0326597e+00   2.8156439e-12   2.7766336e+00   2.7179581e+00
   1.8460000e+01   1.3620279e-12  -2.4080321e-12  -1.0168880e-11   2.7765878e+00  -4.1117987e-03  -3.4792588e+00   2.7179581e+00   2.3283609e-10  -4.0326597e+00   2.7665391e-12   2.7765909e+00   2.7179581e+00
   1.8470000e+01   1.3382741e-12  -2.3660360e-12  -9.9915344e-12   2.7765480e+00  -3.8654158e-03  -3.4793535e+00   2.7179581e+00   2.3167364e-10  -4.0326597e+00   2.7182907e-12   2.7765507e+00   2.7179581e+00
   1.8480000e+01   1.3149347e-12  -2.3247724e-12  -9.8172821e-12   2.7765106e+00  -3.6176757e-03  -3.4794468e+00   2.7179581e+00   2.3035183e-10  -4.0326597e+00   2.6708837e-12   2.7765129e+00   2.7179581e+00
   1.8490000e+01   1.2920022e-12  -2.2842284e-12  -9.6460688e-12   2.7764757e+00  -3.3687970e-03  -3.4795384e+00   2.7179581e+00   2.2887650e-10  -4.0326597e+00   2.6243035e-12   2.7764777e+00   2.7179581e+00
   1.8500000e+01   1.2694697e-12  -2.2443915e-12  -9.4778414e-12   2.7764432e+00  -3.1189976e-03  -3.4796285e+00   2.7179581e+00   2.2725340e-10  -4.0326597e+00   2.5785357e-12   2.7764450e+00   2.7179581e+00
   1.8510000e+01   1.2473302e-12  -2.2052493e-12  -9.3125479e-12   2.7764133e+00  -2.8684945e-03  -3.4797169e+00   2.7179581e+00   2.2548799e-10  -4.0326597e+00   2.5335661e-12   2.7764148e+00   2.7179581e+00
   1.8520000e+01   1.2255767e-12  -2.1667898e-12  -9.1501371e-12   2.7763859e+00  -2.6175039e-03  -3.4798035e+00   2.7179581e+00   2.2358600e-10  -4.0326597e+00   2.4893807e-12   2.7763871e+00   2.7179581e+00
   1.8530000e+01   1.2042027e-12  -2.1290010e-12  -8.9905588e-12   2.7763610e+00  -2.3662411e-03  -3.4798883e+00   2.7179581e+00   2.2155305e-10  -4.0326597e+00   2.4459659e-12   2.7763620e+00   2.7179581e+00
   1.8540000e+01   1.1832014e-12  -2.0918712e-12  -8.8337635e-12   2.7763387e+00  -2.1149063e-03  -3.4799713e+00   2.7179581e+00   2.1939451e-10  -4.0326597e+00   2.4033083e-12   2.7763395e+00   2.7179581e+00
   1.8550000e+01   1.1625664e-12  -2.0553890e-12  -8.6797028e-12   2.7763189e+00  -1.8637336e-03  -3.4800523e+00   2.7179581e+00   2.1711567e-10  -4.0326597e+00   2.3613946e-12   2.7763195e+00   2.7179581e+00
   1.8560000e+01   1.1422912e-12  -2.0195431e-12  -8.5283288e-12   2.7763016e+00  -1.6129326e-03  -3.4801313e+00   2.7179581e+00   2.1472216e-10  -4.0326597e+00   2.3202119e-12   2.7763021e+00   2.7179581e+00
   1.8570000e+01   1.1223697e-12  -1.9843223e-12  -8.3795948e-12   2.7762868e+00  -1.3627120e-03  -3.4802083e+00   2.7179581e+00   2.1221931e-10  -4.0326597e+00   2.2797475e-12   2.7762871e+00   2.7179581e+00
   1.8580000e+01   1.1027956e-12  -1.9497157e-12  -8.2334547e-12   2.7762748e+00  -1.1133142e-03  -3.4802829e+00   2.7179581e+00   2.0961238e-10  -4.0326597e+00   2.2399887e-12   2.7762751e+00   2.7179581e+00
   1.8590000e+01   1.0835628e-12  -1.9157127e-12  -8.0898633e-12   2.7762650e+00  -8.6489936e-04  -3.4803557e+00   2.7179581e+00   2.0690658e-10  -4.0326597e+00   2.2009233e-12   2.7762652e+00   2.7179581e+00
   1.8600000e+01   1.0646655e-12  -1.8823027e-12  -7.9487762e-12   2.7762577e+00  -6.1767240e-04  -3.4804263e+00   2.7179581e+00   2.0410697e-10  -4.0326597e+00   2.1625392e-12   2.7762578e+00   2.7179581e+00
   1.8610000e+01   1.0460978e-12  -1.8494753e-12  -7.8101496e-12   2.7762528e+00  -3.7183124e-04  -3.4804948e+00   2.7179581e+00   2.0121869e-10  -4.0326597e+00   2.1248246e-12   2.7762529e+00   2.7179581e+00
   1.8620000e+01   1.0278538e-12  -1.8172205e-12  -7.6739406e-12   2.7762504e+00  -1.2754852e-04  -3.4805610e+00   2.7179581e+00   1.9824662e-10  -4.0326597e+00   2.0877677e-12   2.7762504e+00   2.7179581e+00
   1.8630000e+01   1.0099281e-12  -1.7855282e-12  -7.5401072e-12   2.7762503e+00   1.1496970e-04  -3.4806249e+00   2.7179581e+00   1.9519572e-10  -4.0326597e+00   2.0513570e-12   2.7762503e+00   2.7179581e+00
   1.8640000e+01   9.9231492e-13  -1.7543886e-12  -7.4086078e-12   2.7762527e+00   3.5553340e-04  -3.4806865e+00   2.7179581e+00   1.9207080e-10  -4.0326597e+00   2.0155814e-12   2.7762527e+00   2.7179581e+00
   1.8650000e+01   9.7500896e-13  -1.7237921e-12  -7.2794017e-12   2.7762575e+00   5.9395600e-04  -3.4807457e+00   2.7179581e+00   1.8887661e-10  -4.0326597e+00   1.9804297e-12   2.7762575e+00   2.7179581e+00
   1.8660000e+01   9.5800481e-13  -1.6937292e-12  -7.1524490e-12   2.7762646e+00   8.3005391e-04  -3.4808025e+00   2.7179581e+00   1.8561786e-10  -4.0326597e+00   1.9458910e-12   2.7762647e+00   2.7179581e+00
   1.8670000e+01   9.4129722e-13  -1.6641905e-12  -7.0277103e-12   2.7762741e+00   1.0636469e-03  -3.4808570e+00   2.7179581e+00   1.8229927e-10  -4.0326597e+00   1.9119547e-12   2.7762743e+00   2.7179581e+00
   1.8680000e+01   9.2488100e-13  -1.6351671e-12  -6.9051471e-12   2.7762859e+00   1.2945580e-03  -3.4809089e+00   2.7179581e+00   1.7892511e-10  -4.0326597e+00   1.8786102e-12   2.7762862e+00   2.7179581e+00
   1.8690000e+01   9.0875108e-13  -1.6066498e-12  -6.7847214e-12   2.7763000e+00   1.5226143e-03  -3.4809584e+00   2.7179581e+00   1.7549979e-10  -4.0326597e+00   1.8458472e-12   2.7763004e+00   2.7179581e+00
   1.8700000e+01   8.9290247e-13  -1.5786298e-12  -6.6663959e-12   2.7763164e+00   1.7476462e-03  -3.4810054e+00   2.7179581e+00   1.7202784e-10  -4.0326597e+00   1.8136557e-12   2.7763169e+00   2.7179581e+00
   1.8710000e+01   8.7733026e-13  -1.5510985e-12  -6.5501340e-12   2.7763350e+00   1.9694882e-03  -3.4810499e+00   2.7179581e+00   1.6851353e-10  -4.0326597e+00   1.7820256e-12   2.7763357e+00   2.7179581e+00
   1.8720000e+01   8.6202963e-13  -1.5240474e-12  -6.4358997e-12   2.7763558e+00   2.1879785e-03  -3.4810918e+00   2.7179581e+00   1.6496098e-10  -4.0326597e+00   1.7509470e-12   2.7763566e+00   2.7179581e+00
   1.8730000e+01   8.4699584e-13  -1.4974680e-12  -6.3236577e-12   2.7763787e+00   2.4029597e-03  -3.4811312e+00   2.7179581e+00   1.6137424e-10  -4.0326597e+00   1.7204105e-12   2.7763798e+00   2.7179581e+00
   1.8740000e+01   8.3222424e-13  -1.4713522e-12  -6.2133731e-12   2.7764038e+00   2.6142781e-03  -3.4811680e+00   2.7179581e+00   1.5775718e-10  -4.0326597e+00   1.6904066e-12   2.7764051e+00   2.7179581e+00
   1.8750000e+01   8.1771026e-13  -1.4456918e-12  -6.1050120e-12   2.7764310e+00   2.8217846e-03  -3.4812023e+00   2.7179581e+00   1.5411377e-10  -4.0326597e+00   1.6609259e-12   2.7764325e+00   2.7179581e+00
   1.8760000e+01   8.0344940e-13  -1.4204790e-12  -5.9985406e-12   2.7764603e+00   3.0253343e-03  -3.4812339e+00   2.7179581e+00   1.5044782e-10  -4.0326597e+00   1.6319594e-12   2.7764619e+00   2.7179581e+00
   1.8770000e+01   7.8943725e-13  -1.3957058e-12  -5.8939261e-12   2.7764915e+00   3.2247815e-03  -3.4812630e+00   2.7179581e+00   1.4676311e-10  -4.0326597e+00   1.6034980e-12   2.7764934e+00   2.7179581e+00
   1.8780000e+01   7.7566947e-13  -1.3713647e-12  -5.7911361e-12   2.7765248e+00   3.4199952e-03  -3.4812894e+00   2.7179581e+00   1.4306319e-10  -4.0326597e+00   1.5755331e-12   2.7765269e+00   2.7179581e+00
   1.8790000e+01   7.6214180e-13  -1.3474482e-12  -5.6901387e-12   2.7765600e+00   3.6108441e-03  -3.4813132e+00   2.7179581e+00   1.3935173e-10  -4.0326597e+00   1.5480558e-12   2.7765623e+00   2.7179581e+00
   1.8800000e+01   7.4885006e-13  -1.3239487e-12  -5.5909027e-12   2.7765970e+00   3.7972015e-03  -3.4813345e+00   2.7179581e+00   1.3563199e-10  -4.0326597e+00   1.5210577e-12   2.7765996e+00   2.7179581e+00
   1.8810000e+01   7.3579012e-13  -1.3008590e-12  -5.4933974e-12   2.7766359e+00   3.9789454e-03  -3.4813531e+00   2.7179581e+00   1.3190720e-10  -4.0326597e+00   1.4945305e-12   2.7766388e+00   2.7179581e+00
   1.8820000e+01   7.2295795e-13  -1.2781721e-12  -5.3975926e-12   2.7766766e+00   4.1559587e-03  -3.4813691e+00   2.7179581e+00   1.2818080e-10  -4.0326597e+00   1.4684659e-12   2.7766797e+00   2.7179581e+00
   1.8830000e+01   7.1034957e-13  -1.2558807e-12  -5.3034587e-12   2.7767190e+00   4.3281290e-03  -3.4813825e+00   2.7179581e+00   1.2445594e-10  -4.0326597e+00   1.4428558e-12   2.7767224e+00   2.7179581e+00
   1.8840000e+01   6.9796108e-13  -1.2339782e-12  -5.2109664e-12   2.7767632e+00   4.4953491e-03  -3.4813934e+00   2.7179581e+00   1.2073565e-10  -4.0326597e+00   1.4176924e-12   2.7767668e+00   2.7179581e+00
   1.8850000e+01   6.8578864e-13  -1.2124576e-12  -5.1200872e-12   2.7768089e+00   4.6575164e-03  -3.4814017e+00   2.7179581e+00   1.1702280e-10  -4.0326597e+00   1.3929679e-12   2.7768128e+00   2.7179581e+00
   1.8860000e+01   6.7382849e-13  -1.1913124e-12  -5.0307929e-12   2.7768563e+00   4.8145337e-03  -3.4814074e+00   2.7179581e+00   1.1332032e-10  -4.0326597e+00   1.3686746e-12   2.7768605e+00   2.7179581e+00
   1.8870000e+01   6.6207693e-13  -1.1705359e-12  -4.9430559e-12   2.7769052e+00   4.9663084e-03  -3.4814105e+00   2.7179581e+00   1.0963105e-10  -4.0326597e+00   1.3448049e-12   2.7769097e+00   2.7179581e+00
   1.8880000e+01   6.5053031e-13  -1.1501218e-12  -4.8568490e-12   2.7769556e+00   5.1127536e-03  -3.4814112e+00   2.7179581e+00   1.0595773e-10  -4.0326597e+00   1.3213515e-12   2.7769603e+00   2.7179581e+00
   1.8890000e+01   6.3918507e-13  -1.1300637e-12  -4.7721456e-12   2.7770075e+00   5.2537871e-03  -3.4814093e+00   2.7179581e+00   1.0230281e-10  -4.0326597e+00   1.2983071e-12   2.7770124e+00   2.7179581e+00
   1.8900000e+01   6.2803769e-13  -1.1103554e-12  -4.6889195e-12   2.7770607e+00   5.3893322e-03  -3.4814049e+00   2.7179581e+00   9.8668921e-11  -4.0326597e+00   1.2756647e-12   2.7770659e+00   2.7179581e+00
   1.8910000e+01   6.1708472e-13  -1.0909908e-12  -4.6071447e-12   2.7771153e+00   5.5193172e-03  -3.4813981e+00   2.7179581e+00   9.5058437e-11  -4.0326597e+00   1.2534171e-12   2.7771207e+00   2.7179581e+00
   1.8920000e+01   6.0632277e-13  -1.0719639e-12  -4.5267962e-12   2.7771711e+00   5.6436755e-03  -3.4813888e+00   2.7179581e+00   9.1473551e-11  -4.0326597e+00   1.2315575e-12   2.7771768e+00   2.7179581e+00
   1.8930000e+01   5.9574850e-13  -1.0532689e-12  -4.4478489e-12   2.7772281e+00   5.7623458e-03  -3.4813771e+00   2.7179581e+00   8.7916653e-11  -4.0326597e+00   1.2100792e-12   2.7772341e+00   2.7179581e+00
   1.8940000e+01   5.8535865e-13  -1.0348999e-12  -4.3702784e-12   2.7772863e+00   5.8752720e-03  -3.4813630e+00   2.7179581e+00   8.4389873e-11  -4.0326597e+00   1.1889754e-12   2.7772925e+00   2.7179581e+00
   1.8950000e+01   5.7515000e-13  -1.0168512e-12  -4.2940608e-12   2.7773456e+00   5.9824034e-03  -3.4813465e+00   2.7179581e+00   8.0895243e-11  -4.0326597e+00   1.1682397e-12   2.7773521e+00   2.7179581e+00
   1.8960000e+01   5.6511939e-13  -9.9911734e-13  -4.2191724e-12   2.7774060e+00   6.0836943e-03  -3.4813278e+00   2.7179581e+00   7.7434846e-11  -4.0326597e+00   1.1478656e-12   2.7774126e+00   2.7179581e+00
   1.8970000e+01   5.5526372e-13  -9.8169275e-13  -4.1455901e-12   2.7774673e+00   6.1791043e-03  -3.4813067e+00   2.7179581e+00   7.4010406e-11  -4.0326597e+00   1.1278468e-12   2.7774742e+00   2.7179581e+00
   1.8980000e+01   5.4557992e-13  -9.6457203e-13  -4.0732910e-12   2.7775295e+00   6.2685984e-03  -3.4812833e+00   2.7179581e+00   7.0623916e-11  -4.0326597e+00   1.1081772e-12   2.7775366e+00   2.7179581e+00
   1.8990000e+01   5.3606501e-13  -9.4774991e-13  -4.0022529e-12   2.7775927e+00   6.3521467e-03  -3.4812578e+00   2.7179581e+00   6.7276937e-11  -4.0326597e+00   1.0888506e-12   2.7775999e+00   2.7179581e+00
   1.9000000e+01   5.2671604e-13  -9.3122116e-13  -3.9324536e-12   2.7776566e+00   6.4297244e-03  -3.4812301e+00   2.7179581e+00   6.3971166e-11  -4.0326597e+00   1.0698610e-12   2.7776640e+00   2.7179581e+00
   1.9010000e+01   5.1753012e-13  -9.1498067e-13  -3.8638717e-12   2.7777212e+00   6.5013122e-03  -3.4812002e+00   2.7179581e+00   6.0708338e-11  -4.0326597e+00   1.0512027e-12   2.7777288e+00   2.7179581e+00
   1.9020000e+01   5.0850440e-13  -8.9902342e-13  -3.7964858e-12   2.7777866e+00   6.5668956e-03  -3.4811682e+00   2.7179581e+00   5.7489753e-11  -4.0326597e+00   1.0328697e-12   2.7777943e+00   2.7179581e+00
   1.9030000e+01   4.9963609e-13  -8.8334446e-13  -3.7302751e-12   2.7778526e+00   6.6264656e-03  -3.4811342e+00   2.7179581e+00   5.4316833e-11  -4.0326597e+00   1.0148565e-12   2.7778605e+00   2.7179581e+00
   1.9040000e+01   4.9092244e-13  -8.6793894e-13  -3.6652191e-12   2.7779191e+00   6.6800179e-03  -3.4810981e+00   2.7179581e+00   5.1190822e-11  -4.0326597e+00   9.9715738e-13   2.7779271e+00   2.7179581e+00
   1.9050000e+01   4.8236076e-13  -8.5280209e-13  -3.6012977e-12   2.7779861e+00   6.7275538e-03  -3.4810601e+00   2.7179581e+00   4.8112894e-11  -4.0326597e+00   9.7976696e-13   2.7779943e+00   2.7179581e+00
   1.9060000e+01   4.7394839e-13  -8.3792923e-13  -3.5384911e-12   2.7780536e+00   6.7690791e-03  -3.4810202e+00   2.7179581e+00   4.5084335e-11  -4.0326597e+00   9.6267984e-13   2.7780619e+00   2.7179581e+00
   1.9070000e+01   4.6568273e-13  -8.2331575e-13  -3.4767799e-12   2.7781215e+00   6.8046049e-03  -3.4809783e+00   2.7179581e+00   4.2106339e-11  -4.0326597e+00   9.4589071e-13   2.7781298e+00   2.7179581e+00
   1.9080000e+01   4.5756123e-13  -8.0895713e-13  -3.4161449e-12   2.7781897e+00   6.8341473e-03  -3.4809347e+00   2.7179581e+00   3.9179760e-11  -4.0326597e+00   9.2939438e-13   2.7781981e+00   2.7179581e+00
   1.9090000e+01   4.4958137e-13  -7.9484893e-13  -3.3565673e-12   2.7782582e+00   6.8577270e-03  -3.4808893e+00   2.7179581e+00   3.6305570e-11  -4.0326597e+00   9.1318575e-13   2.7782666e+00   2.7179581e+00
   1.9100000e+01   4.4174067e-13  -7.8098677e-13  -3.2980288e-12   2.7783268e+00   6.8753698e-03  -3.4808422e+00   2.7179581e+00   3.3484593e-11  -4.0326597e+00   8.9725980e-13   2.7783354e+00   2.7179581e+00
   1.9110000e+01   4.3403672e-13  -7.6736637e-13  -3.2405112e-12   2.7783957e+00   6.8871062e-03  -3.4807934e+00   2.7179581e+00   3.0717751e-11  -4.0326597e+00   8.8161160e-13   2.7784042e+00   2.7179581e+00
   1.9120000e+01   4.2646712e-13  -7.5398350e-13  -3.1839967e-12   2.7784646e+00   6.8929714e-03  -3.4807430e+00   2.7179581e+00   2.8005638e-11  -4.0326597e+00   8.6623630e-13   2.7784731e+00   2.7179581e+00
   1.9130000e+01   4.1902954e-13  -7.4083404e-13  -3.1284679e-12   2.7785335e+00   6.8930053e-03  -3.4806910e+00   2.7179581e+00   2.5349057e-11  -4.0326597e+00   8.5112915e-13   2.7785421e+00   2.7179581e+00
   1.9140000e+01   4.1172167e-13  -7.2791390e-13  -3.0739074e-12   2.7786024e+00   6.8872523e-03  -3.4806376e+00   2.7179581e+00   2.2748598e-11  -4.0326597e+00   8.3628546e-13   2.7786109e+00   2.7179581e+00
   1.9150000e+01   4.0454124e-13  -7.1521909e-13  -3.0202985e-12   2.7786712e+00   6.8757614e-03  -3.4805827e+00   2.7179581e+00   2.0204737e-11  -4.0326597e+00   8.2170065e-13   2.7786797e+00   2.7179581e+00
   1.9160000e+01   3.9748605e-13  -7.0274567e-13  -2.9676245e-12   2.7787399e+00   6.8585860e-03  -3.4805264e+00   2.7179581e+00   1.7718009e-11  -4.0326597e+00   8.0737020e-13   2.7787484e+00   2.7179581e+00
   1.9170000e+01   3.9055390e-13  -6.9048979e-13  -2.9158692e-12   2.7788084e+00   6.8357838e-03  -3.4804688e+00   2.7179581e+00   1.5288720e-11  -4.0326597e+00   7.9328967e-13   2.7788168e+00   2.7179581e+00
   1.9180000e+01   3.8374264e-13  -6.7844766e-13  -2.8650164e-12   2.7788766e+00   6.8074170e-03  -3.4804099e+00   2.7179581e+00   1.2917394e-11  -4.0326597e+00   7.7945471e-13   2.7788849e+00   2.7179581e+00
   1.9190000e+01   3.7705017e-13  -6.6661554e-13  -2.8150506e-12   2.7789445e+00   6.7735517e-03  -3.4803498e+00   2.7179581e+00   1.0604186e-11  -4.0326597e+00   7.6586102e-13   2.7789528e+00   2.7179581e+00
   1.9200000e+01   3.7047442e-13  -6.5498977e-13  -2.7659561e-12   2.7790120e+00   6.7342583e-03  -3.4802886e+00   2.7179581e+00   8.3494267e-12  -4.0326597e+00   7.5250441e-13   2.7790202e+00   2.7179581e+00
   1.9210000e+01   3.6401335e-13  -6.4356675e-13  -2.7177179e-12   2.7790792e+00   6.6896112e-03  -3.4802262e+00   2.7179581e+00   6.1531885e-12  -4.0326597e+00   7.3938074e-13   2.7790872e+00   2.7179581e+00
   1.9220000e+01   3.5766496e-13  -6.3234295e-13  -2.6703209e-12   2.7791458e+00   6.6396887e-03  -3.4801629e+00   2.7179581e+00   4.0156105e-12  -4.0326597e+00   7.2648595e-13   2.7791537e+00   2.7179581e+00
   1.9230000e+01   3.5142729e-13  -6.2131490e-13  -2.6237505e-12   2.7792119e+00   6.5845728e-03  -3.4800985e+00   2.7179581e+00   1.9369420e-12  -4.0326597e+00   7.1381604e-13   2.7792197e+00   2.7179581e+00
   1.9240000e+01   3.4529840e-13  -6.1047917e-13  -2.5779923e-12   2.7792775e+00   6.5243495e-03  -3.4800333e+00   2.7179581e+00  -8.2961339e-14  -4.0326597e+00   7.0136710e-13   2.7792851e+00   2.7179581e+00
   1.9250000e+01   3.3927640e-13  -5.9983242e-13  -2.5330322e-12   2.7793424e+00   6.4591082e-03  -3.4799672e+00   2.7179581e+00  -2.0440519e-12  -4.0326597e+00   6.8913526e-13   2.7793499e+00   2.7179581e+00
   1.9260000e+01   3.3335942e-13  -5.8937135e-13  -2.4888561e-12   2.7794066e+00   6.3889420e-03  -3.4799004e+00   2.7179581e+00  -3.9463828e-12  -4.0326597e+00   6.7711675e-13   2.7794140e+00   2.7179581e+00
   1.9270000e+01   3.2754563e-13  -5.7909272e-13  -2.4454505e-12   2.7794702e+00   6.3139473e-03  -3.4798328e+00   2.7179581e+00  -5.7901549e-12  -4.0326597e+00   6.6530784e-13   2.7794773e+00   2.7179581e+00
   1.9280000e+01   3.2183324e-13  -5.6899335e-13  -2.4028018e-12   2.7795329e+00   6.2342239e-03  -3.4797646e+00   2.7179581e+00  -7.5755008e-12  -4.0326597e+00   6.5370487e-13   2.7795399e+00   2.7179581e+00
   1.9290000e+01   3.1622047e-13  -5.5907011e-13  -2.3608970e-12   2.7795948e+00   6.1498747e-03  -3.4796958e+00   2.7179581e+00  -9.3026097e-12  -4.0326597e+00   6.4230427e-13   2.7796016e+00   2.7179581e+00
   1.9300000e+01   3.1070559e-13  -5.4931993e-13  -2.3197230e-12   2.7796559e+00   6.0610061e-03  -3.4796264e+00   2.7179581e+00  -1.0971838e-11  -4.0326597e+00   6.3110249e-13   2.7796625e+00   2.7179581e+00
   1.9310000e+01   3.0528689e-13  -5.3973980e-13  -2.2792670e-12   2.7797160e+00   5.9677271e-03  -3.4795566e+00   2.7179581e+00  -1.2583359e-11  -4.0326597e+00   6.2009606e-13   2.7797224e+00   2.7179581e+00
   1.9320000e+01   2.9996269e-13  -5.3032674e-13  -2.2395166e-12   2.7797752e+00   5.8701497e-03  -3.4794864e+00   2.7179581e+00  -1.4137564e-11  -4.0326597e+00   6.0928159e-13   2.7797814e+00   2.7179581e+00
   1.9330000e+01   2.9473134e-13  -5.2107784e-13  -2.2004595e-12   2.7798334e+00   5.7683885e-03  -3.4794158e+00   2.7179581e+00  -1.5634804e-11  -4.0326597e+00   5.9865573e-13   2.7798394e+00   2.7179581e+00
   1.9340000e+01   2.8959123e-13  -5.1199025e-13  -2.1620835e-12   2.7798905e+00   5.6625609e-03  -3.4793449e+00   2.7179581e+00  -1.7075418e-11  -4.0326597e+00   5.8821518e-13   2.7798963e+00   2.7179581e+00
   1.9350000e+01   2.8454076e-13  -5.0306115e-13  -2.1243768e-12   2.7799466e+00   5.5527867e-03  -3.4792739e+00   2.7179581e+00  -1.8459920e-11  -4.0326597e+00   5.7795671e-13   2.7799522e+00   2.7179581e+00
   1.9360000e+01   2.7957837e-13  -4.9428776e-13  -2.0873276e-12   2.7800016e+00   5.4391882e-03  -3.4792027e+00   2.7179581e+00  -1.9788864e-11  -4.0326597e+00   5.6787715e-13   2.7800069e+00   2.7179581e+00
   1.9370000e+01   2.7470253e-13  -4.8566739e-13  -2.0509247e-12   2.7800554e+00   5.3218899e-03  -3.4791313e+00   2.7179581e+00  -2.1062515e-11  -4.0326597e+00   5.5797338e-13   2.7800605e+00   2.7179581e+00
   1.9380000e+01   2.6991172e-13  -4.7719735e-13  -2.0151566e-12   2.7801080e+00   5.2010260e-03  -3.4790600e+00   2.7179581e+00  -2.2281701e-11  -4.0326597e+00   5.4824233e-13   2.7801128e+00   2.7179581e+00
   1.9390000e+01   2.6520446e-13  -4.6887504e-13  -1.9800122e-12   2.7801594e+00   5.0767171e-03  -3.4789887e+00   2.7179581e+00  -2.3446971e-11  -4.0326597e+00   5.3868099e-13   2.7801640e+00   2.7179581e+00
   1.9400000e+01   2.6057929e-13  -4.6069786e-13  -1.9454808e-12   2.7802095e+00   4.9490940e-03  -3.4789174e+00   2.7179581e+00  -2.4558871e-11  -4.0326597e+00   5.2928639e-13   2.7802139e+00   2.7179581e+00
   1.9410000e+01   2.5603479e-13  -4.5266329e-13  -1.9115517e-12   2.7802583e+00   4.8182891e-03  -3.4788463e+00   2.7179581e+00  -2.5617865e-11  -4.0326597e+00   5.2005564e-13   2.7802625e+00   2.7179581e+00
   1.9420000e+01   2.5156955e-13  -4.4476885e-13  -1.8782142e-12   2.7803058e+00   4.6844365e-03  -3.4787754e+00   2.7179581e+00  -2.6624803e-11  -4.0326597e+00   5.1098588e-13   2.7803098e+00   2.7179581e+00
   1.9430000e+01   2.4718218e-13  -4.3701209e-13  -1.8454582e-12   2.7803520e+00   4.5476718e-03  -3.4787048e+00   2.7179581e+00  -2.7580176e-11  -4.0326597e+00   5.0207429e-13   2.7803557e+00   2.7179581e+00
   1.9440000e+01   2.4287132e-13  -4.2939060e-13  -1.8132734e-12   2.7803968e+00   4.4081323e-03  -3.4786345e+00   2.7179581e+00  -2.8484773e-11  -4.0326597e+00   4.9331812e-13   2.7804003e+00   2.7179581e+00
   1.9450000e+01   2.3863565e-13  -4.2190203e-13  -1.7816499e-12   2.7804401e+00   4.2659562e-03  -3.4785645e+00   2.7179581e+00  -2.9339237e-11  -4.0326597e+00   4.8471465e-13   2.7804434e+00   2.7179581e+00
   1.9460000e+01   2.3447385e-13  -4.1454406e-13  -1.7505780e-12   2.7804821e+00   4.1212832e-03  -3.4784950e+00   2.7179581e+00  -3.0144434e-11  -4.0326597e+00   4.7626124e-13   2.7804851e+00   2.7179581e+00
   1.9470000e+01   2.3038462e-13  -4.0731442e-13  -1.7200479e-12   2.7805225e+00   3.9742539e-03  -3.4784260e+00   2.7179581e+00  -3.0901204e-11  -4.0326597e+00   4.6795524e-13   2.7805254e+00   2.7179581e+00
   1.9480000e+01   2.2636672e-13  -4.0021086e-13  -1.6900503e-12   2.7805615e+00   3.8250098e-03  -3.4783575e+00   2.7179581e+00  -3.1610160e-11  -4.0326597e+00   4.5979411e-13   2.7805641e+00   2.7179581e+00
   1.9490000e+01   2.2241888e-13  -3.9323118e-13  -1.6605758e-12   2.7805990e+00   3.6736930e-03  -3.4782896e+00   2.7179581e+00  -3.2272148e-11  -4.0326597e+00   4.5177530e-13   2.7806014e+00   2.7179581e+00
   1.9500000e+01   2.1853990e-13  -3.8637324e-13  -1.6316154e-12   2.7806350e+00   3.5204465e-03  -3.4782224e+00   2.7179581e+00  -3.2888012e-11  -4.0326597e+00   4.4389635e-13   2.7806372e+00   2.7179581e+00
   1.9510000e+01   2.1472857e-13  -3.7963489e-13  -1.6031600e-12   2.7806694e+00   3.3654138e-03  -3.4781559e+00   2.7179581e+00  -3.3458555e-11  -4.0326597e+00   4.3615480e-13   2.7806714e+00   2.7179581e+00
   1.9520000e+01   2.1098370e-13  -3.7301406e-13  -1.5752010e-12   2.7807022e+00   3.2087388e-03  -3.4780901e+00   2.7179581e+00  -3.3984755e-11  -4.0326597e+00   4.2854826e-13   2.7807041e+00   2.7179581e+00
   1.9530000e+01   2.0730415e-13  -3.6650870e-13  -1.5477295e-12   2.7807335e+00   3.0505655e-03  -3.4780251e+00   2.7179581e+00  -3.4467289e-11  -4.0326597e+00   4.2107438e-13   2.7807352e+00   2.7179581e+00
   1.9540000e+01   2.0368877e-13  -3.6011679e-13  -1.5207371e-12   2.7807632e+00   2.8910385e-03  -3.4779609e+00   2.7179581e+00  -3.4907002e-11  -4.0326597e+00   4.1373085e-13   2.7807647e+00   2.7179581e+00
   1.9550000e+01   2.0013644e-13  -3.5383636e-13  -1.4942154e-12   2.7807913e+00   2.7303019e-03  -3.4778977e+00   2.7179581e+00  -3.5304926e-11  -4.0326597e+00   4.0651539e-13   2.7807927e+00   2.7179581e+00
   1.9560000e+01   1.9664606e-13  -3.4766545e-13  -1.4681563e-12   2.7808178e+00   2.5685003e-03  -3.4778353e+00   2.7179581e+00  -3.5661828e-11  -4.0326597e+00   3.9942576e-13   2.7808190e+00   2.7179581e+00
   1.9570000e+01   1.9321655e-13  -3.4160217e-13  -1.4425517e-12   2.7808427e+00   2.4057778e-03  -3.4777740e+00   2.7179581e+00  -3.5978689e-11  -4.0326597e+00   3.9245978e-13   2.7808437e+00   2.7179581e+00
   1.9580000e+01   1.8984686e-13  -3.3564463e-13  -1.4173936e-12   2.7808659e+00   2.2422782e-03  -3.4777137e+00   2.7179581e+00  -3.6256279e-11  -4.0326597e+00   3.8561529e-13   2.7808668e+00   2.7179581e+00
   1.9590000e+01   1.8653593e-13  -3.2979099e-13  -1.3926743e-12   2.7808875e+00   2.0781450e-03  -3.4776545e+00   2.7179581e+00  -3.6495542e-11  -4.0326597e+00   3.7889016e-13   2.7808882e+00   2.7179581e+00
   1.9600000e+01   1.8328275e-13  -3.2403944e-13  -1.3683860e-12   2.7809074e+00   1.9135213e-03  -3.4775964e+00   2.7179581e+00  -3.6697481e-11  -4.0326597e+00   3.7228232e-13   2.7809081e+00   2.7179581e+00
   1.9610000e+01   1.8008630e-13  -3.1838820e-13  -1.3445214e-12   2.7809257e+00   1.7485490e-03  -3.4775394e+00   2.7179581e+00  -3.6862849e-11  -4.0326597e+00   3.6578972e-13   2.7809262e+00   2.7179581e+00
   1.9620000e+01   1.7694559e-13  -3.1283551e-13  -1.3210730e-12   2.7809423e+00   1.5833694e-03  -3.4774836e+00   2.7179581e+00  -3.6992696e-11  -4.0326597e+00   3.5941035e-13   2.7809428e+00   2.7179581e+00
   1.9630000e+01   1.7385966e-13  -3.0737966e-13  -1.2980335e-12   2.7809573e+00   1.4181141e-03  -3.4774291e+00   2.7179581e+00  -3.7088056e-11  -4.0326597e+00   3.5314223e-13   2.7809576e+00   2.7179581e+00
   1.9640000e+01   1.7082755e-13  -3.0201896e-13  -1.2753958e-12   2.7809706e+00   1.2529401e-03  -3.4773759e+00   2.7179581e+00  -3.7149686e-11  -4.0326597e+00   3.4698344e-13   2.7809708e+00   2.7179581e+00
   1.9650000e+01   1.6784832e-13  -2.9675175e-13  -1.2531529e-12   2.7809822e+00   1.0879856e-03  -3.4773240e+00   2.7179581e+00  -3.7178598e-11  -4.0326597e+00   3.4093205e-13   2.7809824e+00   2.7179581e+00
   1.9660000e+01   1.6492105e-13  -2.9157641e-13  -1.2312979e-12   2.7809922e+00   9.2338853e-04  -3.4772734e+00   2.7179581e+00  -3.7175659e-11  -4.0326597e+00   3.3498620e-13   2.7809923e+00   2.7179581e+00
   1.9670000e+01   1.6204483e-13  -2.8649132e-13  -1.2098241e-12   2.7810003e+00   7.5930337e-04  -3.4772243e+00   2.7179581e+00  -3.7141790e-11  -4.0326597e+00   3.2914404e-13   2.7810004e+00   2.7179581e+00
   1.9680000e+01   1.5921877e-13  -2.8149491e-13  -1.1887248e-12   2.7810070e+00   5.9584622e-04  -3.4771765e+00   2.7179581e+00  -3.7077937e-11  -4.0326597e+00   3.2340377e-13   2.7810071e+00   2.7179581e+00
   1.9690000e+01   1.5644199e-13  -2.7658564e-13  -1.1679934e-12   2.7810121e+00   4.3314836e-04  -3.4771301e+00   2.7179581e+00  -3.6984976e-11  -4.0326597e+00   3.1776361e-13   2.7810121e+00   2.7179581e+00
   1.9700000e+01   1.5371364e-13  -2.7176199e-13  -1.1476236e-12   2.7810155e+00   2.7133898e-04  -3.4770852e+00   2.7179581e+00  -3.6863942e-11  -4.0326597e+00   3.1222182e-13   2.7810155e+00   2.7179581e+00
   1.9710000e+01   1.5103288e-13  -2.6702246e-13  -1.1276091e-12   2.7810174e+00   1.1052972e-04  -3.4770417e+00   2.7179581e+00  -3.6715651e-11  -4.0326597e+00   3.0677667e-13   2.7810174e+00   2.7179581e+00
   1.9720000e+01   1.4839887e-13  -2.6236559e-13  -1.1079436e-12   2.7810177e+00  -4.9142262e-05  -3.4769997e+00   2.7179581e+00  -3.6541163e-11  -4.0326597e+00   3.0142649e-13   2.7810177e+00   2.7179581e+00
   1.9730000e+01   1.4581079e-13  -2.5778994e-13  -1.0886210e-12   2.7810164e+00  -2.0755208e-04  -3.4769592e+00   2.7179581e+00  -3.6341335e-11  -4.0326597e+00   2.9616961e-13   2.7810164e+00   2.7179581e+00
   1.9740000e+01   1.4326785e-13  -2.5329409e-13  -1.0696355e-12   2.7810135e+00  -3.6457610e-04  -3.4769203e+00   2.7179581e+00  -3.6116867e-11  -4.0326597e+00   2.9100442e-13   2.7810135e+00   2.7179581e+00
   1.9750000e+01   1.4076926e-13  -2.4887664e-13  -1.0509811e-12   2.7810091e+00  -5.2009304e-04  -3.4768829e+00   2.7179581e+00  -3.5868905e-11  -4.0326597e+00   2.8592930e-13   2.7810091e+00   2.7179581e+00
   1.9760000e+01   1.3831425e-13  -2.4453623e-13  -1.0326520e-12   2.7810031e+00  -6.7398378e-04  -3.4768471e+00   2.7179581e+00  -3.5598253e-11  -4.0326597e+00   2.8094270e-13   2.7810032e+00   2.7179581e+00
   1.9770000e+01   1.3590205e-13  -2.4027152e-13  -1.0146425e-12   2.7809956e+00  -8.2613146e-04  -3.4768130e+00   2.7179581e+00  -3.5305898e-11  -4.0326597e+00   2.7604306e-13   2.7809957e+00   2.7179581e+00
   1.9780000e+01   1.3353192e-13  -2.3608119e-13  -9.9694717e-13   2.7809865e+00  -9.7642157e-04  -3.4767804e+00   2.7179581e+00  -3.4992638e-11  -4.0326597e+00   2.7122887e-13   2.7809867e+00   2.7179581e+00
   1.9790000e+01   1.3120312e-13  -2.3196394e-13  -9.7956042e-13   2.7809760e+00  -1.1247421e-03  -3.4767495e+00   2.7179581e+00  -3.4659294e-11  -4.0326597e+00   2.6649864e-13   2.7809762e+00   2.7179581e+00
   1.9800000e+01   1.2891494e-13  -2.2791849e-13  -9.6247690e-13   2.7809640e+00  -1.2709835e-03  -3.4767203e+00   2.7179581e+00  -3.4306693e-11  -4.0326597e+00   2.6185091e-13   2.7809643e+00   2.7179581e+00
   1.9810000e+01   1.2666667e-13  -2.2394359e-13  -9.4569131e-13   2.7809506e+00  -1.4150388e-03  -3.4766927e+00   2.7179581e+00  -3.3935640e-11  -4.0326597e+00   2.5728423e-13   2.7809509e+00   2.7179581e+00
   1.9820000e+01   1.2445760e-13  -2.2003802e-13  -9.2919846e-13   2.7809357e+00  -1.5568037e-03  -3.4766668e+00   2.7179581e+00  -3.3547172e-11  -4.0326597e+00   2.5279720e-13   2.7809362e+00   2.7179581e+00
   1.9830000e+01   1.2228706e-13  -2.1620055e-13  -9.1299325e-13   2.7809194e+00  -1.6961765e-03  -3.4766426e+00   2.7179581e+00  -3.3141989e-11  -4.0326597e+00   2.4838842e-13   2.7809200e+00   2.7179581e+00
   1.9840000e+01   1.2015438e-13  -2.1243002e-13  -8.9707065e-13   2.7809018e+00  -1.8330584e-03  -3.4766200e+00   2.7179581e+00  -3.2721024e-11  -4.0326597e+00   2.4405652e-13   2.7809024e+00   2.7179581e+00
   1.9850000e+01   1.1805889e-13  -2.0872524e-13  -8.8142575e-13   2.7808828e+00  -1.9673534e-03  -3.4765992e+00   2.7179581e+00  -3.2285027e-11  -4.0326597e+00   2.3980018e-13   2.7808835e+00   2.7179581e+00
   1.9860000e+01   1.1599994e-13  -2.0508507e-13  -8.6605369e-13   2.7808624e+00  -2.0989683e-03  -3.4765800e+00   2.7179581e+00  -3.1834703e-11  -4.0326597e+00   2.3561807e-13   2.7808632e+00   2.7179581e+00
   1.9870000e+01   1.1397690e-13  -2.0150839e-13  -8.5094972e-13   2.7808408e+00  -2.2278131e-03  -3.4765626e+00   2.7179581e+00  -3.1371044e-11  -4.0326597e+00   2.3150889e-13   2.7808417e+00   2.7179581e+00
   1.9880000e+01   1.1198915e-13  -1.9799409e-13  -8.3610917e-13   2.7808179e+00  -2.3538006e-03  -3.4765468e+00   2.7179581e+00  -3.0894625e-11  -4.0326597e+00   2.2747138e-13   2.7808189e+00   2.7179581e+00
   1.9890000e+01   1.1003606e-13  -1.9454107e-13  -8.2152743e-13   2.7807937e+00  -2.4768471e-03  -3.4765328e+00   2.7179581e+00  -3.0406345e-11  -4.0326597e+00   2.2350428e-13   2.7807948e+00   2.7179581e+00
   1.9900000e+01   1.0811703e-13  -1.9114828e-13  -8.0720000e-13   2.7807683e+00  -2.5968715e-03  -3.4765205e+00   2.7179581e+00  -2.9906971e-11  -4.0326597e+00   2.1960637e-13   2.7807695e+00   2.7179581e+00
   1.9910000e+01   1.0623147e-13  -1.8781465e-13  -7.9312244e-13   2.7807418e+00  -2.7137961e-03  -3.4765098e+00   2.7179581e+00  -2.9397167e-11  -4.0326597e+00   2.1577643e-13   2.7807431e+00   2.7179581e+00
   1.9920000e+01   1.0437879e-13  -1.8453917e-13  -7.7929039e-13   2.7807140e+00  -2.8275464e-03  -3.4765009e+00   2.7179581e+00  -2.8877738e-11  -4.0326597e+00   2.1201329e-13   2.7807155e+00   2.7179581e+00
   1.9930000e+01   1.0255843e-13  -1.8132081e-13  -7.6569957e-13   2.7806852e+00  -2.9380509e-03  -3.4764936e+00   2.7179581e+00  -2.8349169e-11  -4.0326597e+00   2.0831578e-13   2.7806868e+00   2.7179581e+00
   1.9940000e+01   1.0076981e-13  -1.7815857e-13  -7.5234578e-13   2.7806553e+00  -3.0452417e-03  -3.4764880e+00   2.7179581e+00  -2.7812385e-11  -4.0326597e+00   2.0468276e-13   2.7806570e+00   2.7179581e+00
   1.9950000e+01   9.9012384e-14  -1.7505149e-13  -7.3922487e-13   2.7806243e+00  -3.1490540e-03  -3.4764842e+00   2.7179581e+00  -2.7268115e-11  -4.0326597e+00   2.0111309e-13   2.7806261e+00   2.7179581e+00
   1.9960000e+01   9.7285609e-14  -1.7199859e-13  -7.2633280e-13   2.7805923e+00  -3.2494263e-03  -3.4764819e+00   2.7179581e+00  -2.6716923e-11  -4.0326597e+00   1.9760568e-13   2.7805942e+00   2.7179581e+00
   1.9970000e+01   9.5588949e-14  -1.6899894e-13  -7.1366556e-13   2.7805593e+00  -3.3463007e-03  -3.4764813e+00   2.7179581e+00  -2.6159402e-11  -4.0326597e+00   1.9415944e-13   2.7805613e+00   2.7179581e+00
   1.9980000e+01   9.3921878e-14  -1.6605160e-13  -7.0121924e-13   2.7805254e+00  -3.4396224e-03  -3.4764824e+00   2.7179581e+00  -2.5596342e-11  -4.0326597e+00   1.9077330e-13   2.7805275e+00   2.7179581e+00
   1.9990000e+01   9.2283881e-14  -1.6315566e-13  -6.8898998e-13   2.7804905e+00  -3.5293401e-03  -3.4764851e+00   2.7179581e+00  -2.5028282e-11  -4.0326597e+00   1.8744622e-13   2.7804928e+00   2.7179581e+00
   2.0000000e+01   9.0674451e-14  -1.6031023e-13             NaN   2.7804548e+00  -3.6154061e-03             NaN   2.7179581e+00  -2.4455878e-11             NaN   1.8417716e-13   2.7804571e+00   2.7179581e+00


==> data/exmp-inverse-pendulum-sin.dat <==
   0.0000000e+00   1.0000000e+01   5.0000000e+00  -2.5000000e+01   1.0000000e+01   5.0000000e+00  -1.2764126e+01   1.0000000e+01   5.0000000e+00  -2.5000000e+01   1.1180340e+01   1.1180340e+01   1.1180340e+01
   1.0000000e-02   1.0048344e+01   4.6704604e+00  -2.5000000e+01   1.0048959e+01   4.7924965e+00  -1.2292789e+01   1.0048344e+01   4.6704604e+00  -2.5000000e+01   1.1080723e+01   1.1133265e+01   1.1080723e+01
   2.0000000e-02   1.0093382e+01   4.3388547e+00  -2.5000000e+01   1.0095851e+01   4.5869237e+00  -1.1839163e+01   1.0093382e+01   4.3388547e+00  -2.5000000e+01   1.0986447e+01   1.1089007e+01   1.0986447e+01
   3.0000000e-02   1.0135094e+01   4.0055717e+00  -2.5000000e+01   1.0140698e+01   4.3833845e+00  -1.1402805e+01   1.0135094e+01   4.0055717e+00  -2.4978694e+01   1.0897923e+01   1.1047526e+01   1.0897923e+01
   4.0000000e-02   1.0173465e+01   3.6709795e+00  -2.5000000e+01   1.0183520e+01   4.1819767e+00  -1.0983194e+01   1.0173466e+01   3.6711920e+00  -2.4070081e+01   1.0815521e+01   1.1008770e+01   1.0815594e+01
   5.0000000e-02   1.0208485e+01   3.3354244e+00  -2.5000000e+01   1.0224338e+01   3.9827892e+00  -1.0579738e+01   1.0208535e+01   3.3449103e+00  -2.3187703e+01   1.0739563e+01   1.0972680e+01   1.0742561e+01
   6.0000000e-02   1.0240145e+01   2.9992310e+00  -2.5000000e+01   1.0263176e+01   3.7859024e+00  -1.0191794e+01   1.0240380e+01   3.0267382e+00  -2.2332490e+01   1.0670330e+01   1.0939188e+01   1.0678321e+01
   7.0000000e-02   1.0268440e+01   2.6627026e+00  -2.5000000e+01   1.0300056e+01   3.5913897e+00  -9.8186827e+00   1.0269083e+01   2.7166526e+00  -2.1505309e+01   1.0608055e+01   1.0908218e+01   1.0622348e+01
   8.0000000e-02   1.0293368e+01   2.3261202e+00  -2.5000000e+01   1.0335002e+01   3.3993165e+00  -9.4597066e+00   1.0294725e+01   2.4145977e+00  -2.0706968e+01   1.0552927e+01   1.0879688e+01   1.0574103e+01
   9.0000000e-02   1.0314933e+01   1.9897468e+00  -2.5000000e+01   1.0368039e+01   3.2097407e+00  -9.1141558e+00   1.0317386e+01   2.1204889e+00  -1.9938219e+01   1.0505091e+01   1.0853510e+01   1.0533039e+01
   1.0000000e-01   1.0333138e+01   1.6538259e+00  -2.5000000e+01   1.0399193e+01   3.0227129e+00  -8.7813209e+00   1.0337145e+01   1.8342132e+00  -1.9199761e+01   1.0464649e+01   1.0829590e+01   1.0498614e+01
   1.1000000e-01   1.0347990e+01   1.3185847e+00  -2.5000000e+01   1.0428489e+01   2.8382763e+00  -8.4605012e+00   1.0354081e+01   1.5556327e+00  -1.8492227e+01   1.0431661e+01   1.0807830e+01   1.0470290e+01
   1.2000000e-01   1.0359496e+01   9.8423698e-01  -2.5000000e+01   1.0455955e+01   2.6564684e+00  -8.1510081e+00   1.0368271e+01   1.2845878e+00  -1.7816184e+01   1.0406146e+01   1.0788133e+01   1.0447546e+01
   1.3000000e-01   1.0367666e+01   6.5098443e-01  -2.5000000e+01   1.0481615e+01   2.4773184e+00  -7.8521825e+00   1.0379790e+01   1.0208993e+00  -1.7172114e+01   1.0388084e+01   1.0770393e+01   1.0429875e+01
   1.4000000e-01   1.0372512e+01   3.1901855e-01  -2.5000000e+01   1.0505497e+01   2.3008501e+00  -7.5633880e+00   1.0388711e+01   7.6437295e-01  -1.6560403e+01   1.0377417e+01   1.0754505e+01   1.0416793e+01
   1.5000000e-01   1.0374047e+01  -1.1474729e-02  -2.5000000e+01   1.0527627e+01   2.1270827e+00  -7.2840209e+00   1.0395102e+01   5.1480062e-01  -1.5981310e+01   1.0374054e+01   1.0740364e+01   1.0407841e+01
   1.6000000e-01   1.0372287e+01  -3.4031391e-01  -2.5000000e+01   1.0548032e+01   1.9560299e+00  -7.0135102e+00   1.0399033e+01   2.7196339e-01  -1.5434942e+01   1.0377868e+01   1.0727862e+01   1.0402588e+01
   1.7000000e-01   1.0367246e+01  -6.6731729e-01  -2.5000000e+01   1.0566740e+01   1.7877003e+00  -6.7513206e+00   1.0400568e+01   3.5636828e-02  -1.4921215e+01   1.0388701e+01   1.0716897e+01   1.0400630e+01
   1.8000000e-01   1.0358944e+01  -9.9230436e-01  -2.5000000e+01   1.0583779e+01   1.6220982e+00  -6.4969544e+00   1.0399773e+01  -1.9440743e-01  -1.4439823e+01   1.0406363e+01   1.0707361e+01   1.0401590e+01
   1.9000000e-01   1.0347403e+01  -1.3150914e+00  -2.5000000e+01   1.0599177e+01   1.4592239e+00  -6.2499534e+00   1.0396708e+01  -4.1839540e-01  -1.3990201e+01   1.0430638e+01   1.0699154e+01   1.0405123e+01
   2.0000000e-01   1.0332644e+01  -1.6354902e+00  -2.5000000e+01   1.0612961e+01   1.2990743e+00  -6.0098989e+00   1.0391430e+01  -6.3654989e-01  -1.3571506e+01   1.0461279e+01   1.0692172e+01   1.0410909e+01
   2.1000000e-01   1.0314694e+01  -1.9533043e+00  -2.5000000e+01   1.0625158e+01   1.1416429e+00  -5.7764124e+00   1.0383999e+01  -8.4908528e-01  -1.3182602e+01   1.0498015e+01   1.0686315e+01   1.0418656e+01
   2.2000000e-01   1.0293580e+01  -2.2683283e+00  -2.4821086e+01   1.0635794e+01   9.8692156e-01  -5.5491572e+00   1.0374469e+01  -1.0562039e+00  -1.2822082e+01   1.0540545e+01   1.0681485e+01   1.0428096e+01
   2.3000000e-01   1.0269339e+01  -2.5785612e+00  -2.3883378e+01   1.0644897e+01   8.3489831e-01  -5.3278294e+00   1.0362894e+01  -1.2580914e+00  -1.2488304e+01   1.0588120e+01   1.0677588e+01   1.0438983e+01
   2.4000000e-01   1.0242058e+01  -2.8762164e+00  -2.2983272e+01   1.0652494e+01   6.8555993e-01  -5.1121662e+00   1.0349325e+01  -1.4549138e+00  -1.2179442e+01   1.0638250e+01   1.0674532e+01   1.0451091e+01
   2.5000000e-01   1.0211862e+01  -3.1614815e+00  -2.2119381e+01   1.0658613e+01   5.3889156e-01  -4.9019422e+00   1.0333812e+01  -1.6468156e+00  -1.1893565e+01   1.0690046e+01   1.0672227e+01   1.0464209e+01
   2.6000000e-01   1.0178874e+01  -3.4345215e+00  -2.1290317e+01   1.0663279e+01   3.9487684e-01  -4.6969672e+00   1.0316403e+01  -1.8339176e+00  -1.1628712e+01   1.0742692e+01   1.0670587e+01   1.0478141e+01
   2.7000000e-01   1.0143217e+01  -3.6954790e+00  -2.0494696e+01   1.0666518e+01   2.5349859e-01  -4.4970860e+00   1.0297147e+01  -2.0163163e+00  -1.1382958e+01   1.0795435e+01   1.0669530e+01   1.0492701e+01
   2.8000000e-01   1.0105010e+01  -3.9444752e+00  -1.9731141e+01   1.0668358e+01   1.1473867e-01  -4.3021763e+00   1.0276091e+01  -2.1940842e+00  -1.1154481e+01   1.0847585e+01   1.0668975e+01   1.0507713e+01
   2.9000000e-01   1.0064372e+01  -4.1816114e+00  -1.8998291e+01   1.0668823e+01  -2.1421558e-02  -4.1121478e+00   1.0253279e+01  -2.3672706e+00  -1.0941600e+01   1.0898507e+01   1.0668845e+01   1.0523008e+01
   3.0000000e-01   1.0021421e+01  -4.4069709e+00  -1.8294800e+01   1.0667940e+01  -1.5500054e-01  -3.9269411e+00   1.0228758e+01  -2.5359030e+00  -1.0742799e+01   1.0947615e+01   1.0669066e+01   1.0538420e+01
   3.1000000e-01   9.9762756e+00  -4.6206213e+00  -1.7619344e+01   1.0665734e+01  -2.8601685e-01  -3.7465263e+00   1.0202573e+01  -2.6999884e+00  -1.0556741e+01   1.0994372e+01   1.0669568e+01   1.0553788e+01
   3.2000000e-01   9.9290518e+00  -4.8226171e+00  -1.6970620e+01   1.0662230e+01  -4.1448903e-01  -3.5708996e+00   1.0174770e+01  -2.8595163e+00  -1.0382258e+01   1.1038284e+01   1.0670283e+01   1.0568954e+01
   3.3000000e-01   9.8798662e+00  -5.0130027e+00  -1.6347354e+01   1.0657453e+01  -5.4043552e-01  -3.4000828e+00   1.0145395e+01  -3.0144598e+00  -1.0218338e+01   1.1078897e+01   1.0671147e+01   1.0583762e+01
   3.4000000e-01   9.8288345e+00  -5.1918159e+00  -1.5748298e+01   1.0651429e+01  -6.6387418e-01  -3.2341217e+00   1.0114494e+01  -3.1647780e+00  -1.0064110e+01   1.1115797e+01   1.0672098e+01   1.0598057e+01
   3.5000000e-01   9.7760725e+00  -5.3590910e+00  -1.5172233e+01   1.0644183e+01  -7.8482213e-01  -3.0730846e+00   1.0082113e+01  -3.3104184e+00  -9.9188215e+00   1.1148608e+01   1.0673077e+01   1.0611685e+01
   3.6000000e-01   9.7216953e+00  -5.5148626e+00  -1.4617970e+01   1.0635740e+01  -9.0329570e-01  -2.9170605e+00   1.0048298e+01  -3.4513179e+00  -9.7818156e+00   1.1176988e+01   1.0674029e+01   1.0624495e+01
   3.7000000e-01   9.6658178e+00  -5.6591695e+00  -1.4084352e+01   1.0626124e+01  -1.0193103e+00  -2.7661575e+00   1.0013099e+01  -3.5874058e+00  -9.6525145e+00   1.1200635e+01   1.0674900e+01   1.0636336e+01
   3.8000000e-01   9.6085544e+00  -5.7920579e+00  -1.3570256e+01   1.0615359e+01  -1.1328803e+00  -2.6205012e+00   9.9765640e+00  -3.7186043e+00  -9.5304002e+00   1.1219280e+01   1.0675639e+01   1.0647058e+01
   3.9000000e-01   9.5500191e+00  -5.9135852e+00  -1.3074590e+01   1.0603472e+01  -1.2440190e+00  -2.4802325e+00   9.9387414e+00  -3.8448312e+00  -9.4150004e+00   1.1232691e+01   1.0676198e+01   1.0656515e+01
   4.0000000e-01   9.4903251e+00  -6.0238231e+00  -1.2596298e+01   1.0590484e+01  -1.3527385e+00  -2.3455064e+00   9.8996818e+00  -3.9660008e+00  -9.3058755e+00   1.1240672e+01   1.0676529e+01   1.0664561e+01
   4.1000000e-01   9.4295851e+00  -6.1228608e+00  -1.2134359e+01   1.0576422e+01  -1.4590496e+00  -2.2164898e+00   9.8594362e+00  -4.0820259e+00  -9.2026085e+00   1.1243065e+01   1.0676588e+01   1.0671055e+01
   4.2000000e-01   9.3679103e+00  -6.2108084e+00  -1.1687789e+01   1.0561308e+01  -1.5629619e+00  -2.0933599e+00   9.8180565e+00  -4.1928192e+00  -9.1047971e+00   1.1239746e+01   1.0676333e+01   1.0675859e+01
   4.3000000e-01   9.3054110e+00  -6.2877984e+00  -1.1255638e+01   1.0545168e+01  -1.6644837e+00  -1.9763025e+00   9.7755955e+00  -4.2982946e+00  -9.0120474e+00   1.1230631e+01   1.0675723e+01   1.0678839e+01
   4.4000000e-01   9.2421960e+00  -6.3539880e+00  -1.0836998e+01   1.0528024e+01  -1.7636218e+00  -1.8655096e+00   9.7321067e+00  -4.3983693e+00  -8.9239691e+00   1.1215674e+01   1.0674720e+01   1.0679867e+01
   4.5000000e-01   9.1783724e+00  -6.4095608e+00  -1.0430996e+01   1.0509900e+01  -1.8603819e+00  -1.7611784e+00   9.6876446e+00  -4.4929643e+00  -8.8401728e+00   1.1194864e+01   1.0673285e+01   1.0678820e+01
   4.6000000e-01   9.1140454e+00  -6.4547275e+00  -1.0036803e+01   1.0490821e+01  -1.9547684e+00  -1.6635083e+00   9.6422644e+00  -4.5820068e+00  -8.7602678e+00   1.1168229e+01   1.0671384e+01   1.0675582e+01
   4.7000000e-01   9.0493178e+00  -6.4897268e+00  -9.6536293e+00   1.0470809e+01  -2.0467842e+00  -1.5727002e+00   9.5960219e+00  -4.6654308e+00  -8.6838606e+00   1.1135830e+01   1.0668982e+01   1.0670046e+01
   4.8000000e-01   8.9842902e+00  -6.5148248e+00  -9.2807263e+00   1.0449890e+01  -2.1364312e+00  -1.4889533e+00   9.5489736e+00  -4.7431788e+00  -8.6105550e+00   1.1097766e+01   1.0666046e+01   1.0662112e+01
   4.9000000e-01   8.9190600e+00  -6.5303152e+00  -8.9173892e+00   1.0428086e+01  -2.2237101e+00  -1.4124643e+00   9.5011765e+00  -4.8152033e+00  -8.5399522e+00   1.1054169e+01   1.0662544e+01   1.0651692e+01
   5.0000000e-01   8.8537218e+00  -6.5365177e+00  -8.5629548e+00   1.0405420e+01  -2.3086206e+00  -1.3434246e+00   9.4526881e+00  -4.8814672e+00  -8.4716518e+00   1.1005201e+01   1.0658447e+01   1.0638705e+01
   5.1000000e-01   8.7883668e+00  -6.5337769e+00  -8.2168050e+00   1.0381918e+01  -2.3911611e+00  -1.2820189e+00   9.4035661e+00  -4.9419458e+00  -8.4052529e+00   1.0951056e+01   1.0653726e+01   1.0623083e+01
   5.2000000e-01   8.7230829e+00  -6.5224601e+00  -7.8783642e+00   1.0357602e+01  -2.4713295e+00  -1.2284230e+00   9.3538684e+00  -4.9966271e+00  -8.3403557e+00   1.0891954e+01   1.0648351e+01   1.0604770e+01
   5.3000000e-01   8.6579533e+00  -6.5029504e+00  -7.5471215e+00   1.0332496e+01  -2.5491226e+00  -1.1828020e+00   9.3036530e+00  -5.0455127e+00  -8.2765638e+00   1.0828136e+01   1.0642298e+01   1.0583721e+01
   5.4000000e-01   8.5930581e+00  -6.4756538e+00  -7.2225882e+00   1.0306625e+01  -2.6245367e+00  -1.1453085e+00   9.2529777e+00  -5.0886188e+00  -8.2134858e+00   1.0759867e+01   1.0635540e+01   1.0559907e+01
   5.5000000e-01   8.5284732e+00  -6.4409897e+00  -6.9043273e+00   1.0280011e+01  -2.6975675e+00  -1.1160805e+00   9.2019002e+00  -5.1259762e+00  -8.1507378e+00   1.0687432e+01   1.0628052e+01   1.0533309e+01
   5.6000000e-01   8.4642700e+00  -6.3993895e+00  -6.5919450e+00   1.0252678e+01  -2.7682103e+00  -1.0952401e+00   9.1504778e+00  -5.1576312e+00  -8.0879453e+00   1.0611129e+01   1.0619812e+01   1.0503923e+01
   5.7000000e-01   8.4005160e+00  -6.3512933e+00  -6.2850895e+00   1.0224652e+01  -2.8364602e+00  -1.0828915e+00   9.0987672e+00  -5.1836454e+00  -8.0247459e+00   1.0531268e+01   1.0610797e+01   1.0471759e+01
   5.8000000e-01   8.3372738e+00  -6.2971474e+00  -5.9834488e+00   1.0195954e+01  -2.9023121e+00  -1.0791194e+00   9.0468244e+00  -5.2040960e+00  -7.9607912e+00   1.0448167e+01   1.0600986e+01   1.0436841e+01
   5.9000000e-01   8.2746019e+00  -6.2374008e+00  -5.6867482e+00   1.0166611e+01  -2.9657609e+00  -1.0839877e+00   8.9947048e+00  -5.2190754e+00  -7.8957492e+00   1.0362153e+01   1.0590359e+01   1.0399205e+01
   6.0000000e-01   8.2125541e+00  -6.1725032e+00  -5.3947464e+00   1.0136644e+01  -3.0268020e+00  -1.0975380e+00   8.9424623e+00  -5.2286910e+00  -7.8293059e+00   1.0273551e+01   1.0578898e+01   1.0358902e+01
   6.1000000e-01   8.1511799e+00  -6.1028976e+00  -5.1072519e+00   1.0106080e+01  -3.0854310e+00  -1.1197883e+00   8.8901502e+00  -5.2330649e+00  -7.7611676e+00   1.0182686e+01   1.0566586e+01   1.0315994e+01
   6.2000000e-01   8.0905233e+00  -6.0290246e+00  -4.8240784e+00   1.0074941e+01  -3.1416440e+00  -1.1507322e+00   8.8378202e+00  -5.2323331e+00  -7.6910616e+00   1.0089881e+01   1.0553406e+01   1.0270559e+01
   6.3000000e-01   8.0306258e+00  -5.9513114e+00  -4.5451145e+00   1.0043252e+01  -3.1954381e+00  -1.1903375e+00   8.7855226e+00  -5.2266447e+00  -7.6187391e+00   9.9954518e+00   1.0539343e+01   1.0222682e+01
   6.4000000e-01   7.9715240e+00  -5.8701808e+00  -4.2702375e+00   1.0011038e+01  -3.2468111e+00  -1.2385458e+00   8.7333062e+00  -5.2161608e+00  -7.5439755e+00   9.8997079e+00   1.0524384e+01   1.0172461e+01
   6.5000000e-01   7.9132501e+00  -5.7860404e+00  -3.9993546e+00   9.9783217e+00  -3.2957621e+00  -1.2952716e+00   8.6812182e+00  -5.2010540e+00  -7.4665720e+00   9.8029481e+00   1.0508518e+01   1.0120006e+01
   6.6000000e-01   7.8558310e+00  -5.6992838e+00  -3.7323771e+00   9.9451281e+00  -3.3422913e+00  -1.3604023e+00   8.6293037e+00  -5.1815057e+00  -7.3863599e+00   9.7054581e+00   1.0491734e+01   1.0065430e+01
   6.7000000e-01   7.7992900e+00  -5.6102871e+00  -3.4692431e+00   9.9114813e+00  -3.3864004e+00  -1.4337976e+00   8.5776060e+00  -5.1577058e+00  -7.3031990e+00   9.6075099e+00   1.0474024e+01   1.0008859e+01
   6.8000000e-01   7.7436477e+00  -5.5194096e+00  -3.2099190e+00   9.8774056e+00  -3.4280928e+00  -1.5152896e+00   8.5261669e+00  -5.1298545e+00  -7.2169664e+00   9.5093618e+00   1.0455380e+01   9.9504235e+00
   6.9000000e-01   7.6889213e+00  -5.4269927e+00  -2.9543858e+00   9.8429249e+00  -3.4673734e+00  -1.6046833e+00   8.4750258e+00  -5.0981569e+00  -7.1275705e+00   9.4112571e+00   1.0435797e+01   9.8902612e+00
   7.0000000e-01   7.6351249e+00  -5.3333593e+00  -2.7026370e+00   9.8080636e+00  -3.5042494e+00  -1.7017564e+00   8.4242202e+00  -5.0628235e+00  -7.0349460e+00   9.3134233e+00   1.0415271e+01   9.8285130e+00
   7.1000000e-01   7.5822699e+00  -5.2388150e+00  -2.4546721e+00   9.7728454e+00  -3.5387296e+00  -1.8062605e+00   8.3737854e+00  -5.0240687e+00  -6.9390531e+00   9.2160729e+00   1.0393802e+01   9.7653238e+00
   7.2000000e-01   7.5303633e+00  -5.1436430e+00  -2.2104887e+00   9.7372944e+00  -3.5708254e+00  -1.9179215e+00   8.3237547e+00  -4.9821093e+00  -6.8398768e+00   9.1193988e+00   1.0371388e+01   9.7008404e+00
   7.3000000e-01   7.4794101e+00  -5.0481091e+00  -1.9700926e+00   9.7014343e+00  -3.6005503e+00  -2.0364408e+00   8.2741589e+00  -4.9371638e+00  -6.7374254e+00   9.0235792e+00   1.0348033e+01   9.6352110e+00
   7.4000000e-01   7.4294126e+00  -4.9524596e+00  -1.7334895e+00   9.6652887e+00  -3.6279201e+00  -2.1614964e+00   8.2250271e+00  -4.8894509e+00  -6.6317283e+00   8.9287753e+00   1.0323740e+01   9.5685840e+00
   7.5000000e-01   7.3803710e+00  -4.8569217e+00  -1.5006910e+00   9.6288812e+00  -3.6529533e+00  -2.2927444e+00   8.1763857e+00  -4.8391879e+00  -6.5228389e+00   8.8351324e+00   1.0298515e+01   9.5011064e+00
   7.6000000e-01   7.3322830e+00  -4.7617043e+00  -1.2717054e+00   9.5922349e+00  -3.6756708e+00  -2.4298204e+00   8.1282587e+00  -4.7865907e+00  -6.4108216e+00   8.7427800e+00   1.0272367e+01   9.4329232e+00
   7.7000000e-01   7.2851447e+00  -4.6669981e+00  -1.0465398e+00   9.5553730e+00  -3.6960963e+00  -2.5723414e+00   8.0806689e+00  -4.7318695e+00  -6.2957815e+00   8.6518325e+00   1.0245305e+01   9.3641763e+00
   7.8000000e-01   7.2389500e+00  -4.5729767e+00  -8.2519903e-01   9.5183181e+00  -3.7142560e+00  -2.7199075e+00   8.0336367e+00  -4.6752327e+00  -6.1778258e+00   8.5623894e+00   1.0217342e+01   9.2950051e+00
   7.9000000e-01   7.1936912e+00  -4.4797969e+00  -6.0768510e-01   9.4810929e+00  -3.7301789e+00  -2.8721037e+00   7.9871806e+00  -4.6168847e+00  -6.0570759e+00   8.4745368e+00   1.0188491e+01   9.2255449e+00
   8.0000000e-01   7.1493593e+00  -4.3875992e+00  -3.9399677e-01   9.4437195e+00  -3.7438966e+00  -3.0285024e+00   7.9413170e+00  -4.5570241e+00  -5.9336669e+00   8.3883470e+00   1.0158770e+01   9.1559262e+00
   8.1000000e-01   7.1059438e+00  -4.2965093e+00  -1.8412920e-01   9.4062198e+00  -3.7554436e+00  -3.1886649e+00   7.8960702e+00  -4.4958446e+00  -5.8078370e+00   8.3038803e+00   1.0128195e+01   9.0862832e+00
   8.2000000e-01   7.0634329e+00  -4.2066385e+00   2.1926509e-02   9.3686154e+00  -3.7648570e+00  -3.3521444e+00   7.8514301e+00  -4.4335301e+00  -5.6795301e+00   8.2211856e+00   1.0096787e+01   9.0167147e+00
   8.3000000e-01   7.0218141e+00  -4.1180847e+00   2.2418331e-01   9.3309273e+00  -3.7721763e+00  -3.5184876e+00   7.8074171e+00  -4.3702586e+00  -5.5490029e+00   8.1403007e+00   1.0064567e+01   8.9473416e+00
   8.4000000e-01   6.9810738e+00  -4.0309332e+00   4.2265829e-01   9.2931764e+00  -3.7774440e+00  -3.6872371e+00   7.7640399e+00  -4.3061995e+00  -5.4164317e+00   8.0612538e+00   1.0031561e+01   8.8782695e+00
   8.5000000e-01   6.9411975e+00  -3.9452574e+00   6.1737258e-01   9.2553829e+00  -3.7807047e+00  -3.8579338e+00   7.7213059e+00  -4.2415157e+00  -5.2819945e+00   7.9840640e+00   9.9977918e+00   8.8095982e+00
   8.6000000e-01   6.9021702e+00  -3.8611200e+00   8.0835128e-01   9.2175666e+00  -3.7820058e+00  -4.0301190e+00   7.6792208e+00  -4.1763621e+00  -5.1458716e+00   7.9087420e+00   9.9632877e+00   8.7414205e+00
   8.7000000e-01   6.8639762e+00  -3.7785733e+00   9.9562325e-01   9.1797470e+00  -3.7813968e+00  -4.2033367e+00   7.6377887e+00  -4.1108859e+00  -5.0082448e+00   7.8352910e+00   9.9280772e+00   8.6738226e+00
   8.8000000e-01   6.8265994e+00  -3.6976603e+00   1.1792210e+00   9.1419428e+00  -3.7789295e+00  -4.3771357e+00   7.5970126e+00  -4.0452265e+00  -4.8692995e+00   7.7637073e+00   9.8921902e+00   8.6068843e+00
   8.9000000e-01   6.7900234e+00  -3.6184155e+00   1.3591802e+00   9.1041724e+00  -3.7746578e+00  -4.5510712e+00   7.5568932e+00  -3.9795141e+00  -4.7292153e+00   7.6939813e+00   9.8556580e+00   8.5406772e+00
   9.0000000e-01   6.7542312e+00  -3.5408655e+00   1.5355399e+00   9.0664535e+00  -3.7686374e+00  -4.7247076e+00   7.5174304e+00  -3.9138708e+00  -4.5881759e+00   7.6260978e+00   9.8185135e+00   8.4752666e+00
   9.1000000e-01   6.7192059e+00  -3.4650296e+00   1.7083416e+00   9.0288034e+00  -3.7609260e+00  -4.8976194e+00   7.4786230e+00  -3.8484125e+00  -4.4463566e+00   7.5600369e+00   9.7807901e+00   8.4107122e+00
   9.2000000e-01   6.6849302e+00  -3.3909209e+00   1.8776295e+00   8.9912386e+00  -3.7515829e+00  -5.0693934e+00   7.4404686e+00  -3.7832458e+00  -4.3039388e+00   7.4957746e+00   9.7425226e+00   8.3470667e+00
   9.3000000e-01   6.6513869e+00  -3.3185463e+00   2.0434499e+00   8.9537753e+00  -3.7406690e+00  -5.2396303e+00   7.4029639e+00  -3.7184703e+00  -4.1610974e+00   7.4332831e+00   9.7037465e+00   8.2843766e+00
   9.4000000e-01   6.6185585e+00  -3.2479076e+00   1.6605376e+00   8.9164287e+00  -3.7282462e+00  -5.4079457e+00   7.3661044e+00  -3.6541782e+00  -4.0180041e+00   7.3725315e+00   9.6644979e+00   8.2226828e+00
   9.5000000e-01   6.5864005e+00  -3.1844420e+00   1.0073695e+00   8.8792137e+00  -3.7143778e+00  -5.5739718e+00   7.3298850e+00  -3.5904547e+00  -3.8748273e+00   7.3158282e+00   9.6248137e+00   8.1620206e+00
   9.6000000e-01   6.5548279e+00  -3.1307831e+00   1.4483385e-01   8.8421445e+00  -3.6991283e+00  -5.7373582e+00   7.2942996e+00  -3.5273783e+00  -3.7317316e+00   7.2641291e+00   9.5847310e+00   8.1024197e+00
   9.7000000e-01   6.5237324e+00  -3.0889482e+00  -6.9796021e-01   8.8052344e+00  -3.6825626e+00  -5.8977727e+00   7.2593413e+00  -3.4650209e+00  -3.5888783e+00   7.2180804e+00   9.5442873e+00   8.0439049e+00
   9.8000000e-01   6.4929972e+00  -3.0586657e+00  -1.3304188e+00   8.7684964e+00  -3.6647464e+00  -6.0549026e+00   7.2250026e+00  -3.4034482e+00  -3.4464252e+00   7.1773566e+00   9.5035202e+00   7.9864963e+00
   9.9000000e-01   6.4625177e+00  -3.0377714e+00  -1.7620529e+00   8.7319426e+00  -3.6457459e+00  -6.2084548e+00   7.1912754e+00  -3.3427201e+00  -3.3045270e+00   7.1408816e+00   9.4624672e+00   7.9302093e+00
   1.0000000e+00   6.4322103e+00  -3.0242125e+00  -2.0454778e+00   8.6955846e+00  -3.6256274e+00  -6.3581565e+00   7.1581509e+00  -3.2828912e+00  -3.1633354e+00   7.1076853e+00   9.4211659e+00   7.8750555e+00
   1.0100000e+00   6.4020092e+00  -3.0164755e+00  -2.2212230e+00   8.6594332e+00  -3.6044575e+00  -6.5037555e+00   7.1256198e+00  -3.2240106e+00  -3.0229994e+00   7.0770648e+00   9.3796534e+00   7.8210423e+00
   1.0200000e+00   6.3718617e+00  -3.0134614e+00  -2.3166060e+00   8.6234985e+00  -3.5823023e+00  -6.6450208e+00   7.0936726e+00  -3.1661231e+00  -2.8836667e+00   7.0485155e+00   9.3379664e+00   7.7681740e+00
   1.0300000e+00   6.3417248e+00  -3.0143512e+00  -2.3502532e+00   8.5877901e+00  -3.5592279e+00  -6.7817415e+00   7.0622990e+00  -3.1092689e+00  -2.7454839e+00   7.0216655e+00   9.2961412e+00   7.7164513e+00
   1.0400000e+00   6.3115625e+00  -3.0185170e+00  -2.3353277e+00   8.5523167e+00  -3.5353002e+00  -6.9137273e+00   7.0314885e+00  -3.0534840e+00  -2.6085977e+00   6.9962323e+00   9.2542136e+00   7.6658721e+00
   1.0500000e+00   6.2813446e+00  -3.0254657e+00  -2.2814747e+00   8.5170867e+00  -3.5105837e+00  -7.0408089e+00   7.0012304e+00  -2.9988009e+00  -2.4731560e+00   6.9719963e+00   9.2122181e+00   7.6164318e+00
   1.0600000e+00   6.2510452e+00  -3.0348032e+00  -2.1959894e+00   8.4821075e+00  -3.4851437e+00  -7.1628353e+00   6.9715133e+00  -2.9452488e+00  -2.3393093e+00   6.9487838e+00   9.1701894e+00   7.5681232e+00
   1.0700000e+00   6.2206420e+00  -3.0462095e+00  -2.0845388e+00   8.4473862e+00  -3.4590440e+00  -7.2796756e+00   6.9423260e+00  -2.8928539e+00  -2.2072127e+00   6.9264551e+00   9.1281607e+00   7.5209370e+00
   1.0800000e+00   6.1901157e+00  -3.0594221e+00  -1.9516239e+00   8.4129289e+00  -3.4323472e+00  -7.3912181e+00   6.9136566e+00  -2.8416398e+00  -2.0770276e+00   6.9048966e+00   9.0861643e+00   7.4748622e+00
   1.0900000e+00   6.1594493e+00  -3.0742237e+00  -1.8008870e+00   8.3787415e+00  -3.4051153e+00  -7.4973694e+00   6.8854933e+00  -2.7916281e+00  -1.9489245e+00   6.8840153e+00   9.0442313e+00   7.4298860e+00
   1.1000000e+00   6.1286278e+00  -3.0904330e+00  -1.6353211e+00   8.3448289e+00  -3.3774089e+00  -7.5980533e+00   6.8578239e+00  -2.7428385e+00  -1.8230855e+00   6.8637348e+00   9.0023919e+00   7.3859944e+00
   1.1100000e+00   6.0976379e+00  -3.1078978e+00  -1.4574190e+00   8.3111956e+00  -3.3492872e+00  -7.6932106e+00   6.8306362e+00  -2.6952895e+00  -1.6997087e+00   6.8439913e+00   8.9606751e+00   7.3431721e+00
   1.1200000e+00   6.0664677e+00  -3.1264897e+00  -1.2692793e+00   8.2778456e+00  -3.3208084e+00  -7.7827982e+00   6.8039177e+00  -2.6489984e+00  -1.5790123e+00   6.8247321e+00   8.9191084e+00   7.3014032e+00
   1.1300000e+00   6.0351064e+00  -3.1460998e+00  -1.0726867e+00   8.2447820e+00  -3.2920289e+00  -7.8667877e+00   6.7776556e+00  -2.6039823e+00  -1.4612403e+00   6.8059131e+00   8.8777184e+00   7.2606707e+00
   1.1400000e+00   6.0035444e+00  -3.1666351e+00  -8.6917097e-01   8.2120076e+00  -3.2630040e+00  -7.9451652e+00   6.7518372e+00  -2.5602585e+00  -1.3466700e+00   6.7874976e+00   8.8365301e+00   7.2209576e+00
   1.1500000e+00   5.9717728e+00  -3.1880160e+00  -6.6005335e-01   8.1795247e+00  -3.2337871e+00  -8.0179299e+00   6.7264494e+00  -2.5178448e+00  -1.2356209e+00   6.7694546e+00   8.7955673e+00   7.1822464e+00
   1.1600000e+00   5.9397834e+00  -3.2101736e+00  -4.4648227e-01   8.1473346e+00  -3.2044308e+00  -8.0850930e+00   6.7014791e+00  -2.4767602e+00  -1.1284669e+00   6.7517584e+00   8.7548523e+00   7.1445198e+00
   1.1700000e+00   5.9075688e+00  -3.2330479e+00  -2.2946183e-01   8.1154387e+00  -3.1749841e+00  -8.1466791e+00   6.6769128e+00  -2.4370259e+00  -1.0256517e+00   6.7343870e+00   8.7144058e+00   7.1077605e+00
   1.1800000e+00   5.8751222e+00  -3.2565860e+00  -9.8747109e-03   8.0838377e+00  -3.1454954e+00  -8.2027220e+00   6.6527369e+00  -2.3986663e+00  -9.2771011e-01   6.7173219e+00   8.6742477e+00   7.0719522e+00
   1.1900000e+00   5.8424370e+00  -3.2807411e+00   2.1149928e-01   8.0525318e+00  -3.1160114e+00  -8.2532649e+00   6.6289375e+00  -2.3617094e+00  -8.3529621e-01   6.7005472e+00   8.6343961e+00   7.0370792e+00
   1.2000000e+00   5.8095074e+00  -3.3054707e+00   4.3396787e-01   8.0215209e+00  -3.0865773e+00  -8.2983600e+00   6.6055005e+00  -2.3261891e+00  -7.4922299e-01   6.6840491e+00   8.5948681e+00   7.0031273e+00
   1.2100000e+00   5.7763277e+00  -3.3307358e+00   6.5691366e-01   7.9908044e+00  -3.0572365e+00  -8.3380669e+00   6.5824113e+00  -2.2921461e+00  -6.7051813e-01   6.6678155e+00   8.5556794e+00   6.9700841e+00
   1.2200000e+00   5.7428928e+00  -3.3565002e+00   8.7978337e-01   7.9603813e+00  -3.0280306e+00  -8.3724526e+00   6.5596547e+00  -2.2596310e+00  -6.0050481e-01   6.6518352e+00   8.5168445e+00   6.9379394e+00
   1.2300000e+00   5.7091979e+00  -3.3827291e+00   1.1020789e+00   7.9302563e+00  -2.9989965e+00  -8.4015971e+00   6.5372154e+00  -2.2287067e+00  -5.4092202e-01   6.6360981e+00   8.4783811e+00   6.9066865e+00
   1.2400000e+00   5.6752385e+00  -3.4093891e+00   1.3233497e+00   7.9004213e+00  -2.9701773e+00  -8.4255714e+00   6.5150768e+00  -2.1994530e+00  -4.9410905e-01   6.6205941e+00   8.4402968e+00   6.8763231e+00
   1.2500000e+00   5.6410105e+00  -3.4364469e+00   1.5431858e+00   7.8708737e+00  -2.9416092e+00  -8.4444582e+00   6.4932219e+00  -2.1719728e+00  -4.6329844e-01   6.6053135e+00   8.4026019e+00   6.8468530e+00
   1.2600000e+00   5.6065099e+00  -3.4638693e+00   1.7612127e+00   7.8416101e+00  -2.9133265e+00  -8.4583444e+00   6.4716322e+00  -2.1464010e+00  -4.5310010e-01   6.5902461e+00   8.3653046e+00   6.8182886e+00
   1.2700000e+00   5.5717334e+00  -3.4916223e+00   1.9770858e+00   7.8126205e+00  -2.8853553e+00  -8.4673210e+00   6.4502876e+00  -2.1229181e+00  -4.7033800e-01   6.5753813e+00   8.3284041e+00   6.7906547e+00
   1.2800000e+00   5.5366778e+00  -3.5196708e+00   2.1904863e+00   7.7839082e+00  -2.8577300e+00  -8.4714812e+00   6.4291662e+00  -2.1017728e+00  -5.2556831e-01   6.5607075e+00   8.2919146e+00   6.7639949e+00
   1.2900000e+00   5.5013403e+00  -3.5479783e+00   2.4011175e+00   7.7554698e+00  -2.8304800e+00  -8.4709198e+00   6.4082427e+00  -2.0833188e+00  -6.3596179e-01   6.5462122e+00   8.2558421e+00   6.7383820e+00
   1.3000000e+00   5.4657185e+00  -3.5765066e+00   2.6087016e+00   7.7273017e+00  -2.8036327e+00  -8.4657335e+00   6.3874875e+00  -2.0680810e+00  -8.3084431e-01   6.5318816e+00   8.2201915e+00   6.7139374e+00
   1.3100000e+00   5.4298104e+00  -3.6052155e+00   2.8129767e+00   7.6993997e+00  -2.7772141e+00  -8.4560196e+00   6.3668645e+00  -2.0568762e+00  -1.1606634e+00   6.5177005e+00   8.1849663e+00   6.6908672e+00
   1.3200000e+00   5.3936145e+00  -3.6340623e+00   3.0136942e+00   7.6717595e+00  -2.7512487e+00  -8.4418759e+00   6.3463266e+00  -2.0510237e+00  -1.6933291e+00   6.5036518e+00   8.1501695e+00   6.6695247e+00
   1.3300000e+00   5.3571296e+00  -3.6630020e+00   3.2106164e+00   7.6443765e+00  -2.7257594e+00  -8.4234002e+00   6.3258103e+00  -2.0525178e+00  -2.4083339e+00   6.4897166e+00   8.1158029e+00   6.6504666e+00
   1.3400000e+00   5.3203551e+00  -3.6919866e+00   3.4035146e+00   7.6172458e+00  -2.7007679e+00  -8.4006898e+00   6.3052332e+00  -2.0631447e+00  -3.0798427e+00   6.4758739e+00   8.0818674e+00   6.6341942e+00
   1.3500000e+00   5.2832906e+00  -3.7209661e+00   3.5921684e+00   7.5903623e+00  -2.6762941e+00  -8.3738415e+00   6.2845063e+00  -2.0824367e+00  -3.5574500e+00   6.4621009e+00   8.0483632e+00   6.6205409e+00
   1.3600000e+00   5.2459365e+00  -3.7498862e+00   3.7763610e+00   7.5637210e+00  -2.6523575e+00  -8.3429504e+00   6.2635528e+00  -2.1084354e+00  -3.8555248e+00   6.4483716e+00   8.0152901e+00   6.6089026e+00
   1.3700000e+00   5.2082937e+00  -3.7786904e+00   4.0060792e+00   7.5373163e+00  -2.6289749e+00  -8.3081112e+00   6.2423146e+00  -2.1393413e+00  -4.0205372e+00   6.4346581e+00   7.9826465e+00   6.5987327e+00
   1.3800000e+00   5.1703661e+00  -3.8068184e+00   4.2501410e+00   7.5111424e+00  -2.6061623e+00  -8.2694163e+00   6.2207494e+00  -2.1738313e+00  -4.0886676e+00   6.4206348e+00   7.9504303e+00   6.5896332e+00
   1.3900000e+00   5.1321618e+00  -3.8340178e+00   4.4835032e+00   7.4851938e+00  -2.5839347e+00  -8.2269566e+00   6.1988260e+00  -2.2109523e+00  -4.0847487e+00   6.4061515e+00   7.9186390e+00   6.5813186e+00
   1.4000000e+00   5.0936900e+00  -3.8602820e+00   4.7064513e+00   7.4594644e+00  -2.5623057e+00  -8.1808208e+00   6.1765218e+00  -2.2500052e+00  -4.0259313e+00   6.3912014e+00   7.8872694e+00   6.5735793e+00
   1.4100000e+00   5.0549601e+00  -3.8855962e+00   4.9192436e+00   7.4339481e+00  -2.5412881e+00  -8.1310953e+00   6.1538200e+00  -2.2904660e+00  -3.9244298e+00   6.3757729e+00   7.8563178e+00   6.5662573e+00
   1.4200000e+00   5.0159818e+00  -3.9099376e+00   5.1221123e+00   7.4086390e+00  -2.5208931e+00  -8.0778643e+00   6.1307085e+00  -2.3319352e+00  -3.7892290e+00   6.3598495e+00   7.8257801e+00   6.5592308e+00
   1.4300000e+00   4.9767652e+00  -3.9332760e+00   5.3152624e+00   7.3835305e+00  -2.5011315e+00  -8.0212093e+00   6.1071788e+00  -2.3741044e+00  -3.6271309e+00   6.3434101e+00   7.7956515e+00   6.5524045e+00
   1.4400000e+00   4.9373202e+00  -3.9555767e+00   5.4988827e+00   7.3586165e+00  -2.4820125e+00  -7.9612095e+00   6.0832252e+00  -2.4167335e+00  -3.4434132e+00   6.3264301e+00   7.7659270e+00   6.5457031e+00
   1.4500000e+00   4.8976574e+00  -3.9767974e+00   5.6731345e+00   7.3338904e+00  -2.4635447e+00  -7.8979412e+00   6.0588439e+00  -2.4596352e+00  -3.2422558e+00   6.3088799e+00   7.7366014e+00   6.5390668e+00
   1.4600000e+00   4.8577879e+00  -3.9968904e+00   5.8381569e+00   7.3093456e+00  -2.4457358e+00  -7.8314781e+00   6.0340329e+00  -2.5026628e+00  -3.0270271e+00   6.2907262e+00   7.7076687e+00   6.5324478e+00
   1.4700000e+00   4.8177230e+00  -4.0158027e+00   5.9940674e+00   7.2849756e+00  -2.4285926e+00  -7.7618911e+00   6.0087917e+00  -2.5457020e+00  -2.8004808e+00   6.2719316e+00   7.6791231e+00   6.5258085e+00
   1.4800000e+00   4.7774746e+00  -4.0334773e+00   6.1409651e+00   7.2607737e+00  -2.4121210e+00  -7.6892485e+00   5.9831204e+00  -2.5886646e+00  -2.5648962e+00   6.2524557e+00   7.6509582e+00   6.5191191e+00
   1.4900000e+00   4.7370527e+00  -4.0498554e+00   6.2789426e+00   7.2367330e+00  -2.3963263e+00  -7.6136155e+00   5.9570203e+00  -2.6314826e+00  -2.3221796e+00   6.2322546e+00   7.6231676e+00   6.5123568e+00
   1.5000000e+00   4.6964738e+00  -4.0648682e+00   6.4080399e+00   7.2128469e+00  -2.3812129e+00  -7.5350547e+00   5.9304929e+00  -2.6741049e+00  -2.0739400e+00   6.2112816e+00   7.5957446e+00   6.5055041e+00
   1.5100000e+00   4.6557525e+00  -4.0784496e+00   6.5283041e+00   7.1891085e+00  -2.3667847e+00  -7.4536261e+00   5.9035406e+00  -2.7164939e+00  -1.8215459e+00   6.1894897e+00   7.5686823e+00   6.4985483e+00
   1.5200000e+00   4.6149059e+00  -4.0905412e+00   6.6397925e+00   7.1655110e+00  -2.3530449e+00  -7.3693867e+00   5.8761656e+00  -2.7586225e+00  -1.5661693e+00   6.1668374e+00   7.5419737e+00   6.4914806e+00
   1.5300000e+00   4.5739465e+00  -4.1010700e+00   6.7425182e+00   7.1420473e+00  -2.3399962e+00  -7.2823910e+00   5.8483707e+00  -2.8004722e+00  -1.3088203e+00   6.1432697e+00   7.5156119e+00   6.4842953e+00
   1.5400000e+00   4.5328902e+00  -4.1099676e+00   6.8364921e+00   7.1187107e+00  -2.3276405e+00  -7.1926908e+00   5.8201588e+00  -2.8420312e+00  -1.0503740e+00   6.1187358e+00   7.4895896e+00   6.4769893e+00
   1.5500000e+00   4.4917535e+00  -4.1171651e+00   6.9217126e+00   7.0954942e+00  -2.3159793e+00  -7.1003355e+00   5.7915328e+00  -2.8832928e+00  -7.9159256e-01   6.0931845e+00   7.4638996e+00   6.4695618e+00
   1.5600000e+00   4.4505536e+00  -4.1225946e+00   6.9981693e+00   7.0723907e+00  -2.3050138e+00  -7.0053719e+00   5.7624957e+00  -2.9242542e+00  -5.3314303e-01   6.0665652e+00   7.4385347e+00   6.4620136e+00
   1.5700000e+00   4.4093087e+00  -4.1261899e+00   7.0658449e+00   7.0493935e+00  -2.2947443e+00  -6.9078445e+00   5.7330504e+00  -2.9649152e+00  -2.7561192e-01   6.0388282e+00   7.4134877e+00   6.4543465e+00
   1.5800000e+00   4.3680372e+00  -4.1278859e+00   7.1247142e+00   7.0264954e+00  -2.2851711e+00  -6.8077954e+00   5.7032000e+00  -3.0052773e+00  -1.9517295e-02   6.0099244e+00   7.3887512e+00   6.4465636e+00
   1.5900000e+00   4.3267586e+00  -4.1276227e+00   7.1747550e+00   7.0036896e+00  -2.2762938e+00  -6.7052646e+00   5.6729475e+00  -3.0453431e+00   2.3468102e-01   5.9798084e+00   7.3643182e+00   6.4386681e+00
   1.6000000e+00   4.2854927e+00  -4.1253423e+00   7.2159414e+00   6.9809691e+00  -2.2681118e+00  -6.6002899e+00   5.6422957e+00  -3.0851151e+00   4.8657291e-01   5.9484365e+00   7.3401813e+00   6.4306637e+00
   1.6100000e+00   4.2442598e+00  -4.1209917e+00   7.2482508e+00   6.9583270e+00  -2.2606240e+00  -6.4929071e+00   5.6112475e+00  -3.1245956e+00   7.3579071e-01   5.9157683e+00   7.3163334e+00   6.4225537e+00
   1.6200000e+00   4.2030812e+00  -4.1145208e+00   7.2716602e+00   6.9357562e+00  -2.2538291e+00  -6.3831502e+00   5.5798060e+00  -3.1637857e+00   9.8200295e-01   5.8817661e+00   7.2927676e+00   6.4143414e+00
   1.6300000e+00   4.1619780e+00  -4.1058858e+00   7.2861577e+00   6.9132499e+00  -2.2477255e+00  -6.2710513e+00   5.5479740e+00  -3.2026850e+00   1.2249090e+00   5.8463971e+00   7.2694769e+00   6.4060289e+00
   1.6400000e+00   4.1209721e+00  -4.0950482e+00   7.2917389e+00   6.8908012e+00  -2.2423112e+00  -6.1566411e+00   5.5157544e+00  -3.2412912e+00   1.4642345e+00   5.8096326e+00   7.2464544e+00   6.3976179e+00
   1.6500000e+00   4.0800858e+00  -4.0819753e+00   7.2884105e+00   6.8684032e+00  -2.2375840e+00  -6.0399483e+00   5.4831501e+00  -3.2795997e+00   1.6997271e+00   5.7714489e+00   7.2236933e+00   6.3891086e+00
   1.6600000e+00   4.0393414e+00  -4.0666406e+00   7.2761921e+00   6.8460491e+00  -2.2335414e+00  -5.9210005e+00   5.4501642e+00  -3.3176034e+00   1.9311531e+00   5.7318274e+00   7.2011871e+00   6.3805001e+00
   1.6700000e+00   3.9987619e+00  -4.0490241e+00   7.2551188e+00   6.8237320e+00  -2.2301809e+00  -5.7998241e+00   5.4167998e+00  -3.3552922e+00   2.1582949e+00   5.6907550e+00   7.1789292e+00   6.3717898e+00
   1.6800000e+00   3.9583699e+00  -4.0291127e+00   7.2252418e+00   6.8014451e+00  -2.2274994e+00  -5.6764441e+00   5.3830601e+00  -3.3926529e+00   2.3809475e+00   5.6482246e+00   7.1569133e+00   6.3629733e+00
   1.6900000e+00   3.9181885e+00  -4.0069001e+00   7.1866298e+00   6.7791816e+00  -2.2254940e+00  -5.5508845e+00   5.3489484e+00  -3.4296691e+00   2.5989169e+00   5.6042350e+00   7.1351332e+00   6.3540443e+00
   1.7000000e+00   3.8782408e+00  -3.9823874e+00   7.1393703e+00   6.7569347e+00  -2.2241614e+00  -5.4231686e+00   5.3144684e+00  -3.4663208e+00   2.8120176e+00   5.5587913e+00   7.1135829e+00   6.3449944e+00
   1.7100000e+00   3.8385497e+00  -3.9555823e+00   7.0835698e+00   6.7346979e+00  -2.2234980e+00  -5.2933188e+00   5.2796237e+00  -3.5025845e+00   3.0200710e+00   5.5119048e+00   7.0922563e+00   6.3358128e+00
   1.7200000e+00   3.7991379e+00  -3.9265004e+00   7.0193542e+00   6.7124644e+00  -2.2235004e+00  -5.1613570e+00   5.2444184e+00  -3.5384333e+00   3.2229050e+00   5.4635935e+00   7.0711479e+00   6.3264867e+00
   1.7300000e+00   3.7600283e+00  -3.8951637e+00   6.9468689e+00   6.6902275e+00  -2.2241647e+00  -5.0273044e+00   5.2088567e+00  -3.5738359e+00   3.4203493e+00   5.4138815e+00   7.0502520e+00   6.3170002e+00
   1.7400000e+00   3.7212432e+00  -3.8616016e+00   6.8662780e+00   6.6679807e+00  -2.2254871e+00  -4.8911822e+00   5.1729433e+00  -3.6087577e+00   3.6122377e+00   5.3627995e+00   7.0295633e+00   6.3073349e+00
   1.7500000e+00   3.6828046e+00  -3.8258502e+00   6.7777645e+00   6.6457174e+00  -2.2274634e+00  -4.7530112e+00   5.1366831e+00  -3.6431600e+00   3.7984063e+00   5.3103841e+00   7.0090765e+00   6.2974700e+00
   1.7600000e+00   3.6447344e+00  -3.7879521e+00   6.6815295e+00   6.6234311e+00  -2.2300896e+00  -4.6128124e+00   5.1000815e+00  -3.6770006e+00   3.9786922e+00   5.2566786e+00   6.9887866e+00   6.2873814e+00
   1.7700000e+00   3.6070536e+00  -3.7479566e+00   6.5777916e+00   6.6011153e+00  -2.2333612e+00  -4.4706067e+00   5.0631444e+00  -3.7102336e+00   4.1529336e+00   5.2017318e+00   6.9686889e+00   6.2770426e+00
   1.7800000e+00   3.5697830e+00  -3.7059188e+00   6.4667854e+00   6.5787635e+00  -2.2372738e+00  -4.3264154e+00   5.0258780e+00  -3.7428092e+00   4.3209687e+00   5.1455986e+00   6.9487786e+00   6.2664240e+00
   1.7900000e+00   3.5329427e+00  -3.6618998e+00   6.3487612e+00   6.5563695e+00  -2.2418228e+00  -4.1802604e+00   4.9882895e+00  -3.7746740e+00   4.4826341e+00   5.0883391e+00   6.9290512e+00   6.2554932e+00
   1.8000000e+00   3.4965522e+00  -3.6159661e+00   6.2239835e+00   6.5339268e+00  -2.2470035e+00  -4.0321641e+00   4.9503860e+00  -3.8057729e+00   4.6377735e+00   5.0300187e+00   6.9095024e+00   6.2442156e+00
   1.8100000e+00   3.4606303e+00  -3.5681892e+00   6.0927296e+00   6.5114291e+00  -2.2528110e+00  -3.8821497e+00   4.9121754e+00  -3.8360466e+00   4.7862264e+00   4.9707078e+00   6.8901282e+00   6.2325533e+00
   1.8200000e+00   3.4251951e+00  -3.5186453e+00   5.9552885e+00   6.4888703e+00  -2.2592404e+00  -3.7302412e+00   4.8736663e+00  -3.8654329e+00   4.9278331e+00   4.9104812e+00   6.8709246e+00   6.2204658e+00
   1.8300000e+00   3.3902637e+00  -3.4674145e+00   5.8119597e+00   6.4662441e+00  -2.2662865e+00  -3.5764641e+00   4.8348676e+00  -3.8938666e+00   5.0624342e+00   4.8494177e+00   6.8518879e+00   6.2079096e+00
   1.8400000e+00   3.3558528e+00  -3.4145812e+00   5.6630513e+00   6.4435444e+00  -2.2739441e+00  -3.4208448e+00   4.7957892e+00  -3.9212799e+00   5.1898711e+00   4.7875999e+00   6.8330144e+00   6.1948390e+00
   1.8500000e+00   3.3219778e+00  -3.3602325e+00   5.5088791e+00   6.4207650e+00  -2.2822077e+00  -3.2634116e+00   4.7564363e+00  -3.9476056e+00   5.3100000e+00   4.7251136e+00   6.8143008e+00   6.1812035e+00
   1.8600000e+00   3.2886535e+00  -3.3044586e+00   5.3497650e+00   6.3979000e+00  -2.2910717e+00  -3.1041940e+00   4.7168262e+00  -3.9727669e+00   5.4226450e+00   4.6620477e+00   6.7957438e+00   6.1669543e+00
   1.8700000e+00   3.2558937e+00  -3.2473521e+00   5.1860355e+00   6.3749434e+00  -2.3005304e+00  -2.9432238e+00   4.6769709e+00  -3.9966911e+00   5.5276567e+00   4.5984932e+00   6.7773404e+00   6.1520401e+00
   1.8800000e+00   3.2237111e+00  -3.1890073e+00   5.0180202e+00   6.3518893e+00  -2.3105778e+00  -2.7805346e+00   4.6368882e+00  -4.0193128e+00   5.6249069e+00   4.5345431e+00   6.7590877e+00   6.1364165e+00
   1.8900000e+00   3.1921179e+00  -3.1295200e+00   4.8460507e+00   6.3287317e+00  -2.3212078e+00  -2.6161621e+00   4.5965866e+00  -4.0405538e+00   5.7142512e+00   4.4702922e+00   6.7409829e+00   6.1200231e+00
   1.9000000e+00   3.1611248e+00  -3.0689869e+00   4.6704591e+00   6.3054650e+00  -2.3324142e+00  -2.4501448e+00   4.5560802e+00  -4.0603403e+00   5.7955584e+00   4.4058360e+00   6.7230235e+00   6.1028051e+00
   1.9100000e+00   3.1307418e+00  -3.0075052e+00   4.4915768e+00   6.2820834e+00  -2.3441903e+00  -2.2825233e+00   4.5153838e+00  -4.0785981e+00   5.8687028e+00   4.3412708e+00   6.7052069e+00   6.0847065e+00
   1.9200000e+00   3.1009780e+00  -2.9451722e+00   4.3097330e+00   6.2585812e+00  -2.3565294e+00  -2.1133415e+00   4.4745129e+00  -4.0952535e+00   5.9335671e+00   4.2766931e+00   6.6875309e+00   6.0656712e+00
   1.9300000e+00   3.0718413e+00  -2.8820848e+00   4.1252539e+00   6.2349528e+00  -2.3694246e+00  -1.9426460e+00   4.4334839e+00  -4.1102342e+00   5.9900439e+00   4.2121992e+00   6.6699932e+00   6.0456434e+00
   1.9400000e+00   3.0433389e+00  -2.8183393e+00   3.9384613e+00   6.2111927e+00  -2.3828685e+00  -1.7704867e+00   4.3923137e+00  -4.1234682e+00   6.0380344e+00   4.1478848e+00   6.6525917e+00   6.0245671e+00
   1.9500000e+00   3.0154769e+00  -2.7540308e+00   3.7496718e+00   6.1872954e+00  -2.3968537e+00  -1.5969168e+00   4.3510203e+00  -4.1348876e+00   6.0774563e+00   4.0838446e+00   6.6353246e+00   6.0023889e+00
   1.9600000e+00   2.9882603e+00  -2.6892531e+00   3.5591957e+00   6.1632556e+00  -2.4113723e+00  -1.4219933e+00   4.3096221e+00  -4.1444263e+00   6.1082387e+00   4.0201719e+00   6.6181898e+00   5.9790561e+00
   1.9700000e+00   2.9616935e+00  -2.6240982e+00   3.3673361e+00   6.1390680e+00  -2.4264161e+00  -1.2457769e+00   4.2681382e+00  -4.1520207e+00   6.1303241e+00   3.9569584e+00   6.6011856e+00   5.9545176e+00
   1.9800000e+00   2.9357798e+00  -2.5586560e+00   3.1743882e+00   6.1147274e+00  -2.4419768e+00  -1.0683323e+00   4.2265884e+00  -4.1576112e+00   6.1436718e+00   3.8942937e+00   6.5843103e+00   5.9287250e+00
   1.9900000e+00   2.9105215e+00  -2.4930142e+00   2.9806387e+00   6.0902286e+00  -2.4580455e+00  -8.8972829e-01   4.1849930e+00  -4.1611407e+00   6.1482544e+00   3.8322650e+00   6.5675621e+00   5.9016319e+00
   2.0000000e+00   2.8859203e+00  -2.4272580e+00   2.7863649e+00   6.0655666e+00  -2.4746129e+00  -7.1003834e-01   4.1433729e+00  -4.1625579e+00   6.1440649e+00   3.7709571e+00   6.5509394e+00   5.8731956e+00
   2.0100000e+00   2.8619768e+00  -2.3614700e+00   2.5918345e+00   6.0407365e+00  -2.4916696e+00  -5.2934034e-01   4.1017493e+00  -4.1618154e+00   6.1311134e+00   3.7104517e+00   6.5344406e+00   5.8433770e+00
   2.0200000e+00   2.8386911e+00  -2.2957297e+00   2.3973050e+00   6.0157334e+00  -2.5092055e+00  -3.4771705e-01   4.0601442e+00  -4.1588709e+00   6.1094287e+00   3.6508276e+00   6.5180641e+00   5.8121406e+00
   2.0300000e+00   2.8160623e+00  -2.2301136e+00   2.2030234e+00   5.9905526e+00  -2.5272101e+00  -1.6525621e-01   4.0185797e+00  -4.1536876e+00   6.0790594e+00   3.5921600e+00   6.5018083e+00   5.7794553e+00
   2.0400000e+00   2.7940887e+00  -2.1646953e+00   2.0092259e+00   5.9651894e+00  -2.5456726e+00   1.7949259e-02   3.9770783e+00  -4.1462344e+00   6.0400741e+00   3.5345208e+00   6.4856714e+00   5.7452947e+00
   2.0500000e+00   2.7727679e+00  -2.0995450e+00   1.8161374e+00   5.9396394e+00  -2.5645815e+00   2.0180107e-01   3.9356630e+00  -4.1364859e+00   5.9925616e+00   3.4779780e+00   6.4696518e+00   5.7096374e+00
   2.0600000e+00   2.7520971e+00  -2.0347294e+00   1.6239719e+00   5.9138980e+00  -2.5839249e+00   3.8619538e-01   3.8943566e+00  -4.1244233e+00   5.9366316e+00   3.4225958e+00   6.4537476e+00   5.6724670e+00
   2.0700000e+00   2.7320725e+00  -1.9703121e+00   1.4329321e+00   5.8879612e+00  -2.6036903e+00   5.7102267e-01   3.8531826e+00  -4.1100339e+00   5.8724143e+00   3.3684344e+00   6.4379570e+00   5.6337727e+00
   2.0800000e+00   2.7126899e+00  -1.9063533e+00   1.2432092e+00   5.8618245e+00  -2.6238647e+00   7.5616755e-01   3.8121641e+00  -4.0933115e+00   5.8000607e+00   3.3155496e+00   6.4222779e+00   5.5935493e+00
   2.0900000e+00   2.6939443e+00  -1.8429095e+00   1.0549835e+00   5.8354842e+00  -2.6444345e+00   9.4150860e-01   3.7713244e+00  -4.0742568e+00   5.7197423e+00   3.2639932e+00   6.4067082e+00   5.5517976e+00
   2.1000000e+00   2.6758304e+00  -1.7800341e+00   8.6842391e-01   5.8089362e+00  -2.6653853e+00   1.1269183e+00   3.7306870e+00  -4.0528771e+00   5.6316505e+00   3.2138123e+00   6.3912455e+00   5.5085241e+00
   2.1100000e+00   2.6583422e+00  -1.7177770e+00   6.8368836e-01   5.7821769e+00  -2.6867024e+00   1.3122629e+00   3.6902749e+00  -4.0291860e+00   5.5359960e+00   3.1650499e+00   6.3758873e+00   5.4637413e+00
   2.1200000e+00   2.6414733e+00  -1.6561848e+00   5.0092398e-01   5.7552026e+00  -2.7083700e+00   1.4974022e+00   3.6501112e+00  -4.0032041e+00   5.4330084e+00   3.1177442e+00   6.3606308e+00   5.4174675e+00
   2.1300000e+00   2.6252168e+00  -1.5953007e+00   3.2026727e-01   5.7280099e+00  -2.7303719e+00   1.6821896e+00   3.6102186e+00  -3.9749582e+00   5.3229352e+00   3.0719290e+00   6.3454730e+00   5.3697273e+00
   2.1400000e+00   2.6095655e+00  -1.5351649e+00   1.4184435e-01   5.7005955e+00  -2.7526911e+00   1.8664720e+00   3.5706197e+00  -3.9444818e+00   5.2060410e+00   3.0276333e+00   6.3304105e+00   5.3205509e+00
   2.1500000e+00   2.5945116e+00  -1.4758139e+00  -3.4229730e-02   5.6729565e+00  -2.7753098e+00   2.0500898e+00   3.5313365e+00  -3.9118142e+00   5.0826062e+00   2.9848815e+00   6.3154397e+00   5.2699742e+00
   2.1600000e+00   2.5800472e+00  -1.4172819e+00  -2.0784789e-01   5.6450897e+00  -2.7982094e+00   2.2328769e+00   3.4923908e+00  -3.8770009e+00   4.9529258e+00   2.9436935e+00   6.3005567e+00   5.2180388e+00
   2.1700000e+00   2.5661639e+00  -1.3595997e+00  -3.7891336e-01   5.6169927e+00  -2.8213707e+00   2.4146603e+00   3.4538037e+00  -3.8400928e+00   4.8173085e+00   2.9040848e+00   6.2857569e+00   5.1647916e+00
   2.1800000e+00   2.5528531e+00  -1.3027954e+00  -5.4733852e-01   5.5886627e+00  -2.8447734e+00   2.5952610e+00   3.4155959e+00  -3.8011464e+00   4.6760746e+00   2.8660661e+00   6.2710355e+00   5.1102847e+00
   2.1900000e+00   2.5401058e+00  -1.2468942e+00  -7.1304451e-01   5.5600976e+00  -2.8683965e+00   2.7744930e+00   3.3777875e+00  -3.7602231e+00   4.5295552e+00   2.8296435e+00   6.2563874e+00   5.0545748e+00
   2.2000000e+00   2.5279129e+00  -1.1919187e+00  -8.7596093e-01   5.5312952e+00  -2.8922181e+00   2.9521644e+00   3.3403980e+00  -3.7173888e+00   4.3780904e+00   2.7948191e+00   6.2418068e+00   4.9977233e+00
   2.2100000e+00   2.5162651e+00  -1.1378890e+00  -1.0360254e+00   5.5022536e+00  -2.9162154e+00   3.1280767e+00   3.3034460e+00  -3.6727139e+00   4.2220276e+00   2.7615904e+00   6.2272873e+00   4.9397958e+00
   2.2200000e+00   2.5051528e+00  -1.0848226e+00  -1.1931833e+00   5.4729712e+00  -2.9403648e+00   3.3020256e+00   3.2669497e+00  -3.6262723e+00   4.0617199e+00   2.7299506e+00   6.2128222e+00   4.8808618e+00
   2.2300000e+00   2.4945663e+00  -1.0327348e+00  -1.3473873e+00   5.4434466e+00  -2.9646417e+00   3.4738007e+00   3.2309264e+00  -3.5781416e+00   3.8975248e+00   2.6998892e+00   6.1984040e+00   4.8209939e+00
   2.2400000e+00   2.4844957e+00  -9.8163858e-01  -1.4985970e+00   5.4136787e+00  -2.9890206e+00   3.6431861e+00   3.1953924e+00  -3.5284020e+00   3.7298021e+00   2.6713916e+00   6.1840247e+00   4.7602682e+00
   2.2500000e+00   2.4749311e+00  -9.3154499e-01  -1.6467786e+00   5.3836666e+00  -3.0134751e+00   3.8099608e+00   3.1603636e+00  -3.4771366e+00   3.5589126e+00   2.6444394e+00   6.1696757e+00   4.6987633e+00
   2.2600000e+00   2.4658624e+00  -8.8246296e-01  -1.7919044e+00   5.3534097e+00  -3.0379778e+00   3.9738987e+00   3.1258547e+00  -3.4244302e+00   3.3852163e+00   2.6190109e+00   6.1553476e+00   4.6365601e+00
   2.2700000e+00   2.4572794e+00  -8.3439959e-01  -1.9339529e+00   5.3229075e+00  -3.0625004e+00   4.1347690e+00   3.0918797e+00  -3.3703693e+00   3.2090710e+00   2.5950809e+00   6.1410303e+00   4.5737413e+00
   2.2800000e+00   2.4491720e+00  -7.8736019e-01  -2.0729078e+00   5.2921602e+00  -3.0870136e+00   4.2923371e+00   3.0584517e+00  -3.3150418e+00   3.0308306e+00   2.5726212e+00   6.1267130e+00   4.5103912e+00
   2.2900000e+00   2.4415299e+00  -7.4134846e-01  -2.2087580e+00   5.2611678e+00  -3.1114875e+00   4.4463644e+00   3.0255830e+00  -3.2585359e+00   2.8508436e+00   2.5516006e+00   6.1123842e+00   4.4465952e+00
   2.3000000e+00   2.4343428e+00  -6.9636652e-01  -2.3414973e+00   5.2299310e+00  -3.1358910e+00   4.5966096e+00   2.9932849e+00  -3.2009406e+00   2.6694519e+00   2.5319856e+00   6.0980316e+00   4.3824394e+00
   2.3100000e+00   2.4276003e+00  -6.5241503e-01  -2.4711241e+00   5.1984505e+00  -3.1601918e+00   4.7428282e+00   2.9615679e+00  -3.1423445e+00   2.4869893e+00   2.5137400e+00   6.0836420e+00   4.3180103e+00
   2.3200000e+00   2.4212923e+00  -6.0949331e-01  -2.5976410e+00   5.1667277e+00  -3.1843572e+00   4.8847740e+00   2.9304414e+00  -3.0828360e+00   2.3037804e+00   2.4968257e+00   6.0692014e+00   4.2533945e+00
   2.3300000e+00   2.4154084e+00  -5.6759944e-01  -2.7210542e+00   5.1347639e+00  -3.2083532e+00   5.0221997e+00   2.8999142e+00  -3.0225025e+00   2.1201393e+00   2.4812027e+00   6.0546949e+00   4.1886781e+00
   2.3400000e+00   2.4099383e+00  -5.2673031e-01  -2.8413740e+00   5.1025611e+00  -3.2321453e+00   5.1548572e+00   2.8699942e+00  -2.9614305e+00   1.9363686e+00   2.4668295e+00   6.0401070e+00   4.1239468e+00
   2.3500000e+00   2.4048719e+00  -4.8688175e-01  -2.9586136e+00   5.0701214e+00  -3.2556979e+00   5.2824987e+00   2.8406883e+00  -2.8997049e+00   1.7527584e+00   2.4536631e+00   6.0254211e+00   4.0592855e+00
   2.3600000e+00   2.4001990e+00  -4.4804858e-01  -3.0727896e+00   5.0374473e+00  -3.2789747e+00   5.4048775e+00   2.8120025e+00  -2.8374091e+00   1.5695855e+00   2.4416598e+00   6.0106198e+00   3.9947776e+00
   2.3700000e+00   2.3959094e+00  -4.1022472e-01  -3.1839214e+00   5.0045422e+00  -3.3019378e+00   5.5217469e+00   2.7839422e+00  -2.7746243e+00   1.3871128e+00   2.4307748e+00   5.9956847e+00   3.9305056e+00
   2.3800000e+00   2.3919931e+00  -3.7340322e-01  -3.2920309e+00   4.9714090e+00  -3.3245509e+00   5.6328672e+00   2.7565119e+00  -2.7114298e+00   1.2055885e+00   2.4209628e+00   5.9805975e+00   3.8665501e+00
   2.3900000e+00   2.3884396e+00  -3.3757647e-01  -3.3971423e+00   4.9380515e+00  -3.3467757e+00   5.7380004e+00   2.7297153e+00  -2.6479025e+00   1.0252456e+00   2.4121778e+00   5.9653382e+00   3.8029901e+00
   2.4000000e+00   2.3852396e+00  -3.0273585e-01  -3.4992827e+00   4.9044737e+00  -3.3685734e+00   5.8369129e+00   2.7035554e+00  -2.5841169e+00   8.4630174e-01   2.4043745e+00   5.9498865e+00   3.7399026e+00
   2.4100000e+00   2.3823832e+00  -2.6887243e-01  -3.5984802e+00   4.8706800e+00  -3.3899046e+00   5.9293773e+00   2.6780344e+00  -2.5201445e+00   6.6895862e-01   2.3975075e+00   5.9342208e+00   3.6773627e+00
   2.4200000e+00   2.3798631e+00  -2.3597662e-01  -3.6947642e+00   4.8366752e+00  -3.4107292e+00   6.0151724e+00   2.6531537e+00  -2.4560547e+00   4.9340215e-01   2.3915337e+00   5.9183191e+00   3.6154432e+00
   2.4300000e+00   2.3776671e+00  -2.0403861e-01  -3.7881664e+00   4.8024645e+00  -3.4310067e+00   6.0940846e+00   2.6289143e+00  -2.3919135e+00   3.1980229e-01   2.3864058e+00   5.9021583e+00   3.5542145e+00
   2.4400000e+00   2.3757853e+00  -1.7304775e-01  -3.8787204e+00   4.7680533e+00  -3.4506974e+00   6.1659109e+00   2.6053163e+00  -2.3277843e+00   1.4831313e-01   2.3820792e+00   5.8857154e+00   3.4937448e+00
   2.4500000e+00   2.3742083e+00  -1.4299296e-01  -3.9664610e+00   4.7334442e+00  -3.4697601e+00   6.2304597e+00   2.5823594e+00  -2.2637277e+00  -2.0926901e-02   2.3785105e+00   5.8689633e+00   3.4341000e+00
   2.4600000e+00   2.3729253e+00  -1.1386236e-01  -4.0514256e+00   4.6986479e+00  -3.4881511e+00   6.2875378e+00   2.5600424e+00  -2.1998011e+00  -1.8779471e-01   2.3756555e+00   5.8518792e+00   3.3753433e+00
   2.4700000e+00   2.3719287e+00  -8.5644404e-02  -4.1336502e+00   4.6636716e+00  -3.5058298e+00   6.3369746e+00   2.5383639e+00  -2.1360592e+00  -3.5218221e-01   2.3734744e+00   5.8344388e+00   3.3175353e+00
   2.4800000e+00   2.3712094e+00  -5.8327074e-02  -4.2131722e+00   4.6285265e+00  -3.5227640e+00   6.3786225e+00   2.5173217e+00  -2.0725538e+00  -5.1399578e-01   2.3719267e+00   5.8166248e+00   3.2607342e+00
   2.4900000e+00   2.3707587e+00  -3.1898264e-02  -4.2900296e+00   4.5932164e+00  -3.5389088e+00   6.4123351e+00   2.4969132e+00  -2.0093337e+00  -6.7315577e-01   2.3709733e+00   5.7984060e+00   3.2049957e+00
   2.5000000e+00   2.3705677e+00  -6.3453530e-03  -4.3642617e+00   4.5577492e+00  -3.5542247e+00   6.4379851e+00   2.4771353e+00  -1.9464451e+00  -8.2959583e-01   2.3705762e+00   5.7797569e+00   3.1503726e+00
   2.5100000e+00   2.3706279e+00   1.8344271e-02  -4.4359081e+00   4.5221332e+00  -3.5686723e+00   6.4554607e+00   2.4579845e+00  -1.8839312e+00  -9.8326225e-01   2.3706989e+00   5.7606519e+00   3.0969153e+00
   2.5200000e+00   2.3709307e+00   4.2183198e-02  -4.5050079e+00   4.4863774e+00  -3.5822128e+00   6.4646670e+00   2.4394568e+00  -1.8218323e+00  -1.1341137e+00   2.3713060e+00   5.7410653e+00   3.0446711e+00
   2.5300000e+00   2.3714678e+00   6.5184338e-02  -4.5716016e+00   4.4504910e+00  -3.5948081e+00   6.4655268e+00   2.4215479e+00  -1.7601868e+00  -1.2821192e+00   2.3723635e+00   5.7209715e+00   2.9936853e+00
   2.5400000e+00   2.3722309e+00   8.7360691e-02  -4.6357297e+00   4.4144835e+00  -3.6064209e+00   6.4579817e+00   2.4042530e+00  -1.6990302e+00  -1.4272583e+00   2.3738389e+00   5.7003453e+00   2.9440001e+00
   2.5500000e+00   2.3732117e+00   1.0872540e-01  -4.6974332e+00   4.3783648e+00  -3.6170141e+00   6.4419912e+00   2.3875672e+00  -1.6383957e+00  -1.5695202e+00   2.3757009e+00   5.6791610e+00   2.8956550e+00
   2.5600000e+00   2.3744022e+00   1.2929158e-01  -4.7567529e+00   4.3421456e+00  -3.6265534e+00   6.4175374e+00   2.3714850e+00  -1.5783140e+00  -1.7089029e+00   2.3779197e+00   5.6573949e+00   2.8486868e+00
   2.5700000e+00   2.3757944e+00   1.4907242e-01  -4.8137300e+00   4.3058363e+00  -3.6350047e+00   6.3846212e+00   2.3560008e+00  -1.5188136e+00  -1.8454120e+00   2.3804667e+00   5.6350232e+00   2.8031294e+00
   2.5800000e+00   2.3773807e+00   1.6808111e-01  -4.8684054e+00   4.2694482e+00  -3.6423360e+00   6.3432651e+00   2.3411086e+00  -1.4599209e+00  -1.9790605e+00   2.3833149e+00   5.6120227e+00   2.7590141e+00
   2.5900000e+00   2.3791532e+00   1.8633087e-01  -4.9208203e+00   4.2329924e+00  -3.6485152e+00   6.2935108e+00   2.3268022e+00  -1.4016603e+00  -2.1098675e+00   2.3864386e+00   5.5883708e+00   2.7163689e+00
   2.6000000e+00   2.3811045e+00   2.0383491e-01  -4.9710157e+00   4.1964808e+00  -3.6535131e+00   6.2354230e+00   2.3130752e+00  -1.3440542e+00  -2.2378578e+00   2.3898132e+00   5.5640461e+00   2.6752194e+00
   2.6100000e+00   2.3832272e+00   2.2060645e-01  -5.0190327e+00   4.1599252e+00  -3.6573019e+00   6.1690870e+00   2.2999210e+00  -1.2871230e+00  -2.3630608e+00   2.3934158e+00   5.5390284e+00   2.6355876e+00
   2.6200000e+00   2.3855140e+00   2.3665865e-01  -5.0649121e+00   4.1233379e+00  -3.6598555e+00   6.0946092e+00   2.2873326e+00  -1.2308855e+00  -2.4855101e+00   2.3972243e+00   5.5132982e+00   2.5974930e+00
   2.6300000e+00   2.3879578e+00   2.5200465e-01  -5.1006005e+00   4.0867313e+00  -3.6611497e+00   6.0121171e+00   2.2753032e+00  -1.1753590e+00  -2.6052430e+00   2.4012182e+00   5.4868378e+00   2.5609516e+00
   2.6400000e+00   2.3905521e+00   2.6673829e-01  -5.1304877e+00   4.0501181e+00  -3.6611623e+00   5.9217589e+00   2.2638254e+00  -1.1205588e+00  -2.7222992e+00   2.4053874e+00   5.4596306e+00   2.5259765e+00
   2.6500000e+00   2.3932908e+00   2.8090951e-01  -5.1590547e+00   4.0135113e+00  -3.6598734e+00   5.8237029e+00   2.2528919e+00  -1.0664991e+00  -2.8367210e+00   2.4097201e+00   5.4316615e+00   2.4925775e+00
   2.6600000e+00   2.3961685e+00   2.9452362e-01  -5.1863169e+00   3.9769239e+00  -3.6572651e+00   5.7181374e+00   2.2424954e+00  -1.0131925e+00  -2.9485525e+00   2.4142012e+00   5.4029170e+00   2.4607610e+00
   2.6700000e+00   2.3991795e+00   3.0758611e-01  -5.2122899e+00   3.9403693e+00  -3.6533220e+00   5.6052692e+00   2.2326282e+00  -9.6065037e-01  -3.0578388e+00   2.4188162e+00   5.3733855e+00   2.4305303e+00
   2.6800000e+00   2.4023185e+00   3.2010258e-01  -5.2369892e+00   3.9038608e+00  -3.6480308e+00   5.4853237e+00   2.2232825e+00  -9.0888274e-01  -3.1646262e+00   2.4235511e+00   5.3430569e+00   2.4018853e+00
   2.6900000e+00   2.4055799e+00   3.3207878e-01  -5.2604305e+00   3.8674120e+00  -3.6413807e+00   5.3585434e+00   2.2144507e+00  -8.5789858e-01  -3.2689614e+00   2.4283927e+00   5.3119233e+00   2.3748225e+00
   2.7000000e+00   2.4089584e+00   3.4352057e-01  -5.2826297e+00   3.8310365e+00  -3.6333637e+00   5.2251870e+00   2.2061249e+00  -8.0770572e-01  -3.3708910e+00   2.4333284e+00   5.2799784e+00   2.3493351e+00
   2.7100000e+00   2.4124487e+00   3.5443396e-01  -5.3036027e+00   3.7947480e+00  -3.6239739e+00   5.0855286e+00   2.1982970e+00  -7.5831099e-01  -3.4704618e+00   2.4383462e+00   5.2472182e+00   2.3254130e+00
   2.7200000e+00   2.4160455e+00   3.6482506e-01  -5.3233655e+00   3.7585603e+00  -3.6132081e+00   4.9398558e+00   2.1909592e+00  -7.0972026e-01  -3.5677198e+00   2.4434347e+00   5.2136406e+00   2.3030426e+00
   2.7300000e+00   2.4197436e+00   3.7470012e-01  -5.3419344e+00   3.7224871e+00  -3.6010657e+00   4.7884691e+00   2.1841033e+00  -6.6193852e-01  -3.6627107e+00   2.4485831e+00   5.1792456e+00   2.2822072e+00
   2.7400000e+00   2.4235379e+00   3.8406548e-01  -5.3593255e+00   3.6865422e+00  -3.5875486e+00   4.6316802e+00   2.1777213e+00  -6.1496992e-01  -3.7554792e+00   2.4537812e+00   5.1440352e+00   2.2628871e+00
   2.7500000e+00   2.4274233e+00   3.9292763e-01  -5.3755554e+00   3.6507393e+00  -3.5726613e+00   4.4698106e+00   2.1718043e+00  -5.6881800e-01  -3.8460713e+00   2.4590193e+00   5.1080139e+00   2.2450585e+00
   2.7600000e+00   2.4313949e+00   4.0129315e-01  -5.3906406e+00   3.6150922e+00  -3.5564108e+00   4.3031902e+00   2.1663447e+00  -5.2348524e-01  -3.9345274e+00   2.4642884e+00   5.0711881e+00   2.2286961e+00
   2.7700000e+00   2.4354476e+00   4.0916873e-01  -5.4045978e+00   3.5796143e+00  -3.5388066e+00   4.1321558e+00   2.1613345e+00  -4.7897364e-01  -4.0208887e+00   2.4695798e+00   5.0335664e+00   2.2137711e+00
   2.7800000e+00   2.4395767e+00   4.1656116e-01  -5.4174438e+00   3.5443191e+00  -3.5198608e+00   3.9570498e+00   2.1567653e+00  -4.3528450e-01  -4.1051957e+00   2.4748854e+00   4.9951595e+00   2.2002521e+00
   2.7900000e+00   2.4437774e+00   4.2347735e-01  -5.4291957e+00   3.5092201e+00  -3.4995879e+00   3.7782182e+00   2.1526290e+00  -3.9241879e-01  -4.1874866e+00   2.4801977e+00   4.9559803e+00   2.1881051e+00
   2.8000000e+00   2.4480448e+00   4.2992430e-01  -5.4398706e+00   3.4743303e+00  -3.4780048e+00   3.5960096e+00   2.1489172e+00  -3.5037680e-01  -4.2677988e+00   2.4855096e+00   4.9160440e+00   2.1772940e+00
   2.8100000e+00   2.4523744e+00   4.3590911e-01  -5.4494857e+00   3.4396629e+00  -3.4551306e+00   3.4107733e+00   2.1456216e+00  -3.0915837e-01  -4.3461684e+00   2.4908145e+00   4.8753675e+00   2.1677802e+00
   2.8200000e+00   2.4567615e+00   4.4143897e-01  -5.4580586e+00   3.4052305e+00  -3.4309869e+00   3.2228581e+00   2.1427338e+00  -2.6876284e-01  -4.4226298e+00   2.4961061e+00   4.8339700e+00   2.1595235e+00
   2.8300000e+00   2.4612017e+00   4.4652118e-01  -5.4656069e+00   3.3710459e+00  -3.4055971e+00   3.0326108e+00   2.1402456e+00  -2.2918917e-01  -4.4972162e+00   2.5013787e+00   4.7918725e+00   2.1524820e+00
   2.8400000e+00   2.4656906e+00   4.5116311e-01  -5.4721482e+00   3.3371213e+00  -3.3789870e+00   2.8403746e+00   2.1381492e+00  -1.9043602e-01  -4.5699570e+00   2.5066268e+00   4.7490980e+00   2.1466131e+00
   2.8500000e+00   2.4702236e+00   4.5537223e-01  -5.4777007e+00   3.3034688e+00  -3.3511842e+00   2.6464880e+00   2.1364358e+00  -1.5250155e-01  -4.6408838e+00   2.5118457e+00   4.7056712e+00   2.1418717e+00
   2.8600000e+00   2.4747966e+00   4.5915609e-01  -5.4822822e+00   3.2701001e+00  -3.3222181e+00   2.4512838e+00   2.1350973e+00  -1.1538377e-01  -4.7100245e+00   2.5170305e+00   4.6616186e+00   2.1382128e+00
   2.8700000e+00   2.4794054e+00   4.6252232e-01  -5.4859112e+00   3.2370269e+00  -3.2921199e+00   2.2550872e+00   2.1341257e+00  -7.9080346e-02  -4.7774057e+00   2.5221772e+00   4.6169683e+00   2.1355904e+00
   2.8800000e+00   2.4840458e+00   4.6547864e-01  -5.4886059e+00   3.2042601e+00  -3.2609226e+00   2.0582152e+00   2.1335129e+00  -4.3588724e-02  -4.8430525e+00   2.5272819e+00   4.5717501e+00   2.1339581e+00
   2.8900000e+00   2.4887137e+00   4.6803283e-01  -5.4903849e+00   3.1718107e+00  -3.2286603e+00   1.8609758e+00   2.1332508e+00  -8.9060387e-03  -4.9069891e+00   2.5323409e+00   4.5259950e+00   2.1332694e+00
   2.9000000e+00   2.4934051e+00   4.7019276e-01  -5.4912669e+00   3.1396892e+00  -3.1953690e+00   1.6636664e+00   2.1333313e+00   2.4970729e-02  -4.9692381e+00   2.5373510e+00   4.4797356e+00   2.1334774e+00
   2.9100000e+00   2.4981162e+00   4.7196634e-01  -5.4912708e+00   3.1079055e+00  -3.1610854e+00   1.4665736e+00   2.1337467e+00   5.8044534e-02  -5.0298200e+00   2.5423094e+00   4.4330055e+00   2.1345360e+00
   2.9200000e+00   2.5028432e+00   4.7336159e-01  -5.4904155e+00   3.0764695e+00  -3.1258477e+00   1.2699720e+00   2.1344889e+00   9.0318704e-02  -5.0887550e+00   2.5472132e+00   4.3858395e+00   2.1363989e+00
   2.9300000e+00   2.5075823e+00   4.7438654e-01  -5.4887202e+00   3.0453905e+00  -3.0896949e+00   1.0741240e+00   2.1355499e+00   1.2179674e-01  -5.1460622e+00   2.5520602e+00   4.3382736e+00   2.1390203e+00
   2.9400000e+00   2.5123297e+00   4.7504932e-01  -5.4862041e+00   3.0146775e+00  -3.0526669e+00   8.7927895e-01   2.1369218e+00   1.5248234e-01  -5.2017597e+00   2.5568482e+00   4.2903445e+00   2.1423552e+00
   2.9500000e+00   2.5170821e+00   4.7535810e-01  -5.4828866e+00   2.9843390e+00  -3.0148044e+00   6.8567287e-01   2.1385968e+00   1.8237926e-01  -5.2558645e+00   2.5615752e+00   4.2420897e+00   2.1463593e+00
   2.9600000e+00   2.5218357e+00   4.7532109e-01  -5.4787871e+00   2.9543832e+00  -2.9761486e+00   4.9352805e-01   2.1405667e+00   2.1149135e-01  -5.3083926e+00   2.5662396e+00   4.1935475e+00   2.1509892e+00
   2.9700000e+00   2.5265873e+00   4.7494656e-01  -5.4739254e+00   2.9248177e+00  -2.9367411e+00   3.0305284e-01   2.1428240e+00   2.3982258e-01  -5.3593589e+00   2.5708399e+00   4.1447565e+00   2.1562026e+00
   2.9800000e+00   2.5313335e+00   4.7424282e-01  -5.4683212e+00   2.8956500e+00  -2.8966239e+00   1.1444147e-01   2.1453607e+00   2.6737704e-01  -5.4087775e+00   2.5753749e+00   4.0957562e+00   2.1619582e+00
   2.9900000e+00   2.5360711e+00   4.7321822e-01  -5.4619942e+00   2.8668868e+00  -2.8558393e+00  -7.2125954e-02   2.1481691e+00   2.9415886e-01  -5.4566618e+00   2.5798434e+00   4.0465860e+00   2.1682159e+00
   3.0000000e+00   2.5407968e+00   4.7188112e-01  -5.4549643e+00   2.8385346e+00  -2.8144296e+00  -2.5648351e-01   2.1512416e+00   3.2017228e-01  -5.5030244e+00   2.5842446e+00   3.9972857e+00   2.1749369e+00
   3.0100000e+00   2.5455077e+00   4.7023996e-01  -5.4472515e+00   2.8105996e+00  -2.7724371e+00  -4.3847929e-01   2.1545703e+00   3.4542163e-01  -5.5478769e+00   2.5885778e+00   3.9478953e+00   2.1820837e+00
   3.0200000e+00   2.5502006e+00   4.6830314e-01  -5.4388760e+00   2.7830872e+00  -2.7299040e+00  -6.1797528e-01   2.1581478e+00   3.6991127e-01  -5.5912307e+00   2.5928423e+00   3.8984549e+00   2.1896201e+00
   3.0300000e+00   2.5548727e+00   4.6607913e-01  -5.4298577e+00   2.7560028e+00  -2.6868723e+00  -7.9484712e-01   2.1619664e+00   3.9364568e-01  -5.6330962e+00   2.5970376e+00   3.8490043e+00   2.1975112e+00
   3.0400000e+00   2.5595212e+00   4.6357639e-01  -5.4202169e+00   2.7293510e+00  -2.6433835e+00  -9.6898380e-01   2.1660186e+00   4.1662937e-01  -5.6734835e+00   2.6011636e+00   3.7995833e+00   2.2057236e+00
   3.0500000e+00   2.5641433e+00   4.6080341e-01  -5.4099738e+00   2.7031363e+00  -2.5994789e+00  -1.1402873e+00   2.1702969e+00   4.3886692e-01  -5.7124021e+00   2.6052199e+00   3.7502315e+00   2.2142251e+00
   3.0600000e+00   2.5687363e+00   4.5776865e-01  -5.3991486e+00   2.6773626e+00  -2.5551991e+00  -1.3086723e+00   2.1747939e+00   4.6036299e-01  -5.7498612e+00   2.6092065e+00   3.7009881e+00   2.2229850e+00
   3.0700000e+00   2.5732978e+00   4.5448061e-01  -5.3877614e+00   2.6520334e+00  -2.5105842e+00  -1.4740656e+00   2.1795021e+00   4.8112229e-01  -5.7858695e+00   2.6131234e+00   3.6518918e+00   2.2319740e+00
   3.0800000e+00   2.5778251e+00   4.5094775e-01  -5.3758327e+00   2.6271519e+00  -2.4656737e+00  -1.6364056e+00   2.1844143e+00   5.0114961e-01  -5.8204353e+00   2.6169708e+00   3.6029812e+00   2.2411642e+00
   3.0900000e+00   2.5823159e+00   4.4717855e-01  -5.3633825e+00   2.6027209e+00  -2.4205061e+00  -1.7956420e+00   2.1895231e+00   5.2044982e-01  -5.8535668e+00   2.6207487e+00   3.5542940e+00   2.2505287e+00
   3.1000000e+00   2.5867678e+00   4.4318146e-01  -5.3504312e+00   2.5787427e+00  -2.3751195e+00  -1.9517351e+00   2.1948213e+00   5.3902786e-01  -5.8852719e+00   2.6244576e+00   3.5058675e+00   2.2600424e+00
   3.1100000e+00   2.5911787e+00   4.3896491e-01  -5.3369988e+00   2.5552194e+00  -2.3295508e+00  -2.1046555e+00   2.2003017e+00   5.5688873e-01  -5.9155583e+00   2.6280976e+00   3.4577381e+00   2.2696812e+00
   3.1200000e+00   2.5955463e+00   4.3453729e-01  -5.3231056e+00   2.5321526e+00  -2.2838360e+00  -2.2543830e+00   2.2059572e+00   5.7403755e-01  -5.9444337e+00   2.6316693e+00   3.4099419e+00   2.2794223e+00
   3.1300000e+00   2.5998687e+00   4.2990700e-01  -5.3087716e+00   2.5095436e+00  -2.2380105e+00  -2.4009068e+00   2.2117805e+00   5.9047949e-01  -5.9719055e+00   2.6351731e+00   3.3625139e+00   2.2892442e+00
   3.1400000e+00   2.6041437e+00   4.2508236e-01  -5.2940168e+00   2.4873933e+00  -2.1921082e+00  -2.5442243e+00   2.2177648e+00   6.0621983e-01  -5.9979813e+00   2.6386094e+00   3.3154885e+00   2.2991266e+00
   3.1500000e+00   2.6083696e+00   4.2007168e-01  -5.2788612e+00   2.4657023e+00  -2.1461625e+00  -2.6843407e+00   2.2239030e+00   6.2126396e-01  -6.0226686e+00   2.6419788e+00   3.2688990e+00   2.3090504e+00
   3.1600000e+00   2.6125445e+00   4.1488321e-01  -5.2633245e+00   2.4444708e+00  -2.1002052e+00  -2.8212684e+00   2.2301882e+00   6.3561735e-01  -6.0459749e+00   2.6452820e+00   3.2227782e+00   2.3189974e+00
   3.1700000e+00   2.6166666e+00   4.0952514e-01  -5.2474265e+00   2.4236990e+00  -2.0542674e+00  -2.9550268e+00   2.2366134e+00   6.4928560e-01  -6.0679078e+00   2.6485194e+00   3.1771578e+00   2.3289507e+00
   3.1800000e+00   2.6207343e+00   4.0400563e-01  -5.2311868e+00   2.4033863e+00  -2.0083790e+00  -3.0856414e+00   2.2431720e+00   6.6227441e-01  -6.0884753e+00   2.6516917e+00   3.1320683e+00   2.3388946e+00
   3.1900000e+00   2.6247461e+00   3.9833276e-01  -5.2146248e+00   2.3835322e+00  -1.9625686e+00  -3.2131430e+00   2.2498570e+00   6.7458961e-01  -6.1076852e+00   2.6547996e+00   3.0875397e+00   2.3488141e+00
   3.2000000e+00   2.6287004e+00   3.9251454e-01  -5.1977599e+00   2.3641357e+00  -1.9168640e+00  -3.3375678e+00   2.2566619e+00   6.8623715e-01  -6.1255458e+00   2.6578438e+00   3.0436007e+00   2.3586954e+00
   3.2100000e+00   2.6325958e+00   3.8655894e-01  -5.1806112e+00   2.3451957e+00  -1.8712916e+00  -3.4589563e+00   2.2635799e+00   6.9722313e-01  -6.1420655e+00   2.6608248e+00   3.0002792e+00   2.3685257e+00
   3.2200000e+00   2.6364310e+00   3.8047381e-01  -5.1631976e+00   2.3267106e+00  -1.8258769e+00  -3.5773532e+00   2.2706044e+00   7.0755376e-01  -6.1572531e+00   2.6637434e+00   2.9576019e+00   2.3782928e+00
   3.2300000e+00   2.6402048e+00   3.7426696e-01  -5.1455380e+00   2.3086788e+00  -1.7806441e+00  -3.6928067e+00   2.2777290e+00   7.1723542e-01  -6.1711176e+00   2.6666003e+00   2.9155945e+00   2.3879858e+00
   3.2400000e+00   2.6439159e+00   3.6794609e-01  -5.1276509e+00   2.2910984e+00  -1.7356161e+00  -3.8053686e+00   2.2849472e+00   7.2627463e-01  -6.1836684e+00   2.6693961e+00   2.8742817e+00   2.3975943e+00
   3.2500000e+00   2.6475632e+00   3.6151883e-01  -5.1095549e+00   2.2739672e+00  -1.6908153e+00  -3.9150926e+00   2.2922526e+00   7.3467807e-01  -6.1949153e+00   2.6721315e+00   2.8336872e+00   2.4071090e+00
   3.2600000e+00   2.6511458e+00   3.5499270e-01  -5.0912679e+00   2.2572828e+00  -1.6462624e+00  -4.0220350e+00   2.2996389e+00   7.4245258e-01  -6.2048686e+00   2.6748072e+00   2.7938335e+00   2.4165212e+00
   3.2700000e+00   2.6546626e+00   3.4837514e-01  -5.0728080e+00   2.2410426e+00  -1.6019776e+00  -4.1262541e+00   2.3070998e+00   7.4960516e-01  -6.2135387e+00   2.6774239e+00   2.7547421e+00   2.4258230e+00
   3.2800000e+00   2.6581129e+00   3.4167347e-01  -5.0541928e+00   2.2252440e+00  -1.5579794e+00  -4.2278100e+00   2.3146291e+00   7.5614299e-01  -6.2209370e+00   2.6799822e+00   2.7164334e+00   2.4350072e+00
   3.2900000e+00   2.6614957e+00   3.3489492e-01  -5.0354398e+00   2.2098838e+00  -1.5142856e+00  -4.3267636e+00   2.3222208e+00   7.6207340e-01  -6.2270748e+00   2.6824828e+00   2.6789265e+00   2.4440674e+00
   3.3000000e+00   2.6648104e+00   3.2804661e-01  -5.0165663e+00   2.1949590e+00  -1.4709131e+00  -4.4231769e+00   2.3298687e+00   7.6740393e-01  -6.2319642e+00   2.6849263e+00   2.6422396e+00   2.4529976e+00
   3.3100000e+00   2.6680563e+00   3.2113555e-01  -4.9975890e+00   2.1804663e+00  -1.4278774e+00  -4.5171126e+00   2.3375670e+00   7.7214227e-01  -6.2356180e+00   2.6873132e+00   2.6063897e+00   2.4617927e+00
   3.3200000e+00   2.6712328e+00   3.1416861e-01  -4.9785246e+00   2.1664023e+00  -1.3851933e+00  -4.6086336e+00   2.3453097e+00   7.7629633e-01  -6.2380490e+00   2.6896443e+00   2.5713925e+00   2.4704481e+00
   3.3300000e+00   2.6743394e+00   3.0715258e-01  -4.9593895e+00   2.1527634e+00  -1.3428746e+00  -4.6978030e+00   2.3530911e+00   7.7987416e-01  -6.2392712e+00   2.6919201e+00   2.5372628e+00   2.4789597e+00
   3.3400000e+00   2.6773755e+00   3.0009410e-01  -4.9401997e+00   2.1395458e+00  -1.3009342e+00  -4.7846835e+00   2.3609054e+00   7.8288402e-01  -6.2392986e+00   2.6941411e+00   2.5040139e+00   2.4873242e+00
   3.3500000e+00   2.6803410e+00   2.9299969e-01  -4.9209710e+00   2.1267457e+00  -1.2593840e+00  -4.8693376e+00   2.3687470e+00   7.8533438e-01  -6.2381460e+00   2.6963079e+00   2.4716584e+00   2.4955385e+00
   3.3600000e+00   2.6832353e+00   2.8587576e-01  -4.9017187e+00   2.1143591e+00  -1.2182351e+00  -4.9518275e+00   2.3766103e+00   7.8723385e-01  -6.2358288e+00   2.6984211e+00   2.4402072e+00   2.5036001e+00
   3.3700000e+00   2.6860583e+00   2.7872856e-01  -4.8824580e+00   2.1023821e+00  -1.1774978e+00  -5.0322143e+00   2.3844899e+00   7.8859126e-01  -6.2323631e+00   2.7004812e+00   2.4096704e+00   2.5115071e+00
   3.3800000e+00   2.6888097e+00   2.7156424e-01  -4.8632036e+00   2.0908103e+00  -1.1371815e+00  -5.1105583e+00   2.3923803e+00   7.8941564e-01  -6.2277652e+00   2.7024886e+00   2.3800566e+00   2.5192580e+00
   3.3900000e+00   2.6914894e+00   2.6438877e-01  -4.8439700e+00   2.0796397e+00  -1.0972949e+00  -5.1869190e+00   2.4002764e+00   7.8971616e-01  -6.2220524e+00   2.7044438e+00   2.3513735e+00   2.5268515e+00
   3.4000000e+00   2.6940973e+00   2.5720804e-01  -4.8247712e+00   2.0688657e+00  -1.0578458e+00  -5.2613545e+00   2.4081729e+00   7.8950222e-01  -6.2152424e+00   2.7063474e+00   2.3236272e+00   2.5342870e+00
   3.4100000e+00   2.6966334e+00   2.5002775e-01  -4.8056210e+00   2.0584841e+00  -1.0188416e+00  -5.3339218e+00   2.4160648e+00   7.8878338e-01  -6.2073535e+00   2.7081997e+00   2.2968228e+00   2.5415641e+00
   3.4200000e+00   2.6990977e+00   2.4285348e-01  -4.7865328e+00   2.0484904e+00  -9.8028862e-01  -5.4046766e+00   2.4239469e+00   7.8756940e-01  -6.1984044e+00   2.7100011e+00   2.2709643e+00   2.5486828e+00
   3.4300000e+00   2.7014903e+00   2.3569068e-01  -4.7675196e+00   2.0388799e+00  -9.4219279e-01  -5.4736730e+00   2.4318145e+00   7.8587018e-01  -6.1884149e+00   2.7117522e+00   2.2460540e+00   2.5556435e+00
   3.4400000e+00   2.7038114e+00   2.2854463e-01  -4.7485940e+00   2.0296482e+00  -9.0455929e-01  -5.5409637e+00   2.4396627e+00   7.8369582e-01  -6.1774047e+00   2.7134533e+00   2.2220934e+00   2.5624467e+00
   3.4500000e+00   2.7060611e+00   2.2142048e-01  -4.7297685e+00   2.0207905e+00  -8.6739274e-01  -5.6066001e+00   2.4474868e+00   7.8105658e-01  -6.1653946e+00   2.7151048e+00   2.1990826e+00   2.5690934e+00
   3.4600000e+00   2.7082397e+00   2.1432324e-01  -4.7110549e+00   2.0123017e+00  -8.3069743e-01  -5.6706319e+00   2.4552822e+00   7.7796290e-01  -6.1524057e+00   2.7167070e+00   2.1770201e+00   2.5755848e+00
   3.4700000e+00   2.7103475e+00   2.0725774e-01  -4.6924648e+00   2.0041775e+00  -7.9447656e-01  -5.7331069e+00   2.4630445e+00   7.7442534e-01  -6.1384596e+00   2.7182604e+00   2.1559036e+00   2.5819223e+00
   3.4800000e+00   2.7123849e+00   2.0022871e-01  -4.6740093e+00   1.9964132e+00  -7.5873310e-01  -5.7940713e+00   2.4707692e+00   7.7045464e-01  -6.1235786e+00   2.7197653e+00   2.1357298e+00   2.5881076e+00
   3.4900000e+00   2.7143521e+00   1.9324068e-01  -4.6556993e+00   1.9890040e+00  -7.2346955e-01  -5.8535698e+00   2.4784521e+00   7.6606167e-01  -6.1077853e+00   2.7212220e+00   2.1164936e+00   2.5941425e+00
   3.5000000e+00   2.7162497e+00   1.8629808e-01  -4.6375453e+00   1.9819450e+00  -6.8868791e-01  -5.9116453e+00   2.4860889e+00   7.6125745e-01  -6.0911029e+00   2.7226309e+00   2.0981890e+00   2.6000291e+00
   3.5100000e+00   2.7180781e+00   1.7940515e-01  -4.6195572e+00   1.9752315e+00  -6.5438975e-01  -5.9683390e+00   2.4936758e+00   7.5605312e-01  -6.0735551e+00   2.7239924e+00   2.0808089e+00   2.6057696e+00
   3.5200000e+00   2.7198378e+00   1.7256601e-01  -4.6017448e+00   1.9688586e+00  -6.2057625e-01  -6.0236906e+00   2.5012086e+00   7.5045993e-01  -6.0551660e+00   2.7253067e+00   2.0643447e+00   2.6113664e+00
   3.5300000e+00   2.7215294e+00   1.6578460e-01  -4.5841173e+00   1.9628215e+00  -5.8724818e-01  -6.0777380e+00   2.5086836e+00   7.4448927e-01  -6.0359600e+00   2.7265742e+00   2.0487871e+00   2.6168220e+00
   3.5400000e+00   2.7231535e+00   1.5906475e-01  -4.5666837e+00   1.9571152e+00  -5.5440597e-01  -6.1305173e+00   2.5160970e+00   7.3815260e-01  -6.0159621e+00   2.7277952e+00   2.0341253e+00   2.6221391e+00
   3.5500000e+00   2.7247108e+00   1.5241011e-01  -4.5494525e+00   1.9517350e+00  -5.2204969e-01  -6.1820630e+00   2.5234453e+00   7.3146151e-01  -5.9951976e+00   2.7289701e+00   2.0203478e+00   2.6273203e+00
   3.5600000e+00   2.7262018e+00   1.4582416e-01  -4.5324319e+00   1.9466759e+00  -4.9017910e-01  -6.2324082e+00   2.5307249e+00   7.2442766e-01  -5.9736921e+00   2.7300991e+00   2.0074418e+00   2.6323685e+00
   3.5700000e+00   2.7276274e+00   1.3931029e-01  -4.5156296e+00   1.9419332e+00  -4.5879365e-01  -6.2815841e+00   2.5379326e+00   7.1706278e-01  -5.9514717e+00   2.7311826e+00   1.9953937e+00   2.6372866e+00
   3.5800000e+00   2.7289881e+00   1.3287172e-01  -4.4990531e+00   1.9375019e+00  -4.2789250e-01  -6.3296206e+00   2.5450650e+00   7.0937867e-01  -5.9285625e+00   2.7322209e+00   1.9841889e+00   2.6420775e+00
   3.5900000e+00   2.7302849e+00   1.2651152e-01  -4.4827095e+00   1.9333771e+00  -3.9747460e-01  -6.3765459e+00   2.5521189e+00   7.0138719e-01  -5.9049911e+00   2.7332144e+00   1.9738119e+00   2.6467442e+00
   3.6000000e+00   2.7315185e+00   1.2023262e-01  -4.4666054e+00   1.9295541e+00  -3.6753861e-01  -6.4223866e+00   2.5590915e+00   6.9310024e-01  -5.8807844e+00   2.7341633e+00   1.9642464e+00   2.6512898e+00
   3.6100000e+00   2.7326897e+00   1.1403778e-01  -4.4507470e+00   1.9260280e+00  -3.3808297e-01  -6.4671681e+00   2.5659798e+00   6.8452975e-01  -5.8559692e+00   2.7350681e+00   1.9554754e+00   2.6557171e+00
   3.6200000e+00   2.7337994e+00   1.0792965e-01  -4.4351404e+00   1.9227939e+00  -3.0910593e-01  -6.5109142e+00   2.5727810e+00   6.7568770e-01  -5.8305728e+00   2.7359291e+00   1.9474811e+00   2.6600294e+00
   3.6300000e+00   2.7348484e+00   1.0191072e-01  -4.4197912e+00   1.9198470e+00  -2.8060553e-01  -6.5536472e+00   2.5794925e+00   6.6658606e-01  -5.8046225e+00   2.7367466e+00   1.9402453e+00   2.6642295e+00
   3.6400000e+00   2.7358378e+00   9.5983345e-02  -4.4047045e+00   1.9171825e+00  -2.5257966e-01  -6.5953884e+00   2.5861117e+00   6.5723679e-01  -5.7781458e+00   2.7375210e+00   1.9337490e+00   2.6683205e+00
   3.6500000e+00   2.7367683e+00   9.0149737e-02  -4.3898852e+00   1.9147958e+00  -2.2502603e-01  -6.6361573e+00   2.5926363e+00   6.4765188e-01  -5.7511702e+00   2.7382526e+00   1.9279729e+00   2.6723053e+00
   3.6600000e+00   2.7376409e+00   8.4411972e-02  -4.3753378e+00   1.9126824e+00  -1.9794235e-01  -6.6759719e+00   2.5990638e+00   6.3784328e-01  -5.7237234e+00   2.7389420e+00   1.9228976e+00   2.6761870e+00
   3.6700000e+00   2.7384567e+00   7.8771995e-02  -4.3610666e+00   1.9108374e+00  -1.7132594e-01  -6.7148500e+00   2.6053922e+00   6.2782291e-01  -5.6958330e+00   2.7395894e+00   1.9185026e+00   2.6799683e+00
   3.6800000e+00   2.7392165e+00   7.3231614e-02  -4.3470752e+00   1.9092559e+00  -1.4517414e-01  -6.7528076e+00   2.6116194e+00   6.1760264e-01  -5.6675266e+00   2.7401953e+00   1.9147673e+00   2.6836522e+00
   3.6900000e+00   2.7399215e+00   6.7792506e-02  -4.3333674e+00   1.9079335e+00  -1.1948422e-01  -6.7898595e+00   2.6177434e+00   6.0719431e-01  -5.6388318e+00   2.7407600e+00   1.9116712e+00   2.6872413e+00
   3.7000000e+00   2.7405725e+00   6.2456220e-02  -4.3199461e+00   1.9068655e+00  -9.4253301e-02  -6.8260196e+00   2.6237625e+00   5.9660970e-01  -5.6097763e+00   2.7412841e+00   1.9091935e+00   2.6907383e+00
   3.7100000e+00   2.7411707e+00   5.7224182e-02  -4.3068144e+00   1.9060475e+00  -6.9478448e-02  -6.8613006e+00   2.6296749e+00   5.8586049e-01  -5.5803876e+00   2.7417680e+00   1.9073133e+00   2.6941460e+00
   3.7200000e+00   2.7417171e+00   5.2097717e-02  -4.2939747e+00   1.9054747e+00  -4.5156667e-02  -6.8957141e+00   2.6354790e+00   5.7495830e-01  -5.5506929e+00   2.7422121e+00   1.9060097e+00   2.6974667e+00
   3.7300000e+00   2.7422128e+00   4.7077948e-02  -4.2814292e+00   1.9051429e+00  -2.1284903e-02  -6.9292710e+00   2.6411733e+00   5.6391466e-01  -5.5207194e+00   2.7426169e+00   1.9052617e+00   2.7007029e+00
   3.7400000e+00   2.7426587e+00   4.2165919e-02  -4.2691799e+00   1.9050474e+00   2.1399853e-03  -6.9619810e+00   2.6467566e+00   5.5274099e-01  -5.4904944e+00   2.7429829e+00   1.9050486e+00   2.7038571e+00
   3.7500000e+00   2.7430562e+00   3.7362567e-02  -4.2572282e+00   1.9051838e+00   2.5121146e-02  -6.9938532e+00   2.6522275e+00   5.4144859e-01  -5.4600445e+00   2.7433106e+00   1.9053494e+00   2.7069314e+00
   3.7600000e+00   2.7434061e+00   3.2668694e-02  -4.2455755e+00   1.9055479e+00   4.7661627e-02  -7.0248954e+00   2.6575850e+00   5.3004866e-01  -5.4293964e+00   2.7436006e+00   1.9061439e+00   2.7099280e+00
   3.7700000e+00   2.7437093e+00   2.8085013e-02  -4.2342231e+00   1.9061354e+00   6.9764662e-02  -7.0551148e+00   2.6628279e+00   5.1855226e-01  -5.3985765e+00   2.7438531e+00   1.9074117e+00   2.7128489e+00
   3.7800000e+00   2.7439672e+00   2.3612191e-02  -4.2231717e+00   1.9069418e+00   9.1433521e-02  -7.0845183e+00   2.6679555e+00   5.0697031e-01  -5.3676107e+00   2.7440688e+00   1.9091325e+00   2.7156961e+00
   3.7900000e+00   2.7441788e+00   1.9250873e-02  -4.2124236e+00   1.9079627e+00   1.1267145e-01  -7.1131116e+00   2.6729669e+00   4.9531357e-01  -5.3365250e+00   2.7442463e+00   1.9112866e+00   2.7184715e+00
   3.8000000e+00   2.7443496e+00   1.5001193e-02  -4.2019754e+00   1.9091940e+00   1.3348172e-01  -7.1409001e+00   2.6778613e+00   4.8359268e-01  -5.3053447e+00   2.7443906e+00   1.9138545e+00   2.7211768e+00
   3.8100000e+00   2.7444785e+00   1.0863426e-02  -4.1918287e+00   1.9106312e+00   1.5386760e-01  -7.1678883e+00   2.6826383e+00   4.7181808e-01  -5.2740949e+00   2.7445000e+00   1.9168169e+00   2.7238136e+00
   3.8200000e+00   2.7445669e+00   6.8376593e-03  -4.1819828e+00   1.9122703e+00   1.7383235e-01  -7.1940805e+00   2.6872973e+00   4.6000007e-01  -5.2428003e+00   2.7445754e+00   1.9201550e+00   2.7263835e+00
   3.8300000e+00   2.7446156e+00   2.9239977e-03  -4.1724374e+00   1.9141069e+00   1.9337924e-01  -7.2194799e+00   2.6918379e+00   4.4814874e-01  -5.2114853e+00   2.7446172e+00   1.9238505e+00   2.7288878e+00
   3.8400000e+00   2.7446258e+00  -8.7756158e-04  -4.1631917e+00   1.9161370e+00   2.1251154e-01  -7.2440898e+00   2.6962599e+00   4.3627402e-01  -5.1801736e+00   2.7446259e+00   1.9278854e+00   2.7313280e+00
   3.8500000e+00   2.7445985e+00  -4.5671692e-03  -4.1542446e+00   1.9183563e+00   2.3123250e-01  -7.2679125e+00   2.7005631e+00   4.2438563e-01  -5.1488888e+00   2.7446023e+00   1.9322421e+00   2.7337052e+00
   3.8600000e+00   2.7445349e+00  -8.1450006e-03  -4.1455951e+00   1.9207609e+00   2.4954533e-01  -7.2909503e+00   2.7047474e+00   4.1249312e-01  -5.1176539e+00   2.7445470e+00   1.9369035e+00   2.7360207e+00
   3.8700000e+00   2.7444361e+00  -1.1611363e-02  -4.1372415e+00   1.9233466e+00   2.6745325e-01  -7.3132049e+00   2.7088128e+00   4.0060580e-01  -5.0864913e+00   2.7444606e+00   1.9418530e+00   2.7382753e+00
   3.8800000e+00   2.7443031e+00  -1.4966635e-02  -4.1291823e+00   1.9261093e+00   2.8495944e-01  -7.3346777e+00   2.7127593e+00   3.8873280e-01  -5.0554230e+00   2.7443439e+00   1.9470745e+00   2.7404701e+00
   3.8900000e+00   2.7441371e+00  -1.8211281e-02  -4.1214156e+00   1.9290451e+00   3.0206706e-01  -7.3553697e+00   2.7165872e+00   3.7688302e-01  -5.0244707e+00   2.7441976e+00   1.9525521e+00   2.7426059e+00
   3.9000000e+00   2.7439393e+00  -2.1345840e-02  -4.1139392e+00   1.9321501e+00   3.1877927e-01  -7.3752817e+00   2.7202968e+00   3.6506516e-01  -4.9936552e+00   2.7440223e+00   1.9582707e+00   2.7446835e+00
   3.9100000e+00   2.7437106e+00  -2.4370934e-02  -4.1067511e+00   1.9354202e+00   3.3509916e-01  -7.3944142e+00   2.7238884e+00   3.5328768e-01  -4.9629970e+00   2.7438188e+00   1.9642155e+00   2.7467035e+00
   3.9200000e+00   2.7434522e+00  -2.7287253e-02  -4.0998486e+00   1.9388515e+00   3.5102982e-01  -7.4127675e+00   2.7273625e+00   3.4155882e-01  -4.9325160e+00   2.7435879e+00   1.9703723e+00   2.7486667e+00
   3.9300000e+00   2.7431652e+00  -3.0095563e-02  -4.0932293e+00   1.9424403e+00   3.6657431e-01  -7.4303417e+00   2.7307195e+00   3.2988660e-01  -4.9022317e+00   2.7433303e+00   1.9767273e+00   2.7505735e+00
   3.9400000e+00   2.7428507e+00  -3.2796696e-02  -4.0868903e+00   1.9461825e+00   3.8173564e-01  -7.4471369e+00   2.7339602e+00   3.1827877e-01  -4.8721626e+00   2.7430468e+00   1.9832671e+00   2.7524243e+00
   3.9500000e+00   2.7425097e+00  -3.5391551e-02  -4.0808287e+00   1.9500745e+00   3.9651682e-01  -7.4631528e+00   2.7370851e+00   3.0674288e-01  -4.8423270e+00   2.7427380e+00   1.9899789e+00   2.7542197e+00
   3.9600000e+00   2.7421432e+00  -3.7881090e-02  -4.0750414e+00   1.9541124e+00   4.1092081e-01  -7.4783891e+00   2.7400951e+00   2.9528624e-01  -4.8127426e+00   2.7424049e+00   1.9968503e+00   2.7559599e+00
   3.9700000e+00   2.7417524e+00  -4.0266335e-02  -4.0695253e+00   1.9582925e+00   4.2495053e-01  -7.4928456e+00   2.7429909e+00   2.8391590e-01  -4.7834263e+00   2.7420481e+00   2.0038694e+00   2.7576452e+00
   3.9800000e+00   2.7413382e+00  -4.2548366e-02  -4.0642769e+00   1.9626110e+00   4.3860889e-01  -7.5065219e+00   2.7457734e+00   2.7263870e-01  -4.7543944e+00   2.7416684e+00   2.0110245e+00   2.7592759e+00
   3.9900000e+00   2.7409018e+00  -4.4728319e-02  -4.0592928e+00   1.9670642e+00   4.5189876e-01  -7.5194175e+00   2.7484437e+00   2.6146120e-01  -4.7256630e+00   2.7412667e+00   2.0183048e+00   2.7608522e+00
   4.0000000e+00   2.7404440e+00  -4.6807382e-02  -4.0545693e+00   1.9716485e+00   4.6482298e-01  -7.5315321e+00   2.7510028e+00   2.5038975e-01  -4.6972470e+00   2.7408437e+00   2.0256995e+00   2.7623742e+00
   4.0100000e+00   2.7399660e+00  -4.8786794e-02  -4.0501027e+00   1.9763603e+00   4.7738437e-01  -7.5428654e+00   2.7534517e+00   2.3943037e-01  -4.6691610e+00   2.7404003e+00   2.0331984e+00   2.7638421e+00
   4.0200000e+00   2.7394686e+00  -5.0667841e-02  -4.0458891e+00   1.9811958e+00   4.8958571e-01  -7.5534170e+00   2.7557916e+00   2.2858898e-01  -4.6414190e+00   2.7399371e+00   2.0407917e+00   2.7652559e+00
   4.0300000e+00   2.7389529e+00  -5.2451853e-02  -4.0419247e+00   1.9861515e+00   5.0142976e-01  -7.5631867e+00   2.7580236e+00   2.1787116e-01  -4.6140344e+00   2.7394551e+00   2.0484701e+00   2.7666157e+00
   4.0400000e+00   2.7384199e+00  -5.4140205e-02  -4.0382054e+00   1.9912239e+00   5.1291924e-01  -7.5721746e+00   2.7601492e+00   2.0728229e-01  -4.5870199e+00   2.7389550e+00   2.0562244e+00   2.7679215e+00
   4.0500000e+00   2.7378704e+00  -5.5734307e-02  -4.0347271e+00   1.9964095e+00   5.2405687e-01  -7.5803805e+00   2.7621695e+00   1.9682746e-01  -4.5603876e+00   2.7384376e+00   2.0640461e+00   2.7691734e+00
   4.0600000e+00   2.7373055e+00  -5.7235612e-02  -4.0314854e+00   2.0017046e+00   5.3484532e-01  -7.5878046e+00   2.7640860e+00   1.8651156e-01  -4.5341490e+00   2.7379038e+00   2.0719269e+00   2.7703714e+00
   4.0700000e+00   2.7367260e+00  -5.8645605e-02  -4.0284763e+00   2.0071059e+00   5.4528726e-01  -7.5944474e+00   2.7659000e+00   1.7633920e-01  -4.5083150e+00   2.7373543e+00   2.0798587e+00   2.7715155e+00
   4.0800000e+00   2.7361329e+00  -5.9965805e-02  -4.0256952e+00   2.0126099e+00   5.5538532e-01  -7.6003093e+00   2.7676130e+00   1.6631477e-01  -4.4828957e+00   2.7367899e+00   2.0878342e+00   2.7726057e+00
   4.0900000e+00   2.7355270e+00  -6.1197761e-02  -4.0231378e+00   2.0182131e+00   5.6514213e-01  -7.6053910e+00   2.7692266e+00   1.5644241e-01  -4.4579010e+00   2.7362114e+00   2.0958459e+00   2.7736420e+00
   4.1000000e+00   2.7349092e+00  -6.2343051e-02  -4.0207995e+00   2.0239123e+00   5.7456029e-01  -7.6096935e+00   2.7707422e+00   1.4672604e-01  -4.4333397e+00   2.7356197e+00   2.1038870e+00   2.7746244e+00
   4.1100000e+00   2.7342804e+00  -6.3403279e-02  -4.0186760e+00   2.0297039e+00   5.8364240e-01  -7.6132179e+00   2.7721614e+00   1.3716932e-01  -4.4092202e+00   2.7350154e+00   2.1119508e+00   2.7755530e+00
   4.1200000e+00   2.7336414e+00  -6.4380073e-02  -4.0167624e+00   2.0355846e+00   5.9239103e-01  -7.6159658e+00   2.7734859e+00   1.2777572e-01  -4.3855506e+00   2.7343994e+00   2.1200311e+00   2.7764276e+00
   4.1300000e+00   2.7329931e+00  -6.5275083e-02  -4.0150543e+00   2.0415512e+00   6.0080875e-01  -7.6179387e+00   2.7747172e+00   1.1854844e-01  -4.3623380e+00   2.7337725e+00   2.1281218e+00   2.7772485e+00
   4.1400000e+00   2.7323362e+00  -6.6089979e-02  -4.0135470e+00   2.0476003e+00   6.0889811e-01  -7.6191387e+00   2.7758571e+00   1.0949045e-01  -4.3395891e+00   2.7331354e+00   2.1362172e+00   2.7780156e+00
   4.1500000e+00   2.7316715e+00  -6.6826447e-02  -4.0122358e+00   2.0537286e+00   6.1666168e-01  -7.6195681e+00   2.7769073e+00   1.0060454e-01  -4.3173100e+00   2.7324888e+00   2.1443117e+00   2.7787291e+00
   4.1600000e+00   2.7309999e+00  -6.7486192e-02  -4.0111158e+00   2.0599330e+00   6.2410199e-01  -7.6192293e+00   2.7778695e+00   9.1893236e-02  -4.2955062e+00   2.7318336e+00   2.1524003e+00   2.7793890e+00
   4.1700000e+00   2.7303221e+00  -6.8070930e-02  -4.0101825e+00   2.0662101e+00   6.3122159e-01  -7.6181253e+00   2.7787454e+00   8.3358929e-02  -4.2741829e+00   2.7311705e+00   2.1604779e+00   2.7799955e+00
   4.1800000e+00   2.7296387e+00  -6.8582390e-02  -4.0094311e+00   2.0725568e+00   6.3802303e-01  -7.6162593e+00   2.7795368e+00   7.5003657e-02  -4.2533444e+00   2.7305002e+00   2.1685399e+00   2.7805486e+00
   4.1900000e+00   2.7289506e+00  -6.9022311e-02  -4.0088567e+00   2.0789700e+00   6.4450884e-01  -7.6136349e+00   2.7802456e+00   6.6829258e-02  -4.2329942e+00   2.7298234e+00   2.1765817e+00   2.7810487e+00
   4.2000000e+00   2.7282585e+00  -6.9392440e-02  -4.0084546e+00   2.0854465e+00   6.5068159e-01  -7.6102558e+00   2.7808737e+00   5.8837473e-02  -4.2131360e+00   2.7291409e+00   2.1845992e+00   2.7814960e+00
   4.2100000e+00   2.7275630e+00  -6.9694531e-02  -4.0082199e+00   2.0919831e+00   6.5654381e-01  -7.6061264e+00   2.7814221e+00   5.1029754e-02  -4.1937727e+00   2.7284533e+00   2.1925882e+00   2.7818902e+00
   4.2200000e+00   2.7268648e+00  -6.9930343e-02  -4.0081481e+00   2.0985767e+00   6.6209808e-01  -7.6012512e+00   2.7818935e+00   4.3407470e-02  -4.1749065e+00   2.7277614e+00   2.2005450e+00   2.7822321e+00
   4.2300000e+00   2.7261646e+00  -7.0101638e-02  -4.0082341e+00   2.1052244e+00   6.6734697e-01  -7.5956351e+00   2.7822894e+00   3.5971753e-02  -4.1565395e+00   2.7270658e+00   2.2084660e+00   2.7825219e+00
   4.2400000e+00   2.7254630e+00  -7.0210178e-02  -4.0084734e+00   2.1119231e+00   6.7229306e-01  -7.5892835e+00   2.7826120e+00   2.8723497e-02  -4.1386728e+00   2.7263672e+00   2.2163477e+00   2.7827603e+00
   4.2500000e+00   2.7247606e+00  -7.0257728e-02  -4.0088611e+00   2.1186697e+00   6.7693896e-01  -7.5822020e+00   2.7828634e+00   2.1663359e-02  -4.1213071e+00   2.7256663e+00   2.2241870e+00   2.7829477e+00
   4.2600000e+00   2.7240581e+00  -7.0246048e-02  -4.0093924e+00   2.1254613e+00   6.8128727e-01  -7.5743967e+00   2.7830454e+00   1.4791749e-02  -4.1044425e+00   2.7249636e+00   2.2319807e+00   2.7830847e+00
   4.2700000e+00   2.7233559e+00  -7.0176898e-02  -4.0100628e+00   2.1322948e+00   6.8534062e-01  -7.5658740e+00   2.7831598e+00   8.1090540e-03  -4.0880790e+00   2.7242599e+00   2.2397261e+00   2.7831716e+00
   4.2800000e+00   2.7226547e+00  -7.0052033e-02  -4.0108674e+00   2.1391675e+00   6.8910169e-01  -7.5566406e+00   2.7832083e+00   1.6154717e-03  -4.0722162e+00   2.7235558e+00   2.2474204e+00   2.7832088e+00
   4.2900000e+00   2.7219551e+00  -6.9873200e-02  -4.0118017e+00   2.1460762e+00   6.9257312e-01  -7.5467037e+00   2.7831929e+00  -4.6890118e-03  -4.0568532e+00   2.7228517e+00   2.2550611e+00   2.7831968e+00
   4.3000000e+00   2.7212574e+00  -6.9642141e-02  -4.0128609e+00   2.1530183e+00   6.9575763e-01  -7.5360710e+00   2.7831153e+00  -1.0804509e-02  -4.0419886e+00   2.7221484e+00   2.2626459e+00   2.7831363e+00
   4.3100000e+00   2.7205624e+00  -6.9360590e-02  -4.0140406e+00   2.1599908e+00   6.9865794e-01  -7.5247501e+00   2.7829776e+00  -1.6731315e-02  -4.0276209e+00   2.7214464e+00   2.2701725e+00   2.7830279e+00
   4.3200000e+00   2.7198704e+00  -6.9030270e-02  -4.0153361e+00   2.1669908e+00   7.0127679e-01  -7.5127496e+00   2.7827815e+00  -2.2469928e-02  -4.0137477e+00   2.7207463e+00   2.2776388e+00   2.7828722e+00
   4.3300000e+00   2.7191820e+00  -6.8652894e-02  -4.0167429e+00   2.1740157e+00   7.0361696e-01  -7.5000780e+00   2.7825289e+00  -2.8020957e-02  -4.0003665e+00   2.7200485e+00   2.2850429e+00   2.7826700e+00
   4.3400000e+00   2.7184975e+00  -6.8230162e-02  -4.0182565e+00   2.1810625e+00   7.0568126e-01  -7.4867443e+00   2.7822218e+00  -3.3385160e-02  -3.9874745e+00   2.7193536e+00   2.2923830e+00   2.7824221e+00
   4.3500000e+00   2.7178175e+00  -6.7763764e-02  -4.0198725e+00   2.1881286e+00   7.0747253e-01  -7.4727578e+00   2.7818619e+00  -3.8563435e-02  -3.9750684e+00   2.7186622e+00   2.2996574e+00   2.7821292e+00
   4.3600000e+00   2.7171424e+00  -6.7255372e-02  -4.0215866e+00   2.1952113e+00   7.0899364e-01  -7.4581285e+00   2.7814512e+00  -4.3556815e-02  -3.9631446e+00   2.7179746e+00   2.3068647e+00   2.7817922e+00
   4.3700000e+00   2.7164725e+00  -6.6706646e-02  -4.0233943e+00   2.2023079e+00   7.1024748e-01  -7.4428662e+00   2.7809914e+00  -4.8366468e-02  -3.9516993e+00   2.7172915e+00   2.3140033e+00   2.7814120e+00
   4.3800000e+00   2.7158084e+00  -6.6119229e-02  -4.0252915e+00   2.2094156e+00   7.1123701e-01  -7.4269815e+00   2.7804845e+00  -5.2993684e-02  -3.9407282e+00   2.7166131e+00   2.3210721e+00   2.7809895e+00
   4.3900000e+00   2.7151503e+00  -6.5494747e-02  -4.0272738e+00   2.2165320e+00   7.1196518e-01  -7.4104851e+00   2.7799322e+00  -5.7439875e-02  -3.9302268e+00   2.7159401e+00   2.3280697e+00   2.7805256e+00
   4.4000000e+00   2.7144986e+00  -6.4834807e-02  -4.0293371e+00   2.2236543e+00   7.1243503e-01  -7.3933881e+00   2.7793363e+00  -6.1706571e-02  -3.9201903e+00   2.7152728e+00   2.3349951e+00   2.7800212e+00
   4.4100000e+00   2.7138537e+00  -6.4141001e-02  -4.0314773e+00   2.2307800e+00   7.1264959e-01  -7.3757019e+00   2.7786987e+00  -6.5795412e-02  -3.9106137e+00   2.7146116e+00   2.3418473e+00   2.7794775e+00
   4.4200000e+00   2.7132159e+00  -6.3414898e-02  -4.0336903e+00   2.2379066e+00   7.1261195e-01  -7.3574383e+00   2.7780210e+00  -6.9708144e-02  -3.9014915e+00   2.7139569e+00   2.3486255e+00   2.7788955e+00
   4.4300000e+00   2.7125856e+00  -6.2658050e-02  -4.0359721e+00   2.2450316e+00   7.1232524e-01  -7.3386092e+00   2.7773051e+00  -7.3446617e-02  -3.8928183e+00   2.7133091e+00   2.3553289e+00   2.7782761e+00
   4.4400000e+00   2.7119629e+00  -6.1871985e-02  -4.0383188e+00   2.2521525e+00   7.1179262e-01  -7.3192271e+00   2.7765527e+00  -7.7012776e-02  -3.8845881e+00   2.7126686e+00   2.3619568e+00   2.7776205e+00
   4.4500000e+00   2.7113482e+00  -6.1058211e-02  -4.0407266e+00   2.2592669e+00   7.1101730e-01  -7.2993046e+00   2.7757654e+00  -8.0408663e-02  -3.8767950e+00   2.7120356e+00   2.3685085e+00   2.7769298e+00
   4.4600000e+00   2.7107418e+00  -6.0218216e-02  -4.0431915e+00   2.2663722e+00   7.1000253e-01  -7.2788545e+00   2.7749451e+00  -8.3636405e-02  -3.8694326e+00   2.7114106e+00   2.3749835e+00   2.7762052e+00
   4.4700000e+00   2.7101440e+00  -5.9353463e-02  -4.0457100e+00   2.2734663e+00   7.0875160e-01  -7.2578900e+00   2.7740933e+00  -8.6698211e-02  -3.8624946e+00   2.7107938e+00   2.3813815e+00   2.7754477e+00
   4.4800000e+00   2.7095549e+00  -5.8465392e-02  -4.0482783e+00   2.2805467e+00   7.0726783e-01  -7.2364245e+00   2.7732117e+00  -8.9596372e-02  -3.8559743e+00   2.7101856e+00   2.3877020e+00   2.7746586e+00
   4.4900000e+00   2.7089748e+00  -5.7555419e-02  -4.0508928e+00   2.2876110e+00   7.0555459e-01  -7.2144716e+00   2.7723019e+00  -9.2333252e-02  -3.8498649e+00   2.7095861e+00   2.3939448e+00   2.7738391e+00
   4.5000000e+00   2.7084039e+00  -5.6624939e-02  -4.0535501e+00   2.2946571e+00   7.0361530e-01  -7.1920453e+00   2.7713655e+00  -9.4911285e-02  -3.8441594e+00   2.7089957e+00   2.4001095e+00   2.7729903e+00
   4.5100000e+00   2.7078424e+00  -5.5675318e-02  -4.0562465e+00   2.3016827e+00   7.0145340e-01  -7.1691596e+00   2.7704042e+00  -9.7332972e-02  -3.8388507e+00   2.7084147e+00   2.4061962e+00   2.7721135e+00
   4.5200000e+00   2.7072904e+00  -5.4707900e-02  -4.0589789e+00   2.3086856e+00   6.9907239e-01  -7.1458289e+00   2.7694194e+00  -9.9600876e-02  -3.8339315e+00   2.7078431e+00   2.4122047e+00   2.7712099e+00
   4.5300000e+00   2.7067483e+00  -5.3724003e-02  -4.0617437e+00   2.3156636e+00   6.9647580e-01  -7.1220675e+00   2.7684127e+00  -1.0171761e-01  -3.8293944e+00   2.7072814e+00   2.4181349e+00   2.7702807e+00
   4.5400000e+00   2.7062160e+00  -5.2724918e-02  -4.0645379e+00   2.3226145e+00   6.9366721e-01  -7.0978903e+00   2.7673855e+00  -1.0368586e-01  -3.8252320e+00   2.7067296e+00   2.4239869e+00   2.7693272e+00
   4.5500000e+00   2.7056939e+00  -5.1711913e-02  -4.0673582e+00   2.3295363e+00   6.9065023e-01  -7.0733119e+00   2.7663394e+00  -1.0550834e-01  -3.8214365e+00   2.7061880e+00   2.4297608e+00   2.7683508e+00
   4.5600000e+00   2.7051819e+00  -5.0686227e-02  -4.0702015e+00   2.3364270e+00   6.8742850e-01  -7.0483475e+00   2.7652758e+00  -1.0718781e-01  -3.8180004e+00   2.7056567e+00   2.4354566e+00   2.7673525e+00
   4.5700000e+00   2.7046802e+00  -4.9649075e-02  -4.0730649e+00   2.3432843e+00   6.8400572e-01  -7.0230120e+00   2.7641961e+00  -1.0872709e-01  -3.8149157e+00   2.7051359e+00   2.4410746e+00   2.7663337e+00
   4.5800000e+00   2.7041890e+00  -4.8601642e-02  -4.0759453e+00   2.3501065e+00   6.8038561e-01  -6.9973209e+00   2.7631018e+00  -1.1012903e-01  -3.8121747e+00   2.7046257e+00   2.4466150e+00   2.7652956e+00
   4.5900000e+00   2.7037082e+00  -4.7545089e-02  -4.0788399e+00   2.3568915e+00   6.7657194e-01  -6.9712893e+00   2.7619940e+00  -1.1139650e-01  -3.8097693e+00   2.7041262e+00   2.4520781e+00   2.7642395e+00
   4.6000000e+00   2.7032381e+00  -4.6480549e-02  -4.0817459e+00   2.3636374e+00   6.7256851e-01  -6.9449328e+00   2.7608743e+00  -1.1253241e-01  -3.8076916e+00   2.7036377e+00   2.4574642e+00   2.7631667e+00
   4.6100000e+00   2.7027787e+00  -4.5409127e-02  -4.0846606e+00   2.3703423e+00   6.6837915e-01  -6.9182668e+00   2.7597438e+00  -1.1353971e-01  -3.8059336e+00   2.7031601e+00   2.4627735e+00   2.7620784e+00
   4.6200000e+00   2.7023300e+00  -4.4331903e-02  -4.0875813e+00   2.3770045e+00   6.6400773e-01  -6.8913071e+00   2.7586039e+00  -1.1442136e-01  -3.8044871e+00   2.7026936e+00   2.4680066e+00   2.7609759e+00
   4.6300000e+00   2.7018921e+00  -4.3249928e-02  -4.0905054e+00   2.3836220e+00   6.5945815e-01  -6.8640691e+00   2.7574558e+00  -1.1518033e-01  -3.8033441e+00   2.7022382e+00   2.4731637e+00   2.7598603e+00
   4.6400000e+00   2.7014650e+00  -4.2164227e-02  -4.0934306e+00   2.3901931e+00   6.5473434e-01  -6.8365687e+00   2.7563007e+00  -1.1581963e-01  -3.8024963e+00   2.7017941e+00   2.4782454e+00   2.7587330e+00
   4.6500000e+00   2.7010488e+00  -4.1075795e-02  -4.0963542e+00   2.3967161e+00   6.4984026e-01  -6.8088215e+00   2.7551398e+00  -1.1634226e-01  -3.8019358e+00   2.7013612e+00   2.4832520e+00   2.7575951e+00
   4.6600000e+00   2.7006436e+00  -3.9985603e-02  -4.0992740e+00   2.4031894e+00   6.4477989e-01  -6.7808432e+00   2.7539742e+00  -1.1675126e-01  -3.8016543e+00   2.7009395e+00   2.4881842e+00   2.7564479e+00
   4.6700000e+00   2.7002492e+00  -3.8894592e-02  -4.1021877e+00   2.4096112e+00   6.3955727e-01  -6.7526497e+00   2.7528051e+00  -1.1704964e-01  -3.8016436e+00   2.7005293e+00   2.4930423e+00   2.7552925e+00
   4.6800000e+00   2.6998657e+00  -3.7803678e-02  -4.1050931e+00   2.4159801e+00   6.3417642e-01  -6.7242565e+00   2.7516336e+00  -1.1724045e-01  -3.8018957e+00   2.7001303e+00   2.4978269e+00   2.7541301e+00
   4.6900000e+00   2.6994931e+00  -3.6713749e-02  -4.1079880e+00   2.4222943e+00   6.2864141e-01  -6.6956794e+00   2.7504607e+00  -1.1732672e-01  -3.8024023e+00   2.6997428e+00   2.5025387e+00   2.7529620e+00
   4.7000000e+00   2.6991314e+00  -3.5625664e-02  -4.1108705e+00   2.4285524e+00   6.2295633e-01  -6.6669341e+00   2.7492874e+00  -1.1731148e-01  -3.8031555e+00   2.6993665e+00   2.5071780e+00   2.7517891e+00
   4.7100000e+00   2.6987806e+00  -3.4540259e-02  -4.1137384e+00   2.4347530e+00   6.1712529e-01  -6.6380360e+00   2.7481148e+00  -1.1719776e-01  -3.8041472e+00   2.6990017e+00   2.5117455e+00   2.7506127e+00
   4.7200000e+00   2.6984407e+00  -3.3458339e-02  -4.1165900e+00   2.4408945e+00   6.1115241e-01  -6.6090008e+00   2.7469438e+00  -1.1698859e-01  -3.8053693e+00   2.6986481e+00   2.5162419e+00   2.7494339e+00
   4.7300000e+00   2.6981115e+00  -3.2380686e-02  -4.1194232e+00   2.4469756e+00   6.0504184e-01  -6.5798439e+00   2.7457754e+00  -1.1668699e-01  -3.8068138e+00   2.6983058e+00   2.5206676e+00   2.7482537e+00
   4.7400000e+00   2.6977931e+00  -3.1308052e-02  -4.1222365e+00   2.4529949e+00   5.9879773e-01  -6.5505806e+00   2.7446104e+00  -1.1629595e-01  -3.8084729e+00   2.6979747e+00   2.5250233e+00   2.7470731e+00
   4.7500000e+00   2.6974853e+00  -3.0241165e-02  -4.1250279e+00   2.4589511e+00   5.9242426e-01  -6.5212263e+00   2.7434497e+00  -1.1581847e-01  -3.8103386e+00   2.6976549e+00   2.5293096e+00   2.7458934e+00
   4.7600000e+00   2.6971883e+00  -2.9180726e-02  -4.1277960e+00   2.4648430e+00   5.8592562e-01  -6.4917960e+00   2.7422943e+00  -1.1525752e-01  -3.8124032e+00   2.6973461e+00   2.5335271e+00   2.7447153e+00
   4.7700000e+00   2.6969017e+00  -2.8127409e-02  -4.1305392e+00   2.4706692e+00   5.7930599e-01  -6.4623047e+00   2.7411449e+00  -1.1461605e-01  -3.8146588e+00   2.6970484e+00   2.5376765e+00   2.7435401e+00
   4.7800000e+00   2.6966257e+00  -2.7081866e-02  -4.1332558e+00   2.4764287e+00   5.7256958e-01  -6.4327674e+00   2.7400023e+00  -1.1389702e-01  -3.8170979e+00   2.6967617e+00   2.5417583e+00   2.7423685e+00
   4.7900000e+00   2.6963601e+00  -2.6044715e-02  -4.1359446e+00   2.4821202e+00   5.6572058e-01  -6.4031987e+00   2.7388672e+00  -1.1310332e-01  -3.8197127e+00   2.6964859e+00   2.5457731e+00   2.7412015e+00
   4.8000000e+00   2.6961048e+00  -2.5016560e-02  -4.1386041e+00   2.4877427e+00   5.5876322e-01  -6.3736133e+00   2.7377404e+00  -1.1223784e-01  -3.8224958e+00   2.6962209e+00   2.5497216e+00   2.7400402e+00
   4.8100000e+00   2.6958598e+00  -2.3997973e-02  -4.1412330e+00   2.4932951e+00   5.5170171e-01  -6.3440255e+00   2.7366227e+00  -1.1130346e-01  -3.8254398e+00   2.6959666e+00   2.5536044e+00   2.7388852e+00
   4.8200000e+00   2.6956249e+00  -2.2989506e-02  -4.1438301e+00   2.4987764e+00   5.4454024e-01  -6.3144497e+00   2.7355146e+00  -1.1030301e-01  -3.8285373e+00   2.6957229e+00   2.5574221e+00   2.7377376e+00
   4.8300000e+00   2.6954000e+00  -2.1991681e-02  -4.1463942e+00   2.5041856e+00   5.3728304e-01  -6.2848998e+00   2.7344169e+00  -1.0923930e-01  -3.8317811e+00   2.6954897e+00   2.5611752e+00   2.7365980e+00
   4.8400000e+00   2.6951850e+00  -2.1005000e-02  -4.1489241e+00   2.5095217e+00   5.2993431e-01  -6.2553896e+00   2.7333301e+00  -1.0811510e-01  -3.8351640e+00   2.6952669e+00   2.5648645e+00   2.7354674e+00
   4.8500000e+00   2.6949799e+00  -2.0029939e-02  -4.1514189e+00   2.5147840e+00   5.2249825e-01  -6.2259330e+00   2.7322548e+00  -1.0693315e-01  -3.8386789e+00   2.6950543e+00   2.5684904e+00   2.7343465e+00
   4.8600000e+00   2.6947845e+00  -1.9066953e-02  -4.1538774e+00   2.5199714e+00   5.1497904e-01  -6.1965432e+00   2.7311916e+00  -1.0569618e-01  -3.8423188e+00   2.6948519e+00   2.5720535e+00   2.7332360e+00
   4.8700000e+00   2.6945986e+00  -1.8116470e-02  -4.1562988e+00   2.5250832e+00   5.0738086e-01  -6.1672336e+00   2.7301411e+00  -1.0440686e-01  -3.8460771e+00   2.6946595e+00   2.5755544e+00   2.7321367e+00
   4.8800000e+00   2.6944221e+00  -1.7178899e-02  -4.1586822e+00   2.5301187e+00   4.9970788e-01  -6.1380171e+00   2.7291037e+00  -1.0306782e-01  -3.8499468e+00   2.6944769e+00   2.5789937e+00   2.7310492e+00
   4.8900000e+00   2.6942550e+00  -1.6254625e-02  -4.1610268e+00   2.5350771e+00   4.9196426e-01  -6.1089065e+00   2.7280799e+00  -1.0168167e-01  -3.8539213e+00   2.6943040e+00   2.5823719e+00   2.7299742e+00
   4.9000000e+00   2.6940970e+00  -1.5344011e-02  -4.1633318e+00   2.5399577e+00   4.8415412e-01  -6.0799143e+00   2.7270702e+00  -1.0025098e-01  -3.8579943e+00   2.6941407e+00   2.5856895e+00   2.7289123e+00
   4.9100000e+00   2.6939481e+00  -1.4447398e-02  -4.1655964e+00   2.5447599e+00   4.7628158e-01  -6.0510529e+00   2.7260750e+00  -9.8778267e-02  -3.8621592e+00   2.6939869e+00   2.5889471e+00   2.7278641e+00
   4.9200000e+00   2.6938081e+00  -1.3565106e-02  -4.1678200e+00   2.5494831e+00   4.6835074e-01  -6.0223341e+00   2.7250948e+00  -9.7266017e-02  -3.8664097e+00   2.6938422e+00   2.5921451e+00   2.7268301e+00
   4.9300000e+00   2.6936768e+00  -1.2697434e-02  -4.1700020e+00   2.5541267e+00   4.6036568e-01  -5.9937700e+00   2.7241299e+00  -9.5716674e-02  -3.8707397e+00   2.6937068e+00   2.5952841e+00   2.7258109e+00
   4.9400000e+00   2.6935542e+00  -1.1844663e-02  -4.1721419e+00   2.5586901e+00   4.5233044e-01  -5.9653718e+00   2.7231806e+00  -9.4132640e-02  -3.8751432e+00   2.6935802e+00   2.5983645e+00   2.7248071e+00
   4.9500000e+00   2.6934399e+00  -1.1007046e-02  -4.1742391e+00   2.5631730e+00   4.4424904e-01  -5.9371510e+00   2.7222474e+00  -9.2516272e-02  -3.8796142e+00   2.6934624e+00   2.6013868e+00   2.7238190e+00
   4.9600000e+00   2.6933340e+00  -1.0184834e-02  -4.1762932e+00   2.5675749e+00   4.3612548e-01  -5.9091184e+00   2.7213304e+00  -9.0869885e-02  -3.8841470e+00   2.6933533e+00   2.6043514e+00   2.7228472e+00
   4.9700000e+00   2.6932362e+00  -9.3782316e-03  -4.1783038e+00   2.5718953e+00   4.2796372e-01  -5.8812849e+00   2.7204301e+00  -8.9195749e-02  -3.8887358e+00   2.6932526e+00   2.6072588e+00   2.7218920e+00
   4.9800000e+00   2.6931465e+00  -8.5874394e-03  -4.1802704e+00   2.5761340e+00   4.1976770e-01  -5.8536607e+00   2.7195467e+00  -8.7496089e-02  -3.8933752e+00   2.6931601e+00   2.6101094e+00   2.7209538e+00
   4.9900000e+00   2.6930645e+00  -7.8126385e-03  -4.1821929e+00   2.5802905e+00   4.1154132e-01  -5.8262562e+00   2.7186803e+00  -8.5773087e-02  -3.8980596e+00   2.6930758e+00   2.6129036e+00   2.7200330e+00
   5.0000000e+00   2.6929902e+00  -7.0539921e-03  -4.1840709e+00   2.5843646e+00   4.0328844e-01  -5.7990811e+00   2.7178313e+00  -8.4028874e-02  -3.9027838e+00   2.6929994e+00   2.6156418e+00   2.7191300e+00
   5.0100000e+00   2.6929234e+00  -6.3116460e-03  -4.1859042e+00   2.5883561e+00   3.9501289e-01  -5.7721450e+00   2.7169998e+00  -8.2265541e-02  -3.9075427e+00   2.6929308e+00   2.6183243e+00   2.7182450e+00
   5.0200000e+00   2.6928641e+00  -5.5857143e-03  -4.1876926e+00   2.5922647e+00   3.8671845e-01  -5.7454573e+00   2.7161861e+00  -8.0485128e-02  -3.9123312e+00   2.6928699e+00   2.6209516e+00   2.7173783e+00
   5.0300000e+00   2.6928119e+00  -4.8763388e-03  -4.1894359e+00   2.5960902e+00   3.7840887e-01  -5.7190269e+00   2.7153902e+00  -7.8689630e-02  -3.9171443e+00   2.6928163e+00   2.6235239e+00   2.7165302e+00
   5.0400000e+00   2.6927668e+00  -4.1836161e-03  -4.1911340e+00   2.5998327e+00   3.7008787e-01  -5.6928626e+00   2.7146124e+00  -7.6880994e-02  -3.9219774e+00   2.6927700e+00   2.6260417e+00   2.7157009e+00
   5.0500000e+00   2.6927285e+00  -3.5076184e-03  -4.1927869e+00   2.6034918e+00   3.6175910e-01  -5.6669727e+00   2.7138527e+00  -7.5061120e-02  -3.9268257e+00   2.6927308e+00   2.6285052e+00   2.7148905e+00
   5.0600000e+00   2.6926970e+00  -2.8484222e-03  -4.1943945e+00   2.6070677e+00   3.5342618e-01  -5.6413655e+00   2.7131113e+00  -7.3231860e-02  -3.9316847e+00   2.6926985e+00   2.6309147e+00   2.7140994e+00
   5.0700000e+00   2.6926718e+00  -2.2060560e-03  -4.1959569e+00   2.6105602e+00   3.4509268e-01  -5.6160487e+00   2.7123881e+00  -7.1395018e-02  -3.9365501e+00   2.6926727e+00   2.6332705e+00   2.7133276e+00
   5.0800000e+00   2.6926530e+00  -1.5805504e-03  -4.1974741e+00   2.6139694e+00   3.3676213e-01  -5.5910298e+00   2.7116834e+00  -6.9552352e-02  -3.9414176e+00   2.6926535e+00   2.6355730e+00   2.7125753e+00
   5.0900000e+00   2.6926403e+00  -9.7189168e-04  -4.1989464e+00   2.6172953e+00   3.2843801e-01  -5.5663162e+00   2.7109972e+00  -6.7705569e-02  -3.9462830e+00   2.6926405e+00   2.6378223e+00   2.7118425e+00
   5.1000000e+00   2.6926336e+00  -3.8009852e-04  -4.2003738e+00   2.6205381e+00   3.2012373e-01  -5.5419148e+00   2.7103294e+00  -6.5856331e-02  -3.9511423e+00   2.6926336e+00   2.6400187e+00   2.7111294e+00
   5.1100000e+00   2.6926327e+00   1.9483989e-04  -4.2017563e+00   2.6236977e+00   3.1182268e-01  -5.5178323e+00   2.7096801e+00  -6.4006252e-02  -3.9559917e+00   2.6926327e+00   2.6421626e+00   2.7104359e+00
   5.1200000e+00   2.6926374e+00   7.5294772e-04  -4.2030943e+00   2.6267744e+00   3.0353816e-01  -5.4940749e+00   2.7090493e+00  -6.2156898e-02  -3.9608273e+00   2.6926375e+00   2.6442540e+00   2.7097623e+00
   5.1300000e+00   2.6926477e+00   1.2942549e-03  -4.2043879e+00   2.6297684e+00   2.9527345e-01  -5.4706488e+00   2.7084370e+00  -6.0309788e-02  -3.9656456e+00   2.6926480e+00   2.6462933e+00   2.7091084e+00
   5.1400000e+00   2.6926633e+00   1.8188164e-03  -4.2056373e+00   2.6326798e+00   2.8703176e-01  -5.4475598e+00   2.7078431e+00  -5.8466394e-02  -3.9704430e+00   2.6926639e+00   2.6482806e+00   2.7084743e+00
   5.1500000e+00   2.6926841e+00   2.3266937e-03  -4.2068429e+00   2.6355089e+00   2.7881623e-01  -5.4248134e+00   2.7072677e+00  -5.6628141e-02  -3.9752162e+00   2.6926851e+00   2.6502162e+00   2.7078599e+00
   5.1600000e+00   2.6927098e+00   2.8179600e-03  -4.2080048e+00   2.6382560e+00   2.7062998e-01  -5.4024148e+00   2.7067106e+00  -5.4796407e-02  -3.9799619e+00   2.6927113e+00   2.6521002e+00   2.7072652e+00
   5.1700000e+00   2.6927404e+00   3.2927000e-03  -4.2091236e+00   2.6409214e+00   2.6247604e-01  -5.3803688e+00   2.7061718e+00  -5.2972522e-02  -3.9846769e+00   2.6927424e+00   2.6539329e+00   2.7066902e+00
   5.1800000e+00   2.6927756e+00   3.7510087e-03  -4.2101994e+00   2.6435055e+00   2.5435738e-01  -5.3586802e+00   2.7056512e+00  -5.1157774e-02  -3.9893583e+00   2.6927782e+00   2.6557144e+00   2.7061348e+00
   5.1900000e+00   2.6928154e+00   4.1929923e-03  -4.2112327e+00   2.6460085e+00   2.4627692e-01  -5.3373533e+00   2.7051487e+00  -4.9353400e-02  -3.9940031e+00   2.6928186e+00   2.6574449e+00   2.7055988e+00
   5.2000000e+00   2.6928595e+00   4.6187669e-03  -4.2122238e+00   2.6484310e+00   2.3823754e-01  -5.3163922e+00   2.7046641e+00  -4.7560595e-02  -3.9986085e+00   2.6928634e+00   2.6591246e+00   2.7050823e+00
   5.2100000e+00   2.6929077e+00   5.0284581e-03  -4.2131733e+00   2.6507732e+00   2.3024201e-01  -5.2958006e+00   2.7041975e+00  -4.5780509e-02  -4.0031719e+00   2.6929124e+00   2.6607537e+00   2.7045849e+00
   5.2200000e+00   2.6929600e+00   5.4222009e-03  -4.2140815e+00   2.6530358e+00   2.2229309e-01  -5.2755821e+00   2.7037485e+00  -4.4014244e-02  -4.0076907e+00   2.6929654e+00   2.6623322e+00   2.7041067e+00
   5.2300000e+00   2.6930161e+00   5.8001392e-03  -4.2149488e+00   2.6552191e+00   2.1439344e-01  -5.2557400e+00   2.7033172e+00  -4.2262855e-02  -4.0121625e+00   2.6930224e+00   2.6638605e+00   2.7036475e+00
   5.2400000e+00   2.6930760e+00   6.1624257e-03  -4.2157759e+00   2.6573236e+00   2.0654568e-01  -5.2362772e+00   2.7029033e+00  -4.0527364e-02  -4.0165850e+00   2.6930830e+00   2.6653386e+00   2.7032071e+00
   5.2500000e+00   2.6931393e+00   6.5092209e-03  -4.2165631e+00   2.6593500e+00   1.9875235e-01  -5.2171965e+00   2.7025066e+00  -3.8808746e-02  -4.0209558e+00   2.6931472e+00   2.6667667e+00   2.7027853e+00
   5.2600000e+00   2.6932061e+00   6.8406935e-03  -4.2173111e+00   2.6612986e+00   1.9101594e-01  -5.1985003e+00   2.7021271e+00  -3.7107930e-02  -4.0252730e+00   2.6932148e+00   2.6681450e+00   2.7023819e+00
   5.2700000e+00   2.6932761e+00   7.1570195e-03  -4.2180202e+00   2.6631703e+00   1.8333886e-01  -5.1801909e+00   2.7017645e+00  -3.5425805e-02  -4.0295345e+00   2.6932856e+00   2.6694735e+00   2.7019967e+00
   5.2800000e+00   2.6933492e+00   7.4583820e-03  -4.2186912e+00   2.6649654e+00   1.7572347e-01  -5.1622703e+00   2.7014186e+00  -3.3763216e-02  -4.0337385e+00   2.6933595e+00   2.6707526e+00   2.7016295e+00
   5.2900000e+00   2.6934252e+00   7.7449710e-03  -4.2193245e+00   2.6666847e+00   1.6817202e-01  -5.1447399e+00   2.7010892e+00  -3.2120969e-02  -4.0378831e+00   2.6934364e+00   2.6719823e+00   2.7012802e+00
   5.3000000e+00   2.6935041e+00   8.0169827e-03  -4.2199207e+00   2.6683289e+00   1.6068677e-01  -5.1276015e+00   2.7007761e+00  -3.0499828e-02  -4.0419666e+00   2.6935160e+00   2.6731628e+00   2.7009483e+00
   5.3100000e+00   2.6935855e+00   8.2746196e-03  -4.2204804e+00   2.6698985e+00   1.5326987e-01  -5.1108562e+00   2.7004792e+00  -2.8900518e-02  -4.0459874e+00   2.6935983e+00   2.6742942e+00   2.7006338e+00
   5.3200000e+00   2.6936695e+00   8.5180902e-03  -4.2210042e+00   2.6713943e+00   1.4592342e-01  -5.0945049e+00   2.7001981e+00  -2.7323724e-02  -4.0499441e+00   2.6936830e+00   2.6753768e+00   2.7003363e+00
   5.3300000e+00   2.6937559e+00   8.7476081e-03  -4.2214928e+00   2.6728170e+00   1.3864943e-01  -5.0785485e+00   2.6999327e+00  -2.5770092e-02  -4.0538353e+00   2.6937701e+00   2.6764107e+00   2.7000557e+00
   5.3400000e+00   2.6938444e+00   8.9633919e-03  -4.2219468e+00   2.6741673e+00   1.3144988e-01  -5.0629875e+00   2.6996827e+00  -2.4240232e-02  -4.0576597e+00   2.6938594e+00   2.6773961e+00   2.6997915e+00
   5.3500000e+00   2.6939351e+00   9.1656650e-03  -4.2223667e+00   2.6754460e+00   1.2432664e-01  -5.0478220e+00   2.6994479e+00  -2.2734713e-02  -4.0614160e+00   2.6939507e+00   2.6783331e+00   2.6995436e+00
   5.3600000e+00   2.6940277e+00   9.3546551e-03  -4.2227533e+00   2.6766539e+00   1.1728155e-01  -5.0330523e+00   2.6992280e+00  -2.1254071e-02  -4.0651032e+00   2.6940440e+00   2.6792221e+00   2.6993117e+00
   5.3700000e+00   2.6941222e+00   9.5305942e-03  -4.2231072e+00   2.6777917e+00   1.1031636e-01  -5.0186782e+00   2.6990228e+00  -1.9798803e-02  -4.0687202e+00   2.6941390e+00   2.6800630e+00   2.6990954e+00
   5.3800000e+00   2.6942183e+00   9.6937181e-03  -4.2234291e+00   2.6788602e+00   1.0343277e-01  -5.0046993e+00   2.6988320e+00  -1.8369373e-02  -4.0722661e+00   2.6942357e+00   2.6808563e+00   2.6988945e+00
   5.3900000e+00   2.6943160e+00   9.8442660e-03  -4.2237196e+00   2.6798603e+00   9.6632396e-02  -4.9911150e+00   2.6986554e+00  -1.6966211e-02  -4.0757400e+00   2.6943340e+00   2.6816020e+00   2.6987087e+00
   5.4000000e+00   2.6944151e+00   9.9824805e-03  -4.2239793e+00   2.6807929e+00   8.9916811e-02  -4.9779246e+00   2.6984927e+00  -1.5589704e-02  -4.0791412e+00   2.6944336e+00   2.6823004e+00   2.6985377e+00
   5.4100000e+00   2.6945156e+00   1.0108607e-02  -4.2242091e+00   2.6816587e+00   8.3287508e-02  -4.9651272e+00   2.6983436e+00  -1.4240227e-02  -4.0824690e+00   2.6945346e+00   2.6829517e+00   2.6983812e+00
   5.4200000e+00   2.6946173e+00   1.0222893e-02  -4.2244095e+00   2.6824586e+00   7.6745921e-02  -4.9527215e+00   2.6982079e+00  -1.2918087e-02  -4.0857228e+00   2.6946367e+00   2.6835562e+00   2.6982388e+00
   5.4300000e+00   2.6947200e+00   1.0325590e-02  -4.2245813e+00   2.6831935e+00   7.0293426e-02  -4.9407063e+00   2.6980852e+00  -1.1623581e-02  -4.0889020e+00   2.6947398e+00   2.6841141e+00   2.6981102e+00
   5.4400000e+00   2.6948238e+00   1.0416950e-02  -4.2247251e+00   2.6838644e+00   6.3931349e-02  -4.9290801e+00   2.6979754e+00  -1.0356971e-02  -4.0920063e+00   2.6948439e+00   2.6846257e+00   2.6979953e+00
   5.4500000e+00   2.6949283e+00   1.0497228e-02  -4.2248416e+00   2.6844721e+00   5.7660869e-02  -4.9178411e+00   2.6978782e+00  -9.1184770e-03  -4.0950352e+00   2.6949488e+00   2.6850912e+00   2.6978936e+00
   5.4600000e+00   2.6950337e+00   1.0566678e-02  -4.2249316e+00   2.6850175e+00   5.1483144e-02  -4.9069874e+00   2.6977933e+00  -7.9083440e-03  -4.0979884e+00   2.6950544e+00   2.6855110e+00   2.6978049e+00
   5.4700000e+00   2.6951396e+00   1.0625560e-02  -4.2249956e+00   2.6855016e+00   4.5399295e-02  -4.8965166e+00   2.6977203e+00  -6.7267557e-03  -4.1008656e+00   2.6951606e+00   2.6858853e+00   2.6977287e+00
   5.4800000e+00   2.6952461e+00   1.0674131e-02  -4.2250345e+00   2.6859249e+00   3.9410372e-02  -4.8864287e+00   2.6976599e+00  -5.5739074e-03  -4.1036660e+00   2.6952673e+00   2.6862140e+00   2.6976657e+00
   5.4900000e+00   2.6953531e+00   1.0712651e-02  -4.2250489e+00   2.6862889e+00   3.3517393e-02  -4.8767193e+00   2.6976100e+00  -4.4498572e-03  -4.1063908e+00   2.6953744e+00   2.6864979e+00   2.6976137e+00
   5.5000000e+00   2.6954604e+00   1.0741379e-02  -4.2250396e+00   2.6865912e+00   2.7721545e-02  -4.8673994e+00   2.6975712e+00  -3.3546839e-03  -4.1090394e+00   2.6954818e+00   2.6867342e+00   2.6975733e+00
   5.5100000e+00   2.6955679e+00   1.0760576e-02  -4.2250071e+00   2.6868393e+00   2.2023331e-02  -4.8584393e+00   2.6975430e+00  -2.2884127e-03  -4.1116120e+00   2.6955894e+00   2.6869296e+00   2.6975440e+00
   5.5200000e+00   2.6956755e+00   1.0770502e-02  -4.2249522e+00   2.6870313e+00   1.6423530e-02  -4.8498477e+00   2.6975254e+00  -1.2510994e-03  -4.1141087e+00   2.6956971e+00   2.6870815e+00   2.6975257e+00
   5.5300000e+00   2.6957833e+00   1.0771417e-02  -4.2248757e+00   2.6871679e+00   1.0922920e-02  -4.8416236e+00   2.6975179e+00  -2.4276095e-04  -4.1165294e+00   2.6958048e+00   2.6871901e+00   2.6975180e+00
   5.5400000e+00   2.6958909e+00   1.0763583e-02  -4.2247781e+00   2.6872500e+00   5.5221620e-03  -4.8337636e+00   2.6975204e+00   7.3662163e-04  -4.1188746e+00   2.6959124e+00   2.6872557e+00   2.6975205e+00
   5.5500000e+00   2.6959985e+00   1.0747258e-02  -4.2246601e+00   2.6872787e+00   2.2190795e-04  -4.8262645e+00   2.6975326e+00   1.6870695e-03  -4.1211443e+00   2.6960199e+00   2.6872787e+00   2.6975331e+00
   5.5600000e+00   2.6961059e+00   1.0722702e-02  -4.2245226e+00   2.6872548e+00  -4.9773400e-03  -4.8191230e+00   2.6975541e+00   2.6086448e-03  -4.1233389e+00   2.6961272e+00   2.6872594e+00   2.6975554e+00
   5.5700000e+00   2.6962129e+00   1.0690172e-02  -4.2243661e+00   2.6871795e+00  -1.0075016e-02  -4.8123358e+00   2.6975847e+00   3.5014259e-03  -4.1254589e+00   2.6962341e+00   2.6871984e+00   2.6975870e+00
   5.5800000e+00   2.6963196e+00   1.0649927e-02  -4.2241912e+00   2.6870537e+00  -1.5070712e-02  -4.8058992e+00   2.6976241e+00   4.3655125e-03  -4.1275046e+00   2.6963407e+00   2.6870959e+00   2.6976276e+00
   5.5900000e+00   2.6964259e+00   1.0602222e-02  -4.2239988e+00   2.6868784e+00  -1.9964038e-02  -4.7998095e+00   2.6976719e+00   5.2010244e-03  -4.1294765e+00   2.6964467e+00   2.6869526e+00   2.6976769e+00
   5.6000000e+00   2.6965317e+00   1.0547311e-02  -4.2237894e+00   2.6866547e+00  -2.4754662e-02  -4.7940629e+00   2.6977280e+00   6.0081024e-03  -4.1313752e+00   2.6965523e+00   2.6867688e+00   2.6977347e+00
   5.6100000e+00   2.6966368e+00   1.0485448e-02  -4.2235637e+00   2.6863836e+00  -2.9442305e-02  -4.7886554e+00   2.6977920e+00   6.7869062e-03  -4.1332011e+00   2.6966572e+00   2.6865450e+00   2.6978005e+00
   5.6200000e+00   2.6967413e+00   1.0416885e-02  -4.2233224e+00   2.6860662e+00  -3.4026748e-02  -4.7835829e+00   2.6978637e+00   7.5376136e-03  -4.1349549e+00   2.6967615e+00   2.6862817e+00   2.6978742e+00
   5.6300000e+00   2.6968451e+00   1.0341870e-02  -4.2230660e+00   2.6857034e+00  -3.8507820e-02  -4.7788414e+00   2.6979427e+00   8.2604205e-03  -4.1366372e+00   2.6968650e+00   2.6859795e+00   2.6979553e+00
   5.6400000e+00   2.6969482e+00   1.0260652e-02  -4.2227953e+00   2.6852963e+00  -4.2885406e-02  -4.7744265e+00   2.6980288e+00   8.9555400e-03  -4.1382487e+00   2.6969677e+00   2.6856387e+00   2.6980437e+00
   5.6500000e+00   2.6970503e+00   1.0173476e-02  -4.2225109e+00   2.6848460e+00  -4.7159442e-02  -4.7703340e+00   2.6981217e+00   9.6232013e-03  -4.1397902e+00   2.6970695e+00   2.6852601e+00   2.6981389e+00
   5.6600000e+00   2.6971516e+00   1.0080585e-02  -4.2222134e+00   2.6843534e+00  -5.1329915e-02  -4.7665595e+00   2.6982212e+00   1.0263650e-02  -4.1412624e+00   2.6971704e+00   2.6848441e+00   2.6982407e+00
   5.6700000e+00   2.6972519e+00   9.9822188e-03  -4.2219035e+00   2.6838196e+00  -5.5396860e-02  -4.7630984e+00   2.6983269e+00   1.0877146e-02  -4.1426661e+00   2.6972704e+00   2.6843913e+00   2.6983488e+00
   5.6800000e+00   2.6973512e+00   9.8786170e-03  -4.2215816e+00   2.6832457e+00  -5.9360363e-02  -4.7599463e+00   2.6984387e+00   1.1463966e-02  -4.1440021e+00   2.6973693e+00   2.6839022e+00   2.6984630e+00
   5.6900000e+00   2.6974495e+00   9.7700147e-03  -4.2212486e+00   2.6826327e+00  -6.3220557e-02  -4.7570985e+00   2.6985561e+00   1.2024396e-02  -4.1452713e+00   2.6974672e+00   2.6833775e+00   2.6985829e+00
   5.7000000e+00   2.6975466e+00   9.6566447e-03  -4.2209048e+00   2.6819816e+00  -6.6977621e-02  -4.7545503e+00   2.6986791e+00   1.2558741e-02  -4.1464746e+00   2.6975639e+00   2.6828178e+00   2.6987083e+00
   5.7100000e+00   2.6976426e+00   9.5387368e-03  -4.2205510e+00   2.6812934e+00  -7.0631783e-02  -4.7522970e+00   2.6988072e+00   1.3067314e-02  -4.1476128e+00   2.6976594e+00   2.6822235e+00   2.6988389e+00
   5.7200000e+00   2.6977373e+00   9.4165181e-03  -4.2201877e+00   2.6805692e+00  -7.4183312e-02  -4.7503338e+00   2.6989403e+00   1.3550442e-02  -4.1486870e+00   2.6977538e+00   2.6815955e+00   2.6989744e+00
   5.7300000e+00   2.6978309e+00   9.2902124e-03  -4.2198154e+00   2.6798100e+00  -7.7632527e-02  -4.7486559e+00   2.6990782e+00   1.4008465e-02  -4.1496981e+00   2.6978469e+00   2.6809342e+00   2.6991145e+00
   5.7400000e+00   2.6979231e+00   9.1600404e-03  -4.2194348e+00   2.6790168e+00  -8.0979784e-02  -4.7472582e+00   2.6992204e+00   1.4441730e-02  -4.1506471e+00   2.6979387e+00   2.6802404e+00   2.6992591e+00
   5.7500000e+00   2.6980141e+00   9.0262195e-03  -4.2190464e+00   2.6781906e+00  -8.4225486e-02  -4.7461359e+00   2.6993669e+00   1.4850597e-02  -4.1515349e+00   2.6980292e+00   2.6795147e+00   2.6994078e+00
   5.7600000e+00   2.6981036e+00   8.8889641e-03  -4.2186506e+00   2.6773325e+00  -8.7370074e-02  -4.7452840e+00   2.6995174e+00   1.5235434e-02  -4.1523627e+00   2.6981183e+00   2.6787577e+00   2.6995604e+00
   5.7700000e+00   2.6981918e+00   8.7484848e-03  -4.2182482e+00   2.6764434e+00  -9.0414029e-02  -4.7446975e+00   2.6996716e+00   1.5596621e-02  -4.1531315e+00   2.6982060e+00   2.6779701e+00   2.6997166e+00
   5.7800000e+00   2.6982786e+00   8.6049891e-03  -4.2178395e+00   2.6755244e+00  -9.3357874e-02  -4.7443713e+00   2.6998292e+00   1.5934541e-02  -4.1538424e+00   2.6982923e+00   2.6771527e+00   2.6998763e+00
   5.7900000e+00   2.6983639e+00   8.4586804e-03  -4.2174251e+00   2.6745765e+00  -9.6202167e-02  -4.7443003e+00   2.6999902e+00   1.6249590e-02  -4.1544964e+00   2.6983772e+00   2.6763061e+00   2.7000391e+00
   5.8000000e+00   2.6984477e+00   8.3097588e-03  -4.2170055e+00   2.6736006e+00  -9.8947505e-02  -4.7444794e+00   2.7001542e+00   1.6542170e-02  -4.1550946e+00   2.6984605e+00   2.6754310e+00   2.7002048e+00
   5.8100000e+00   2.6985301e+00   8.1584209e-03  -4.2165811e+00   2.6725978e+00  -1.0159452e-01  -4.7449035e+00   2.7003210e+00   1.6812688e-02  -4.1556383e+00   2.6985424e+00   2.6745280e+00   2.7003733e+00
   5.8200000e+00   2.6986109e+00   8.0048591e-03  -4.2161526e+00   2.6715689e+00  -1.0414388e-01  -4.7455675e+00   2.7004904e+00   1.7061558e-02  -4.1561284e+00   2.6986228e+00   2.6735980e+00   2.7005443e+00
   5.8300000e+00   2.6986902e+00   7.8492624e-03  -4.2157202e+00   2.6705151e+00  -1.0659629e-01  -4.7464661e+00   2.7006621e+00   1.7289202e-02  -4.1565661e+00   2.6987016e+00   2.6726417e+00   2.7007175e+00
   5.8400000e+00   2.6987679e+00   7.6918159e-03  -4.2152845e+00   2.6694372e+00  -1.0895248e-01  -4.7475942e+00   2.7008361e+00   1.7496045e-02  -4.1569527e+00   2.6987788e+00   2.6716597e+00   2.7008927e+00
   5.8500000e+00   2.6988440e+00   7.5327008e-03  -4.2148460e+00   2.6683363e+00  -1.1121321e-01  -4.7489466e+00   2.7010120e+00   1.7682517e-02  -4.1572891e+00   2.6988545e+00   2.6706529e+00   2.7010699e+00
   5.8600000e+00   2.6989185e+00   7.3720945e-03  -4.2144051e+00   2.6672132e+00  -1.1337930e-01  -4.7505181e+00   2.7011897e+00   1.7849052e-02  -4.1575767e+00   2.6989286e+00   2.6696219e+00   2.7012486e+00
   5.8700000e+00   2.6989914e+00   7.2101703e-03  -4.2139621e+00   2.6660689e+00  -1.1545155e-01  -4.7523035e+00   2.7013689e+00   1.7996090e-02  -4.1578166e+00   2.6990010e+00   2.6685675e+00   2.7014288e+00
   5.8800000e+00   2.6990627e+00   7.0470977e-03  -4.2135176e+00   2.6649043e+00  -1.1743084e-01  -4.7542976e+00   2.7015495e+00   1.8124072e-02  -4.1580099e+00   2.6990719e+00   2.6674904e+00   2.7016103e+00
   5.8900000e+00   2.6991323e+00   6.8830422e-03  -4.2130719e+00   2.6637205e+00  -1.1931805e-01  -4.7564953e+00   2.7017313e+00   1.8233443e-02  -4.1581579e+00   2.6991411e+00   2.6663915e+00   2.7017928e+00
   5.9000000e+00   2.6992003e+00   6.7181653e-03  -4.2126254e+00   2.6625182e+00  -1.2111408e-01  -4.7588913e+00   2.7019141e+00   1.8324650e-02  -4.1582616e+00   2.6992087e+00   2.6652714e+00   2.7019763e+00
   5.9100000e+00   2.6992667e+00   6.5526245e-03  -4.2121785e+00   2.6612984e+00  -1.2281988e-01  -4.7614804e+00   2.7020978e+00   1.8398142e-02  -4.1583224e+00   2.6992746e+00   2.6641310e+00   2.7021604e+00
   5.9200000e+00   2.6993314e+00   6.3865733e-03  -4.2117316e+00   2.6600620e+00  -1.2443642e-01  -4.7642575e+00   2.7022820e+00   1.8454369e-02  -4.1583414e+00   2.6993389e+00   2.6629709e+00   2.7023450e+00
   5.9300000e+00   2.6993944e+00   6.2201611e-03  -4.2112850e+00   2.6588098e+00  -1.2596467e-01  -4.7672175e+00   2.7024668e+00   1.8493784e-02  -4.1583198e+00   2.6994016e+00   2.6617920e+00   2.7025301e+00
   5.9400000e+00   2.6994557e+00   6.0535333e-03  -4.2108392e+00   2.6575429e+00  -1.2740564e-01  -4.7703552e+00   2.7026519e+00   1.8516840e-02  -4.1582588e+00   2.6994625e+00   2.6605951e+00   2.7027153e+00
   5.9500000e+00   2.6995154e+00   5.8868314e-03  -4.2103943e+00   2.6562619e+00  -1.2876038e-01  -4.7736655e+00   2.7028371e+00   1.8523989e-02  -4.1581595e+00   2.6995219e+00   2.6593809e+00   2.7029005e+00
   5.9600000e+00   2.6995735e+00   5.7201995e-03  -4.2099509e+00   2.6549679e+00  -1.3002993e-01  -4.7771433e+00   2.7030223e+00   1.8515684e-02  -4.1580231e+00   2.6995795e+00   2.6581501e+00   2.7030857e+00
   5.9700000e+00   2.6996298e+00   5.5537634e-03  -4.2095091e+00   2.6536615e+00  -1.3121538e-01  -4.7807835e+00   2.7032073e+00   1.8492378e-02  -4.1578509e+00   2.6996355e+00   2.6569036e+00   2.7032706e+00
   5.9800000e+00   2.6996845e+00   5.3876525e-03  -4.2090693e+00   2.6523437e+00  -1.3231780e-01  -4.7845812e+00   2.7033921e+00   1.8454524e-02  -4.1576440e+00   2.6996899e+00   2.6556422e+00   2.7034551e+00
   5.9900000e+00   2.6997376e+00   5.2219922e-03  -4.2086318e+00   2.6510153e+00  -1.3333832e-01  -4.7885312e+00   2.7035764e+00   1.8402571e-02  -4.1574035e+00   2.6997426e+00   2.6543665e+00   2.7036390e+00
   6.0000000e+00   2.6997890e+00   5.0569037e-03  -4.2081969e+00   2.6496771e+00  -1.3427806e-01  -4.7926287e+00   2.7037601e+00   1.8336970e-02  -4.1571307e+00   2.6997937e+00   2.6530774e+00   2.7038223e+00
   6.0100000e+00   2.6998387e+00   4.8925046e-03  -4.2077648e+00   2.6483299e+00  -1.3513816e-01  -4.7968686e+00   2.7039431e+00   1.8258168e-02  -4.1568266e+00   2.6998431e+00   2.6517756e+00   2.7040047e+00
   6.0200000e+00   2.6998868e+00   4.7289082e-03  -4.2073359e+00   2.6469745e+00  -1.3591980e-01  -4.8012460e+00   2.7041252e+00   1.8166611e-02  -4.1564925e+00   2.6998909e+00   2.6504619e+00   2.7041862e+00
   6.0300000e+00   2.6999333e+00   4.5662239e-03  -4.2069104e+00   2.6456117e+00  -1.3662414e-01  -4.8057562e+00   2.7043063e+00   1.8062742e-02  -4.1561295e+00   2.6999371e+00   2.6491371e+00   2.7043667e+00
   6.0400000e+00   2.6999781e+00   4.4045573e-03  -4.2064884e+00   2.6442422e+00  -1.3725237e-01  -4.8103942e+00   2.7044864e+00   1.7947001e-02  -4.1557386e+00   2.6999817e+00   2.6478020e+00   2.7045459e+00
   6.0500000e+00   2.7000214e+00   4.2440100e-03  -4.2060704e+00   2.6428668e+00  -1.3780570e-01  -4.8151552e+00   2.7046652e+00   1.7819828e-02  -4.1553211e+00   2.7000247e+00   2.6464572e+00   2.7047239e+00
   6.0600000e+00   2.7000630e+00   4.0846798e-03  -4.2056564e+00   2.6414863e+00  -1.3828533e-01  -4.8200346e+00   2.7048428e+00   1.7681656e-02  -4.1548780e+00   2.7000661e+00   2.6451035e+00   2.7049005e+00
   6.0700000e+00   2.7001030e+00   3.9266607e-03  -4.2052468e+00   2.6401013e+00  -1.3869250e-01  -4.8250275e+00   2.7050188e+00   1.7532915e-02  -4.1544105e+00   2.7001059e+00   2.6437417e+00   2.7050757e+00
   6.0800000e+00   2.7001415e+00   3.7700430e-03  -4.2048417e+00   2.6387126e+00  -1.3902844e-01  -4.8301294e+00   2.7051934e+00   1.7374035e-02  -4.1539195e+00   2.7001441e+00   2.6423726e+00   2.7052492e+00
   6.0900000e+00   2.7001784e+00   3.6149129e-03  -4.2044413e+00   2.6373209e+00  -1.3929439e-01  -4.8353356e+00   2.7053663e+00   1.7205437e-02  -4.1534063e+00   2.7001808e+00   2.6409968e+00   2.7054210e+00
   6.1000000e+00   2.7002138e+00   3.4613534e-03  -4.2040458e+00   2.6359269e+00  -1.3949161e-01  -4.8406415e+00   2.7055374e+00   1.7027542e-02  -4.1528719e+00   2.7002160e+00   2.6396152e+00   2.7055910e+00
   6.1100000e+00   2.7002476e+00   3.3094434e-03  -4.2036554e+00   2.6345312e+00  -1.3962136e-01  -4.8460427e+00   2.7057068e+00   1.6840763e-02  -4.1523172e+00   2.7002497e+00   2.6382283e+00   2.7057592e+00
   6.1200000e+00   2.7002800e+00   3.1592585e-03  -4.2032702e+00   2.6331346e+00  -1.3968490e-01  -4.8515346e+00   2.7058742e+00   1.6645512e-02  -4.1517434e+00   2.7002818e+00   2.6368370e+00   2.7059254e+00
   6.1300000e+00   2.7003108e+00   3.0108704e-03  -4.2028904e+00   2.6317376e+00  -1.3968351e-01  -4.8571128e+00   2.7060397e+00   1.6442192e-02  -4.1511515e+00   2.7003125e+00   2.6354420e+00   2.7060896e+00
   6.1400000e+00   2.7003402e+00   2.8643475e-03  -4.2025163e+00   2.6303410e+00  -1.3961848e-01  -4.8627731e+00   2.7062030e+00   1.6231206e-02  -4.1505425e+00   2.7003417e+00   2.6340439e+00   2.7062517e+00
   6.1500000e+00   2.7003681e+00   2.7197547e-03  -4.2021478e+00   2.6289454e+00  -1.3949107e-01  -4.8685110e+00   2.7063642e+00   1.6012947e-02  -4.1499174e+00   2.7003695e+00   2.6326435e+00   2.7064116e+00
   6.1600000e+00   2.7003946e+00   2.5771532e-03  -4.2017851e+00   2.6275514e+00  -1.3930259e-01  -4.8743223e+00   2.7065233e+00   1.5787805e-02  -4.1492771e+00   2.7003958e+00   2.6312414e+00   2.7065693e+00
   6.1700000e+00   2.7004196e+00   2.4366013e-03  -4.2014285e+00   2.6261595e+00  -1.3905432e-01  -4.8802029e+00   2.7066800e+00   1.5556165e-02  -4.1486226e+00   2.7004207e+00   2.6298384e+00   2.7067247e+00
   6.1800000e+00   2.7004433e+00   2.2981534e-03  -4.2010779e+00   2.6247704e+00  -1.3874756e-01  -4.8861486e+00   2.7068343e+00   1.5318404e-02  -4.1479549e+00   2.7004443e+00   2.6284350e+00   2.7068777e+00
   6.1900000e+00   2.7004656e+00   2.1618610e-03  -4.2007335e+00   2.6233847e+00  -1.3838360e-01  -4.8921553e+00   2.7069863e+00   1.5074896e-02  -4.1472749e+00   2.7004664e+00   2.6270320e+00   2.7070283e+00
   6.2000000e+00   2.7004865e+00   2.0277723e-03  -4.2003953e+00   2.6220029e+00  -1.3796374e-01  -4.8982189e+00   2.7071358e+00   1.4826007e-02  -4.1465835e+00   2.7004873e+00   2.6256300e+00   2.7071764e+00
   6.2100000e+00   2.7005061e+00   1.8959323e-03  -4.2000636e+00   2.6206255e+00  -1.3748928e-01  -4.9043356e+00   2.7072828e+00   1.4572097e-02  -4.1458817e+00   2.7005068e+00   2.6242297e+00   2.7073220e+00
   6.2200000e+00   2.7005244e+00   1.7663827e-03  -4.1997383e+00   2.6192532e+00  -1.3696150e-01  -4.9105015e+00   2.7074272e+00   1.4313520e-02  -4.1451702e+00   2.7005250e+00   2.6228316e+00   2.7074651e+00
   6.2300000e+00   2.7005414e+00   1.6391622e-03  -4.1994196e+00   2.6178864e+00  -1.3638172e-01  -4.9167126e+00   2.7075690e+00   1.4050625e-02  -4.1444500e+00   2.7005419e+00   2.6214365e+00   2.7076055e+00
   6.2400000e+00   2.7005572e+00   1.5143066e-03  -4.1991075e+00   2.6165257e+00  -1.3575121e-01  -4.9229652e+00   2.7077082e+00   1.3783753e-02  -4.1437218e+00   2.7005576e+00   2.6200449e+00   2.7077433e+00
   6.2500000e+00   2.7005717e+00   1.3918487e-03  -4.1988021e+00   2.6151715e+00  -1.3507128e-01  -4.9292556e+00   2.7078447e+00   1.3513239e-02  -4.1429866e+00   2.7005720e+00   2.6186574e+00   2.7078784e+00
   6.2600000e+00   2.7005850e+00   1.2718185e-03  -4.1985034e+00   2.6138244e+00  -1.3434321e-01  -4.9355802e+00   2.7079784e+00   1.3239410e-02  -4.1422452e+00   2.7005853e+00   2.6172745e+00   2.7080108e+00
   6.2700000e+00   2.7005971e+00   1.1542433e-03  -4.1982115e+00   2.6124848e+00  -1.3356829e-01  -4.9419353e+00   2.7081095e+00   1.2962589e-02  -4.1414982e+00   2.7005973e+00   2.6158970e+00   2.7081405e+00
   6.2800000e+00   2.7006080e+00   1.0391394e-03  -4.1979264e+00   2.6111531e+00  -1.3274780e-01  -4.9483174e+00   2.7082377e+00   1.2683089e-02  -4.1407466e+00   2.7006082e+00   2.6145253e+00   2.7082674e+00
   6.2900000e+00   2.7006178e+00   9.2654276e-04  -4.1976481e+00   2.6098299e+00  -1.3188302e-01  -4.9547231e+00   2.7083631e+00   1.2401219e-02  -4.1399910e+00   2.7006179e+00   2.6131600e+00   2.7083915e+00
   6.3000000e+00   2.7006264e+00   8.1647184e-04  -4.1973768e+00   2.6085156e+00  -1.3097522e-01  -4.9611489e+00   2.7084857e+00   1.2117280e-02  -4.1392322e+00   2.7006265e+00   2.6118017e+00   2.7085128e+00
   6.3100000e+00   2.7006340e+00   7.0894277e-04  -4.1971124e+00   2.6072105e+00  -1.3002567e-01  -4.9675916e+00   2.7086054e+00   1.1831564e-02  -4.1384709e+00   2.7006341e+00   2.6104508e+00   2.7086313e+00
   6.3200000e+00   2.7006405e+00   6.0396936e-04  -4.1968549e+00   2.6059152e+00  -1.2903562e-01  -4.9740478e+00   2.7087223e+00   1.1544360e-02  -4.1377078e+00   2.7006405e+00   2.6091079e+00   2.7087469e+00
   6.3300000e+00   2.7006457e+00   5.0158610e-04  -4.1966045e+00   2.6046299e+00  -1.2800634e-01  -4.9805143e+00   2.7088363e+00   1.1255947e-02  -4.1369436e+00   2.7006458e+00   2.6077735e+00   2.7088597e+00
   6.3400000e+00   2.7006502e+00   4.0177703e-04  -4.1963610e+00   2.6033551e+00  -1.2693906e-01  -4.9869880e+00   2.7089474e+00   1.0966598e-02  -4.1361790e+00   2.7006502e+00   2.6064481e+00   2.7089696e+00
   6.3500000e+00   2.7006536e+00   3.0454828e-04  -4.1961243e+00   2.6020912e+00  -1.2583503e-01  -4.9934657e+00   2.7090556e+00   1.0676579e-02  -4.1354146e+00   2.7006536e+00   2.6051321e+00   2.7090766e+00
   6.3600000e+00   2.7006561e+00   2.0990347e-04  -4.1958946e+00   2.6008385e+00  -1.2469549e-01  -4.9999446e+00   2.7091609e+00   1.0386147e-02  -4.1346509e+00   2.7006562e+00   2.6038261e+00   2.7091808e+00
   6.3700000e+00   2.7006577e+00   1.1784419e-04  -4.1956718e+00   2.5995974e+00  -1.2352165e-01  -5.0064216e+00   2.7092633e+00   1.0095555e-02  -4.1338887e+00   2.7006577e+00   2.6025304e+00   2.7092821e+00
   6.3800000e+00   2.7006584e+00   2.8369929e-05  -4.1954558e+00   2.5983682e+00  -1.2231472e-01  -5.0128939e+00   2.7093628e+00   9.8050471e-03  -4.1331285e+00   2.7006584e+00   2.6012455e+00   2.7093805e+00
   6.3900000e+00   2.7006583e+00  -5.8539169e-05  -4.1952467e+00   2.5971512e+00  -1.2107592e-01  -5.0193585e+00   2.7094594e+00   9.5148603e-03  -4.1323709e+00   2.7006583e+00   2.5999719e+00   2.7094761e+00
   6.4000000e+00   2.7006572e+00  -1.4287524e-04  -4.1950444e+00   2.5959468e+00  -1.1980644e-01  -5.0258128e+00   2.7095531e+00   9.2252247e-03  -4.1316164e+00   2.7006572e+00   2.5987099e+00   2.7095688e+00
   6.4100000e+00   2.7006554e+00  -2.2464461e-04  -4.1948488e+00   2.5947552e+00  -1.1850747e-01  -5.0322541e+00   2.7096439e+00   8.9363635e-03  -4.1308656e+00   2.7006554e+00   2.5974600e+00   2.7096586e+00
   6.4200000e+00   2.7006527e+00  -3.0385551e-04  -4.1946600e+00   2.5935767e+00  -1.1718018e-01  -5.0386797e+00   2.7097318e+00   8.6484921e-03  -4.1301190e+00   2.7006527e+00   2.5962225e+00   2.7097456e+00
   6.4300000e+00   2.7006493e+00  -3.8051802e-04  -4.1944779e+00   2.5924117e+00  -1.1582573e-01  -5.0450870e+00   2.7098168e+00   8.3618201e-03  -4.1293770e+00   2.7006493e+00   2.5949978e+00   2.7098297e+00
   6.4400000e+00   2.7006451e+00  -4.5464395e-04  -4.1943025e+00   2.5912603e+00  -1.1444528e-01  -5.0514736e+00   2.7098990e+00   8.0765494e-03  -4.1286401e+00   2.7006451e+00   2.5937863e+00   2.7099110e+00
   6.4500000e+00   2.7006402e+00  -5.2624683e-04  -4.1941337e+00   2.5901228e+00  -1.1303997e-01  -5.0578370e+00   2.7099783e+00   7.7928748e-03  -4.1279089e+00   2.7006402e+00   2.5925883e+00   2.7099895e+00
   6.4600000e+00   2.7006346e+00  -5.9534185e-04  -4.1939714e+00   2.5889996e+00  -1.1161094e-01  -5.0641748e+00   2.7100548e+00   7.5109845e-03  -4.1271838e+00   2.7006346e+00   2.5914042e+00   2.7100653e+00
   6.4700000e+00   2.7006283e+00  -6.6194577e-04  -4.1938156e+00   2.5878907e+00  -1.1015929e-01  -5.0704847e+00   2.7101285e+00   7.2310594e-03  -4.1264651e+00   2.7006283e+00   2.5902342e+00   2.7101382e+00
   6.4800000e+00   2.7006213e+00  -7.2607735e-04  -4.1936663e+00   2.5867964e+00  -1.0868614e-01  -5.0767644e+00   2.7101995e+00   6.9532739e-03  -4.1257532e+00   2.7006214e+00   2.5890787e+00   2.7102084e+00
   6.4900000e+00   2.7006137e+00  -7.8775596e-04  -4.1935233e+00   2.5857170e+00  -1.0719259e-01  -5.0830118e+00   2.7102676e+00   6.6777954e-03  -4.1250487e+00   2.7006139e+00   2.5879380e+00   2.7102758e+00
   6.5000000e+00   2.7006056e+00  -8.4700277e-04  -4.1933866e+00   2.5846527e+00  -1.0567970e-01  -5.0892247e+00   2.7103330e+00   6.4047911e-03  -4.1243518e+00   2.7006057e+00   2.5868122e+00   2.7103406e+00
   6.5100000e+00   2.7005968e+00  -9.0384033e-04  -4.1932561e+00   2.5836035e+00  -1.0414856e-01  -5.0954010e+00   2.7103957e+00   6.1344079e-03  -4.1236629e+00   2.7005969e+00   2.5857018e+00   2.7104026e+00
   6.5200000e+00   2.7005875e+00  -9.5829248e-04  -4.1931318e+00   2.5825698e+00  -1.0260020e-01  -5.1015388e+00   2.7104557e+00   5.8667934e-03  -4.1229823e+00   2.7005876e+00   2.5846070e+00   2.7104620e+00
   6.5300000e+00   2.7005776e+00  -1.0103843e-03  -4.1930135e+00   2.5815516e+00  -1.0103569e-01  -5.1076360e+00   2.7105130e+00   5.6020879e-03  -4.1223104e+00   2.7005778e+00   2.5835280e+00   2.7105188e+00
   6.5400000e+00   2.7005673e+00  -1.0601420e-03  -4.1929013e+00   2.5805491e+00  -9.9456040e-02  -5.1136907e+00   2.7105677e+00   5.3404260e-03  -4.1216474e+00   2.7005675e+00   2.5824650e+00   2.7105730e+00
   6.5500000e+00   2.7005564e+00  -1.1075931e-03  -4.1927949e+00   2.5795625e+00  -9.7862267e-02  -5.1197012e+00   2.7106198e+00   5.0819357e-03  -4.1209937e+00   2.7005566e+00   2.5814182e+00   2.7106246e+00
   6.5600000e+00   2.7005451e+00  -1.1527660e-03  -4.1926944e+00   2.5785919e+00  -9.6255370e-02  -5.1256656e+00   2.7106693e+00   4.8267386e-03  -4.1203494e+00   2.7005454e+00   2.5803878e+00   2.7106736e+00
   6.5700000e+00   2.7005334e+00  -1.1956903e-03  -4.1925996e+00   2.5776375e+00  -9.4636337e-02  -5.1315823e+00   2.7107163e+00   4.5749502e-03  -4.1197150e+00   2.7005336e+00   2.5793741e+00   2.7107202e+00
   6.5800000e+00   2.7005212e+00  -1.2363967e-03  -4.1925105e+00   2.5766993e+00  -9.3006137e-02  -5.1374495e+00   2.7107608e+00   4.3266798e-03  -4.1190906e+00   2.7005215e+00   2.5783773e+00   2.7107643e+00
   6.5900000e+00   2.7005086e+00  -1.2749165e-03  -4.1924269e+00   2.5757774e+00  -9.1365727e-02  -5.1432657e+00   2.7108029e+00   4.0820308e-03  -4.1184764e+00   2.7005089e+00   2.5773973e+00   2.7108059e+00
   6.6000000e+00   2.7004957e+00  -1.3112820e-03  -4.1923488e+00   2.5748720e+00  -8.9716048e-02  -5.1490292e+00   2.7108425e+00   3.8411003e-03  -4.1178726e+00   2.7004960e+00   2.5764345e+00   2.7108452e+00
   6.6100000e+00   2.7004824e+00  -1.3455262e-03  -4.1922760e+00   2.5739831e+00  -8.8058028e-02  -5.1547387e+00   2.7108797e+00   3.6039798e-03  -4.1172796e+00   2.7004827e+00   2.5754890e+00   2.7108821e+00
   6.6200000e+00   2.7004688e+00  -1.3776830e-03  -4.1922085e+00   2.5731109e+00  -8.6392579e-02  -5.1603926e+00   2.7109145e+00   3.3707550e-03  -4.1166973e+00   2.7004691e+00   2.5745608e+00   2.7109166e+00
   6.6300000e+00   2.7004549e+00  -1.4077869e-03  -4.1921462e+00   2.5722554e+00  -8.4720598e-02  -5.1659896e+00   2.7109471e+00   3.1415058e-03  -4.1161260e+00   2.7004552e+00   2.5736502e+00   2.7109489e+00
   6.6400000e+00   2.7004406e+00  -1.4358730e-03  -4.1920889e+00   2.5714165e+00  -8.3042965e-02  -5.1715283e+00   2.7109773e+00   2.9163066e-03  -4.1155659e+00   2.7004410e+00   2.5727571e+00   2.7109789e+00
   6.6500000e+00   2.7004261e+00  -1.4619772e-03  -4.1920366e+00   2.5705945e+00  -8.1360549e-02  -5.1770075e+00   2.7110054e+00   2.6952265e-03  -4.1150171e+00   2.7004265e+00   2.5718818e+00   2.7110067e+00
   6.6600000e+00   2.7004114e+00  -1.4861360e-03  -4.1919892e+00   2.5697894e+00  -7.9674199e-02  -5.1824259e+00   2.7110312e+00   2.4783289e-03  -4.1144797e+00   2.7004118e+00   2.5710242e+00   2.7110323e+00
   6.6700000e+00   2.7003964e+00  -1.5083861e-03  -4.1919465e+00   2.5690011e+00  -7.7984752e-02  -5.1877823e+00   2.7110549e+00   2.2656724e-03  -4.1139539e+00   2.7003968e+00   2.5701845e+00   2.7110559e+00
   6.6800000e+00   2.7003812e+00  -1.5287650e-03  -4.1919085e+00   2.5682297e+00  -7.6293028e-02  -5.1930757e+00   2.7110765e+00   2.0573096e-03  -4.1134396e+00   2.7003817e+00   2.5693627e+00   2.7110773e+00
   6.6900000e+00   2.7003658e+00  -1.5473105e-03  -4.1918751e+00   2.5674753e+00  -7.4599831e-02  -5.1983049e+00   2.7110960e+00   1.8532884e-03  -4.1129371e+00   2.7003663e+00   2.5685588e+00   2.7110967e+00
   6.7000000e+00   2.7003503e+00  -1.5640608e-03  -4.1918461e+00   2.5667378e+00  -7.2905952e-02  -5.2034690e+00   2.7111135e+00   1.6536437e-03  -4.1124464e+00   2.7003507e+00   2.5677730e+00   2.7111140e+00
   6.7100000e+00   2.7003346e+00  -1.5790545e-03  -4.1918215e+00   2.5660172e+00  -7.1212162e-02  -5.2085669e+00   2.7111290e+00   1.4584300e-03  -4.1119676e+00   2.7003350e+00   2.5670052e+00   2.7111294e+00
   6.7200000e+00   2.7003187e+00  -1.5923304e-03  -4.1918011e+00   2.5653136e+00  -6.9519221e-02  -5.2135977e+00   2.7111425e+00   1.2676804e-03  -4.1115007e+00   2.7003192e+00   2.5662554e+00   2.7111428e+00
   6.7300000e+00   2.7003027e+00  -1.6039276e-03  -4.1917848e+00   2.5646269e+00  -6.7827871e-02  -5.2185605e+00   2.7111542e+00   1.0814239e-03  -4.1110458e+00   2.7003032e+00   2.5655236e+00   2.7111544e+00
   6.7400000e+00   2.7002866e+00  -1.6138856e-03  -4.1917725e+00   2.5639571e+00  -6.6138838e-02  -5.2234546e+00   2.7111639e+00   8.9969379e-04  -4.1106030e+00   2.7002871e+00   2.5648100e+00   2.7111640e+00
   6.7500000e+00   2.7002705e+00  -1.6222438e-03  -4.1917642e+00   2.5633041e+00  -6.4452834e-02  -5.2282791e+00   2.7111719e+00   7.2250759e-04  -4.1101722e+00   2.7002709e+00   2.5641143e+00   2.7111720e+00
   6.7600000e+00   2.7002542e+00  -1.6290419e-03  -4.1917597e+00   2.5626680e+00  -6.2770553e-02  -5.2330332e+00   2.7111782e+00   5.4987098e-04  -4.1097534e+00   2.7002547e+00   2.5634367e+00   2.7111782e+00
   6.7700000e+00   2.7002379e+00  -1.6343198e-03  -4.1917589e+00   2.5620487e+00  -6.1092677e-02  -5.2377163e+00   2.7111827e+00   3.8179408e-04  -4.1093466e+00   2.7002384e+00   2.5627770e+00   2.7111828e+00
   6.7800000e+00   2.7002215e+00  -1.6381174e-03  -4.1917617e+00   2.5614462e+00  -5.9419868e-02  -5.2423278e+00   2.7111857e+00   2.1828336e-04  -4.1089518e+00   2.7002220e+00   2.5621353e+00   2.7111857e+00
   6.7900000e+00   2.7002051e+00  -1.6404745e-03  -4.1917679e+00   2.5608604e+00  -5.7752776e-02  -5.2468670e+00   2.7111870e+00   5.9322354e-05  -4.1085690e+00   2.7002056e+00   2.5615115e+00   2.7111870e+00
   6.8000000e+00   2.7001887e+00  -1.6414311e-03  -4.1917776e+00   2.5602912e+00  -5.6092033e-02  -5.2513333e+00   2.7111868e+00  -9.5077854e-05  -4.1081980e+00   2.7001892e+00   2.5609056e+00   2.7111868e+00
   6.8100000e+00   2.7001723e+00  -1.6410271e-03  -4.1917905e+00   2.5597386e+00  -5.4438258e-02  -5.2557263e+00   2.7111851e+00  -2.4492205e-04  -4.1078390e+00   2.7001728e+00   2.5603174e+00   2.7111851e+00
   6.8200000e+00   2.7001559e+00  -1.6393024e-03  -4.1918066e+00   2.5592025e+00  -5.2792051e-02  -5.2600454e+00   2.7111819e+00  -3.9021842e-04  -4.1074918e+00   2.7001564e+00   2.5597469e+00   2.7111820e+00
   6.8300000e+00   2.7001395e+00  -1.6362967e-03  -4.1918258e+00   2.5586828e+00  -5.1154001e-02  -5.2642903e+00   2.7111773e+00  -5.3097878e-04  -4.1071565e+00   2.7001400e+00   2.5591940e+00   2.7111774e+00
   6.8400000e+00   2.7001232e+00  -1.6320498e-03  -4.1918480e+00   2.5581794e+00  -4.9524678e-02  -5.2684604e+00   2.7111713e+00  -6.6721830e-04  -4.1068328e+00   2.7001237e+00   2.5586587e+00   2.7111714e+00
   6.8500000e+00   2.7001069e+00  -1.6266011e-03  -4.1918730e+00   2.5576923e+00  -4.7904637e-02  -5.2725556e+00   2.7111640e+00  -7.9895549e-04  -4.1065208e+00   2.7001074e+00   2.5581409e+00   2.7111641e+00
   6.8600000e+00   2.7000906e+00  -1.6199899e-03  -4.1919007e+00   2.5572213e+00  -4.6294421e-02  -5.2765753e+00   2.7111553e+00  -9.2621200e-04  -4.1062204e+00   2.7000911e+00   2.5576403e+00   2.7111555e+00
   6.8700000e+00   2.7000745e+00  -1.6122555e-03  -4.1919311e+00   2.5567664e+00  -4.4694554e-02  -5.2805195e+00   2.7111454e+00  -1.0490128e-03  -4.1059315e+00   2.7000750e+00   2.5571570e+00   2.7111456e+00
   6.8800000e+00   2.7000584e+00  -1.6034367e-03  -4.1919641e+00   2.5563275e+00  -4.3105547e-02  -5.2843877e+00   2.7111343e+00  -1.1673853e-03  -4.1056539e+00   2.7000589e+00   2.5566909e+00   2.7111346e+00
   6.8900000e+00   2.7000424e+00  -1.5935722e-03  -4.1919995e+00   2.5559043e+00  -4.1527896e-02  -5.2881798e+00   2.7111221e+00  -1.2813601e-03  -4.1053877e+00   2.7000429e+00   2.5562417e+00   2.7111224e+00
   6.9000000e+00   2.7000265e+00  -1.5827004e-03  -4.1920372e+00   2.5554969e+00  -3.9962075e-02  -5.2918957e+00   2.7111087e+00  -1.3909705e-03  -4.1051327e+00   2.7000270e+00   2.5558094e+00   2.7111091e+00
   6.9100000e+00   2.7000108e+00  -1.5708594e-03  -4.1920772e+00   2.5551051e+00  -3.8408557e-02  -5.2955352e+00   2.7110943e+00  -1.4962525e-03  -4.1048887e+00   2.7000112e+00   2.5553938e+00   2.7110947e+00
   6.9200000e+00   2.6999951e+00  -1.5580869e-03  -4.1921194e+00   2.5547288e+00  -3.6867793e-02  -5.2990982e+00   2.7110788e+00  -1.5972445e-03  -4.1046557e+00   2.6999956e+00   2.5549948e+00   2.7110793e+00
   6.9300000e+00   2.6999796e+00  -1.5444205e-03  -4.1921636e+00   2.5543678e+00  -3.5340218e-02  -5.3025846e+00   2.7110623e+00  -1.6939875e-03  -4.1044335e+00   2.6999801e+00   2.5546122e+00   2.7110629e+00
   6.9400000e+00   2.6999642e+00  -1.5298971e-03  -4.1922097e+00   2.5540220e+00  -3.3826256e-02  -5.3059944e+00   2.7110449e+00  -1.7865246e-03  -4.1042220e+00   2.6999647e+00   2.5542460e+00   2.7110455e+00
   6.9500000e+00   2.6999490e+00  -1.5145536e-03  -4.1922578e+00   2.5536913e+00  -3.2326314e-02  -5.3093276e+00   2.7110266e+00  -1.8749014e-03  -4.1040211e+00   2.6999494e+00   2.5538959e+00   2.7110272e+00
   6.9600000e+00   2.6999340e+00  -1.4984260e-03  -4.1923076e+00   2.5533755e+00  -3.0840786e-02  -5.3125843e+00   2.7110074e+00  -1.9591658e-03  -4.1038306e+00   2.6999344e+00   2.5535617e+00   2.7110081e+00
   6.9700000e+00   2.6999191e+00  -1.4815505e-03  -4.1923591e+00   2.5530745e+00  -2.9370050e-02  -5.3157645e+00   2.7109874e+00  -2.0393671e-03  -4.1036503e+00   2.6999195e+00   2.5532434e+00   2.7109882e+00
   6.9800000e+00   2.6999043e+00  -1.4639623e-03  -4.1924122e+00   2.5527881e+00  -2.7914473e-02  -5.3188682e+00   2.7109666e+00  -2.1155571e-03  -4.1034802e+00   2.6999047e+00   2.5529407e+00   2.7109675e+00
   6.9900000e+00   2.6998898e+00  -1.4456965e-03  -4.1924667e+00   2.5525162e+00  -2.6474405e-02  -5.3218957e+00   2.7109451e+00  -2.1877891e-03  -4.1033201e+00   2.6998902e+00   2.5526535e+00   2.7109460e+00
   7.0000000e+00   2.6998754e+00  -1.4267875e-03  -4.1925227e+00   2.5522586e+00  -2.5050184e-02  -5.3248470e+00   2.7109229e+00  -2.2561182e-03  -4.1031698e+00   2.6998758e+00   2.5523816e+00   2.7109238e+00
   7.0100000e+00   2.6998613e+00  -1.4072696e-03  -4.1925800e+00   2.5520152e+00  -2.3642134e-02  -5.3277224e+00   2.7109000e+00  -2.3206010e-03  -4.1030292e+00   2.6998616e+00   2.5521247e+00   2.7109010e+00
   7.0200000e+00   2.6998473e+00  -1.3871761e-03  -4.1926386e+00   2.5517858e+00  -2.2250567e-02  -5.3305221e+00   2.7108765e+00  -2.3812959e-03  -4.1028981e+00   2.6998476e+00   2.5518828e+00   2.7108775e+00
   7.0300000e+00   2.6998335e+00  -1.3665401e-03  -4.1926983e+00   2.5515703e+00  -2.0875779e-02  -5.3332462e+00   2.7108524e+00  -2.4382624e-03  -4.1027762e+00   2.6998339e+00   2.5516557e+00   2.7108535e+00
   7.0400000e+00   2.6998200e+00  -1.3453942e-03  -4.1927591e+00   2.5513684e+00  -1.9518056e-02  -5.3358952e+00   2.7108277e+00  -2.4915616e-03  -4.1026636e+00   2.6998203e+00   2.5514430e+00   2.7108289e+00
   7.0500000e+00   2.6998066e+00  -1.3237703e-03  -4.1928209e+00   2.5511799e+00  -1.8177669e-02  -5.3384692e+00   2.7108026e+00  -2.5412559e-03  -4.1025599e+00   2.6998069e+00   2.5512447e+00   2.7108037e+00
   7.0600000e+00   2.6997935e+00  -1.3016999e-03  -4.1928836e+00   2.5510049e+00  -1.6854872e-02  -5.3409686e+00   2.7107769e+00  -2.5874086e-03  -4.1024650e+00   2.6997938e+00   2.5510605e+00   2.7107781e+00
   7.0700000e+00   2.6997806e+00  -1.2792138e-03  -4.1929471e+00   2.5508429e+00  -1.5549925e-02  -5.3433938e+00   2.7107508e+00  -2.6300844e-03  -4.1023788e+00   2.6997809e+00   2.5508903e+00   2.7107521e+00
   7.0800000e+00   2.6997679e+00  -1.2563426e-03  -4.1930114e+00   2.5506939e+00  -1.4263043e-02  -5.3457451e+00   2.7107243e+00  -2.6693487e-03  -4.1023010e+00   2.6997682e+00   2.5507338e+00   2.7107256e+00
   7.0900000e+00   2.6997555e+00  -1.2331158e-03  -4.1930764e+00   2.5505577e+00  -1.2994447e-02  -5.3480229e+00   2.7106974e+00  -2.7052682e-03  -4.1022315e+00   2.6997558e+00   2.5505908e+00   2.7106988e+00
   7.1000000e+00   2.6997433e+00  -1.2095628e-03  -4.1931420e+00   2.5504340e+00  -1.1744344e-02  -5.3502276e+00   2.7106702e+00  -2.7379100e-03  -4.1021701e+00   2.6997435e+00   2.5504611e+00   2.7106716e+00
   7.1100000e+00   2.6997313e+00  -1.1857122e-03  -4.1932082e+00   2.5503228e+00  -1.0512931e-02  -5.3523596e+00   2.7106427e+00  -2.7673423e-03  -4.1021166e+00   2.6997315e+00   2.5503445e+00   2.7106441e+00
   7.1200000e+00   2.6997196e+00  -1.1615921e-03  -4.1932748e+00   2.5502240e+00  -9.3003787e-03  -5.3544190e+00   2.7106149e+00  -2.7936338e-03  -4.1020709e+00   2.6997198e+00   2.5502409e+00   2.7106163e+00
   7.1300000e+00   2.6997081e+00  -1.1372297e-03  -4.1933418e+00   2.5501372e+00  -8.1068915e-03  -5.3564067e+00   2.7105868e+00  -2.8168539e-03  -4.1020326e+00   2.6997083e+00   2.5501501e+00   2.7105883e+00
   7.1400000e+00   2.6996968e+00  -1.1126521e-03  -4.1934092e+00   2.5500622e+00  -6.9326380e-03  -5.3583229e+00   2.7105585e+00  -2.8370725e-03  -4.1020017e+00   2.6996970e+00   2.5500717e+00   2.7105600e+00
   7.1500000e+00   2.6996858e+00  -1.0878853e-03  -4.1934768e+00   2.5499997e+00  -5.7778294e-03  -5.3601655e+00   2.7105301e+00  -2.8543599e-03  -4.1019780e+00   2.6996860e+00   2.5500063e+00   2.7105316e+00
   7.1600000e+00   2.6996751e+00  -1.0629550e-03  -4.1935447e+00   2.5499478e+00  -4.6424858e-03  -5.3619411e+00   2.7105015e+00  -2.8687869e-03  -4.1019612e+00   2.6996753e+00   2.5499521e+00   2.7105030e+00
   7.1700000e+00   2.6996646e+00  -1.0378861e-03  -4.1936127e+00   2.5499072e+00  -3.5267699e-03  -5.3636473e+00   2.7104727e+00  -2.8804244e-03  -4.1019512e+00   2.6996648e+00   2.5499096e+00   2.7104742e+00
   7.1800000e+00   2.6996543e+00  -1.0127031e-03  -4.1936808e+00   2.5498774e+00  -2.4307548e-03  -5.3652851e+00   2.7104439e+00  -2.8893438e-03  -4.1019478e+00   2.6996545e+00   2.5498786e+00   2.7104454e+00
   7.1900000e+00   2.6996443e+00  -9.8742977e-04  -4.1937489e+00   2.5498586e+00  -1.3545692e-03  -5.3668545e+00   2.7104149e+00  -2.8956165e-03  -4.1019509e+00   2.6996445e+00   2.5498589e+00   2.7104165e+00
   7.2000000e+00   2.6996346e+00  -9.6208918e-04  -4.1938170e+00   2.5498503e+00  -2.9831040e-04  -5.3683562e+00   2.7103860e+00  -2.8993141e-03  -4.1019601e+00   2.6996347e+00   2.5498504e+00   2.7103875e+00
   7.2100000e+00   2.6996251e+00  -9.3670390e-04  -4.1938851e+00   2.5498526e+00   7.3794774e-04  -5.3697908e+00   2.7103570e+00  -2.9005082e-03  -4.1019754e+00   2.6996253e+00   2.5498527e+00   2.7103585e+00
   7.2200000e+00   2.6996159e+00  -9.1129583e-04  -4.1939530e+00   2.5498651e+00   1.7541243e-03  -5.3711590e+00   2.7103280e+00  -2.8992705e-03  -4.1019965e+00   2.6996160e+00   2.5498657e+00   2.7103295e+00
   7.2300000e+00   2.6996069e+00  -8.8588629e-04  -4.1940207e+00   2.5498876e+00   2.7501539e-03  -5.3724614e+00   2.7102990e+00  -2.8956726e-03  -4.1020233e+00   2.6996070e+00   2.5498891e+00   2.7103005e+00
   7.2400000e+00   2.6995981e+00  -8.6049593e-04  -4.1940882e+00   2.5499200e+00   3.7259883e-03  -5.3736987e+00   2.7102701e+00  -2.8897858e-03  -4.1020555e+00   2.6995983e+00   2.5499228e+00   2.7102716e+00
   7.2500000e+00   2.6995897e+00  -8.3514484e-04  -4.1941554e+00   2.5499621e+00   4.6815846e-03  -5.3748715e+00   2.7102412e+00  -2.8816814e-03  -4.1020930e+00   2.6995898e+00   2.5499664e+00   2.7102427e+00
   7.2600000e+00   2.6995815e+00  -8.0985246e-04  -4.1942223e+00   2.5500136e+00   5.6169106e-03  -5.3759807e+00   2.7102124e+00  -2.8714305e-03  -4.1021357e+00   2.6995816e+00   2.5500198e+00   2.7102140e+00
   7.2700000e+00   2.6995735e+00  -7.8463763e-04  -4.1942888e+00   2.5500744e+00   6.5319429e-03  -5.3770269e+00   2.7101838e+00  -2.8591037e-03  -4.1021832e+00   2.6995736e+00   2.5500828e+00   2.7101853e+00
   7.2800000e+00   2.6995658e+00  -7.5951857e-04  -4.1943549e+00   2.5501442e+00   7.4266675e-03  -5.3780109e+00   2.7101553e+00  -2.8447715e-03  -4.1022355e+00   2.6995659e+00   2.5501551e+00   2.7101567e+00
   7.2900000e+00   2.6995583e+00  -7.3451290e-04  -4.1944205e+00   2.5502229e+00   8.3010794e-03  -5.3789333e+00   2.7101269e+00  -2.8285038e-03  -4.1022923e+00   2.6995584e+00   2.5502364e+00   2.7101284e+00
   7.3000000e+00   2.6995511e+00  -7.0963765e-04  -4.1944856e+00   2.5503102e+00   9.1551827e-03  -5.3797951e+00   2.7100987e+00  -2.8103704e-03  -4.1023535e+00   2.6995512e+00   2.5503267e+00   2.7101002e+00
   7.3100000e+00   2.6995441e+00  -6.8490923e-04  -4.1945503e+00   2.5504060e+00   9.9889901e-03  -5.3805969e+00   2.7100707e+00  -2.7904402e-03  -4.1024189e+00   2.6995442e+00   2.5504255e+00   2.7100721e+00
   7.3200000e+00   2.6995374e+00  -6.6034347e-04  -4.1946143e+00   2.5505100e+00   1.0802523e-02  -5.3813395e+00   2.7100429e+00  -2.7687819e-03  -4.1024884e+00   2.6995375e+00   2.5505329e+00   2.7100443e+00
   7.3300000e+00   2.6995309e+00  -6.3595559e-04  -4.1946777e+00   2.5506220e+00   1.1595811e-02  -5.3820237e+00   2.7100153e+00  -2.7454634e-03  -4.1025616e+00   2.6995310e+00   2.5506484e+00   2.7100167e+00
   7.3400000e+00   2.6995247e+00  -6.1176025e-04  -4.1947405e+00   2.5507419e+00   1.2368893e-02  -5.3826504e+00   2.7099880e+00  -2.7205523e-03  -4.1026386e+00   2.6995248e+00   2.5507719e+00   2.7099894e+00
   7.3500000e+00   2.6995187e+00  -5.8777155e-04  -4.1948026e+00   2.5508693e+00   1.3121814e-02  -5.3832203e+00   2.7099609e+00  -2.6941153e-03  -4.1027191e+00   2.6995188e+00   2.5509031e+00   2.7099623e+00
   7.3600000e+00   2.6995129e+00  -5.6400298e-04  -4.1948640e+00   2.5510043e+00   1.3854628e-02  -5.3837343e+00   2.7099341e+00  -2.6662185e-03  -4.1028028e+00   2.6995130e+00   2.5510419e+00   2.7099354e+00
   7.3700000e+00   2.6995074e+00  -5.4046745e-04  -4.1949247e+00   2.5511464e+00   1.4567397e-02  -5.3841931e+00   2.7099076e+00  -2.6369273e-03  -4.1028898e+00   2.6995075e+00   2.5511880e+00   2.7099089e+00
   7.3800000e+00   2.6995022e+00  -5.1717733e-04  -4.1949846e+00   2.5512956e+00   1.5260191e-02  -5.3845977e+00   2.7098814e+00  -2.6063063e-03  -4.1029798e+00   2.6995022e+00   2.5513412e+00   2.7098826e+00
   7.3900000e+00   2.6994971e+00  -4.9414439e-04  -4.1950438e+00   2.5514516e+00   1.5933086e-02  -5.3849489e+00   2.7098555e+00  -2.5744195e-03  -4.1030726e+00   2.6994971e+00   2.5515013e+00   2.7098567e+00
   7.4000000e+00   2.6994923e+00  -4.7137988e-04  -4.1951021e+00   2.5516142e+00   1.6586165e-02  -5.3852475e+00   2.7098299e+00  -2.5413298e-03  -4.1031681e+00   2.6994923e+00   2.5516681e+00   2.7098311e+00
   7.4100000e+00   2.6994877e+00  -4.4889450e-04  -4.1951596e+00   2.5517833e+00   1.7219520e-02  -5.3854944e+00   2.7098047e+00  -2.5070996e-03  -4.1032661e+00   2.6994877e+00   2.5518414e+00   2.7098058e+00
   7.4200000e+00   2.6994833e+00  -4.2669841e-04  -4.1952162e+00   2.5519586e+00   1.7833249e-02  -5.3856904e+00   2.7097798e+00  -2.4717903e-03  -4.1033665e+00   2.6994834e+00   2.5520209e+00   2.7097809e+00
   7.4300000e+00   2.6994792e+00  -4.0480126e-04  -4.1952719e+00   2.5521399e+00   1.8427456e-02  -5.3858365e+00   2.7097552e+00  -2.4354622e-03  -4.1034692e+00   2.6994792e+00   2.5522064e+00   2.7097563e+00
   7.4400000e+00   2.6994752e+00  -3.8321217e-04  -4.1953267e+00   2.5523271e+00   1.9002251e-02  -5.3859334e+00   2.7097311e+00  -2.3981749e-03  -4.1035739e+00   2.6994753e+00   2.5523978e+00   2.7097321e+00
   7.4500000e+00   2.6994715e+00  -3.6193973e-04  -4.1953807e+00   2.5525199e+00   1.9557753e-02  -5.3859822e+00   2.7097073e+00  -2.3599872e-03  -4.1036805e+00   2.6994715e+00   2.5525948e+00   2.7097083e+00
   7.4600000e+00   2.6994680e+00  -3.4099206e-04  -4.1954336e+00   2.5527182e+00   2.0094084e-02  -5.3859836e+00   2.7096839e+00  -2.3209566e-03  -4.1037889e+00   2.6994680e+00   2.5527973e+00   2.7096849e+00
   7.4700000e+00   2.6994647e+00  -3.2037677e-04  -4.1954857e+00   2.5529218e+00   2.0611373e-02  -5.3859386e+00   2.7096609e+00  -2.2811399e-03  -4.1038990e+00   2.6994647e+00   2.5530050e+00   2.7096618e+00
   7.4800000e+00   2.6994616e+00  -3.0010099e-04  -4.1955367e+00   2.5531304e+00   2.1109756e-02  -5.3858480e+00   2.7096383e+00  -2.2405928e-03  -4.1040105e+00   2.6994616e+00   2.5532177e+00   2.7096392e+00
   7.4900000e+00   2.6994587e+00  -2.8017147e-04  -4.1955868e+00   2.5533439e+00   2.1589374e-02  -5.3857127e+00   2.7096161e+00  -2.1993700e-03  -4.1041235e+00   2.6994587e+00   2.5534352e+00   2.7096170e+00
   7.5000000e+00   2.6994561e+00  -2.6058678e-04  -4.1956359e+00   2.5535622e+00   2.2050372e-02  -5.3855337e+00   2.7095943e+00  -2.1575251e-03  -4.1042376e+00   2.6994561e+00   2.5536574e+00   2.7095951e+00
   7.5100000e+00   2.6994536e+00  -2.4136251e-04  -4.1956840e+00   2.5537849e+00   2.2492903e-02  -5.3853119e+00   2.7095729e+00  -2.1151108e-03  -4.1043529e+00   2.6994536e+00   2.5538840e+00   2.7095738e+00
   7.5200000e+00   2.6994513e+00  -2.2250381e-04  -4.1957311e+00   2.5540120e+00   2.2917123e-02  -5.3850480e+00   2.7095520e+00  -2.0721787e-03  -4.1044691e+00   2.6994513e+00   2.5541148e+00   2.7095528e+00
   7.5300000e+00   2.6994492e+00  -2.0401568e-04  -4.1957771e+00   2.5542432e+00   2.3323193e-02  -5.3847432e+00   2.7095315e+00  -2.0287791e-03  -4.1045862e+00   2.6994492e+00   2.5543497e+00   2.7095323e+00
   7.5400000e+00   2.6994472e+00  -1.8590237e-04  -4.1958221e+00   2.5544784e+00   2.3711280e-02  -5.3843981e+00   2.7095114e+00  -1.9849617e-03  -4.1047040e+00   2.6994472e+00   2.5545885e+00   2.7095122e+00
   7.5500000e+00   2.6994455e+00  -1.6816758e-04  -4.1958661e+00   2.5547174e+00   2.4081556e-02  -5.3840138e+00   2.7094918e+00  -1.9407747e-03  -4.1048225e+00   2.6994455e+00   2.5548309e+00   2.7094925e+00
   7.5600000e+00   2.6994439e+00  -1.5081457e-04  -4.1959090e+00   2.5549600e+00   2.4434195e-02  -5.3835912e+00   2.7094726e+00  -1.8962654e-03  -4.1049414e+00   2.6994439e+00   2.5550769e+00   2.7094733e+00
   7.5700000e+00   2.6994425e+00  -1.3384623e-04  -4.1959509e+00   2.5552061e+00   2.4769379e-02  -5.3831311e+00   2.7094539e+00  -1.8514797e-03  -4.1050607e+00   2.6994425e+00   2.5553261e+00   2.7094545e+00
   7.5800000e+00   2.6994413e+00  -1.1726476e-04  -4.1959917e+00   2.5554554e+00   2.5087290e-02  -5.3826345e+00   2.7094356e+00  -1.8064630e-03  -4.1051803e+00   2.6994413e+00   2.5555785e+00   2.7094362e+00
   7.5900000e+00   2.6994402e+00  -1.0107287e-04  -4.1960315e+00   2.5557078e+00   2.5388118e-02  -5.3821022e+00   2.7094178e+00  -1.7612592e-03  -4.1053001e+00   2.6994402e+00   2.5558339e+00   2.7094183e+00
   7.6000000e+00   2.6994393e+00  -8.5274077e-05  -4.1960701e+00   2.5559631e+00   2.5672054e-02  -5.3815352e+00   2.7094004e+00  -1.7159109e-03  -4.1054199e+00   2.6994393e+00   2.5560920e+00   2.7094009e+00
   7.6100000e+00   2.6994386e+00  -6.9871422e-05  -4.1961078e+00   2.5562212e+00   2.5939294e-02  -5.3809344e+00   2.7093835e+00  -1.6704600e-03  -4.1055396e+00   2.6994386e+00   2.5563528e+00   2.7093840e+00
   7.6200000e+00   2.6994380e+00  -5.4861110e-05  -4.1961443e+00   2.5564819e+00   2.6190038e-02  -5.3803006e+00   2.7093670e+00  -1.6249468e-03  -4.1056593e+00   2.6994380e+00   2.5566160e+00   2.7093675e+00
   7.6300000e+00   2.6994375e+00  -4.0244717e-05  -4.1961798e+00   2.5567450e+00   2.6424488e-02  -5.3796347e+00   2.7093510e+00  -1.5794109e-03  -4.1057787e+00   2.6994375e+00   2.5568815e+00   2.7093514e+00
   7.6400000e+00   2.6994372e+00  -2.6022941e-05  -4.1962143e+00   2.5570103e+00   2.6642850e-02  -5.3789377e+00   2.7093354e+00  -1.5338906e-03  -4.1058978e+00   2.6994372e+00   2.5571491e+00   2.7093358e+00
   7.6500000e+00   2.6994370e+00  -1.2195955e-05  -4.1962477e+00   2.5572778e+00   2.6845333e-02  -5.3782105e+00   2.7093203e+00  -1.4884230e-03  -4.1060165e+00   2.6994370e+00   2.5574187e+00   2.7093207e+00
   7.6600000e+00   2.6994370e+00   1.2369322e-06  -4.1962801e+00   2.5575472e+00   2.7032149e-02  -5.3774538e+00   2.7093056e+00  -1.4430441e-03  -4.1061347e+00   2.6994370e+00   2.5576900e+00   2.7093060e+00
   7.6700000e+00   2.6994371e+00   1.4280645e-05  -4.1963114e+00   2.5578184e+00   2.7203514e-02  -5.3766687e+00   2.7092915e+00  -1.3977889e-03  -4.1062523e+00   2.6994371e+00   2.5579630e+00   2.7092918e+00
   7.6800000e+00   2.6994373e+00   2.6927833e-05  -4.1963417e+00   2.5580912e+00   2.7359644e-02  -5.3758559e+00   2.7092777e+00  -1.3526912e-03  -4.1063692e+00   2.6994373e+00   2.5582375e+00   2.7092780e+00
   7.6900000e+00   2.6994377e+00   3.9183581e-05  -4.1963710e+00   2.5583655e+00   2.7500760e-02  -5.3750164e+00   2.7092644e+00  -1.3077838e-03  -4.1064854e+00   2.6994377e+00   2.5585134e+00   2.7092647e+00
   7.7000000e+00   2.6994381e+00   5.1049371e-05  -4.1963992e+00   2.5586412e+00   2.7627084e-02  -5.3741510e+00   2.7092516e+00  -1.2630981e-03  -4.1066008e+00   2.6994381e+00   2.5587904e+00   2.7092519e+00
   7.7100000e+00   2.6994387e+00   6.2526961e-05  -4.1964264e+00   2.5589181e+00   2.7738841e-02  -5.3732606e+00   2.7092392e+00  -1.2186647e-03  -4.1067153e+00   2.6994387e+00   2.5590684e+00   2.7092394e+00
   7.7200000e+00   2.6994394e+00   7.3618376e-05  -4.1964526e+00   2.5591960e+00   2.7836257e-02  -5.3723461e+00   2.7092272e+00  -1.1745131e-03  -4.1068288e+00   2.6994394e+00   2.5593473e+00   2.7092275e+00
   7.7300000e+00   2.6994402e+00   8.4325898e-05  -4.1964778e+00   2.5594748e+00   2.7919562e-02  -5.3714082e+00   2.7092157e+00  -1.1306715e-03  -4.1069414e+00   2.6994402e+00   2.5596270e+00   2.7092159e+00
   7.7400000e+00   2.6994411e+00   9.4652054e-05  -4.1965020e+00   2.5597543e+00   2.7988986e-02  -5.3704479e+00   2.7092046e+00  -1.0871671e-03  -4.1070528e+00   2.6994411e+00   2.5599073e+00   2.7092048e+00
   7.7500000e+00   2.6994421e+00   1.0460987e-04  -4.1965252e+00   2.5600345e+00   2.8044761e-02  -5.3694660e+00   2.7091939e+00  -1.0440262e-03  -4.1071631e+00   2.6994421e+00   2.5601881e+00   2.7091941e+00
   7.7600000e+00   2.6994432e+00   1.1419304e-04  -4.1965475e+00   2.5603152e+00   2.8087121e-02  -5.3684633e+00   2.7091837e+00  -1.0012739e-03  -4.1072722e+00   2.6994432e+00   2.5604692e+00   2.7091839e+00
   7.7700000e+00   2.6994444e+00   1.2340469e-04  -4.1965688e+00   2.5605962e+00   2.8116302e-02  -5.3674406e+00   2.7091739e+00  -9.5893423e-04  -4.1073800e+00   2.6994444e+00   2.5607506e+00   2.7091741e+00
   7.7800000e+00   2.6994457e+00   1.3224816e-04  -4.1965891e+00   2.5608775e+00   2.8132540e-02  -5.3663988e+00   2.7091646e+00  -9.1703024e-04  -4.1074866e+00   2.6994457e+00   2.5610320e+00   2.7091647e+00
   7.7900000e+00   2.6994471e+00   1.4072700e-04  -4.1966085e+00   2.5611588e+00   2.8136072e-02  -5.3653388e+00   2.7091556e+00  -8.7558393e-04  -4.1075917e+00   2.6994471e+00   2.5613134e+00   2.7091557e+00
   7.8000000e+00   2.6994485e+00   1.4884495e-04  -4.1966270e+00   2.5614402e+00   2.8127139e-02  -5.3642612e+00   2.7091471e+00  -8.3461631e-04  -4.1076955e+00   2.6994485e+00   2.5615946e+00   2.7091472e+00
   7.8100000e+00   2.6994500e+00   1.5660598e-04  -4.1966446e+00   2.5617213e+00   2.8105979e-02  -5.3631669e+00   2.7091389e+00  -7.9414737e-04  -4.1077978e+00   2.6994500e+00   2.5618755e+00   2.7091390e+00
   7.8200000e+00   2.6994516e+00   1.6401421e-04  -4.1966612e+00   2.5620023e+00   2.8072833e-02  -5.3620567e+00   2.7091312e+00  -7.5419611e-04  -4.1078986e+00   2.6994517e+00   2.5621561e+00   2.7091313e+00
   7.8300000e+00   2.6994533e+00   1.7107388e-04  -4.1966770e+00   2.5622828e+00   2.8027943e-02  -5.3609315e+00   2.7091239e+00  -7.1478056e-04  -4.1079979e+00   2.6994533e+00   2.5624361e+00   2.7091240e+00
   7.8400000e+00   2.6994551e+00   1.7778941e-04  -4.1966919e+00   2.5625628e+00   2.7971550e-02  -5.3597918e+00   2.7091169e+00  -6.7591780e-04  -4.1080956e+00   2.6994551e+00   2.5627154e+00   2.7091170e+00
   7.8500000e+00   2.6994569e+00   1.8416536e-04  -4.1967059e+00   2.5628422e+00   2.7903897e-02  -5.3586386e+00   2.7091104e+00  -6.3762394e-04  -4.1081917e+00   2.6994569e+00   2.5629941e+00   2.7091104e+00
   7.8600000e+00   2.6994588e+00   1.9020643e-04  -4.1967191e+00   2.5631208e+00   2.7825227e-02  -5.3574726e+00   2.7091042e+00  -5.9991421e-04  -4.1082861e+00   2.6994588e+00   2.5632719e+00   2.7091042e+00
   7.8700000e+00   2.6994607e+00   1.9591747e-04  -4.1967314e+00   2.5633987e+00   2.7735783e-02  -5.3562946e+00   2.7090984e+00  -5.6280288e-04  -4.1083789e+00   2.6994607e+00   2.5635487e+00   2.7090984e+00
   7.8800000e+00   2.6994627e+00   2.0130344e-04  -4.1967430e+00   2.5636755e+00   2.7635807e-02  -5.3551052e+00   2.7090929e+00  -5.2630332e-04  -4.1084700e+00   2.6994627e+00   2.5638245e+00   2.7090930e+00
   7.8900000e+00   2.6994647e+00   2.0636941e-04  -4.1967537e+00   2.5639513e+00   2.7525544e-02  -5.3539053e+00   2.7090879e+00  -4.9042797e-04  -4.1085593e+00   2.6994647e+00   2.5640991e+00   2.7090879e+00
   7.9000000e+00   2.6994668e+00   2.1112060e-04  -4.1967636e+00   2.5642260e+00   2.7405235e-02  -5.3526955e+00   2.7090832e+00  -4.5518845e-04  -4.1086469e+00   2.6994668e+00   2.5643725e+00   2.7090832e+00
   7.9100000e+00   2.6994690e+00   2.1556229e-04  -4.1967727e+00   2.5644994e+00   2.7275124e-02  -5.3514767e+00   2.7090788e+00  -4.2058720e-04  -4.1087328e+00   2.6994690e+00   2.5646445e+00   2.7090788e+00
   7.9200000e+00   2.6994711e+00   2.1969989e-04  -4.1967811e+00   2.5647715e+00   2.7135454e-02  -5.3502493e+00   2.7090748e+00  -3.8664549e-04  -4.1088168e+00   2.6994711e+00   2.5649150e+00   2.7090748e+00
   7.9300000e+00   2.6994733e+00   2.2353887e-04  -4.1967887e+00   2.5650421e+00   2.6986467e-02  -5.3490143e+00   2.7090711e+00  -3.5337223e-04  -4.1088990e+00   2.6994734e+00   2.5651841e+00   2.7090712e+00
   7.9400000e+00   2.6994756e+00   2.2708481e-04  -4.1967956e+00   2.5653112e+00   2.6828404e-02  -5.3477723e+00   2.7090678e+00  -3.2077556e-04  -4.1089794e+00   2.6994756e+00   2.5654515e+00   2.7090678e+00
   7.9500000e+00   2.6994779e+00   2.3034335e-04  -4.1968018e+00   2.5655786e+00   2.6661508e-02  -5.3465239e+00   2.7090648e+00  -2.8886284e-04  -4.1090580e+00   2.6994779e+00   2.5657172e+00   2.7090648e+00
   7.9600000e+00   2.6994802e+00   2.3332020e-04  -4.1968072e+00   2.5658444e+00   2.6486017e-02  -5.3452698e+00   2.7090621e+00  -2.5764068e-04  -4.1091347e+00   2.6994802e+00   2.5659811e+00   2.7090621e+00
   7.9700000e+00   2.6994826e+00   2.3602114e-04  -4.1968120e+00   2.5661083e+00   2.6302173e-02  -5.3440107e+00   2.7090597e+00  -2.2711503e-04  -4.1092095e+00   2.6994826e+00   2.5662431e+00   2.7090597e+00
   7.9800000e+00   2.6994849e+00   2.3845200e-04  -4.1968162e+00   2.5663704e+00   2.6110214e-02  -5.3427472e+00   2.7090576e+00  -1.9729125e-04  -4.1092824e+00   2.6994849e+00   2.5665032e+00   2.7090576e+00
   7.9900000e+00   2.6994873e+00   2.4061865e-04  -4.1968196e+00   2.5666305e+00   2.5910378e-02  -5.3414800e+00   2.7090558e+00  -1.6817371e-04  -4.1093535e+00   2.6994873e+00   2.5667613e+00   2.7090558e+00
   8.0000000e+00   2.6994897e+00   2.4252703e-04  -4.1968225e+00   2.5668886e+00   2.5702902e-02  -5.3402098e+00   2.7090543e+00  -1.3977175e-04  -4.1094226e+00   2.6994898e+00   2.5670173e+00   2.7090543e+00
   8.0100000e+00   2.6994922e+00   2.4418310e-04  -4.1968247e+00   2.5671446e+00   2.5488022e-02  -5.3389370e+00   2.7090531e+00  -1.1208239e-04  -4.1094899e+00   2.6994922e+00   2.5672711e+00   2.7090531e+00
   8.0200000e+00   2.6994946e+00   2.4559284e-04  -4.1968263e+00   2.5673983e+00   2.5265973e-02  -5.3376624e+00   2.7090522e+00  -8.5107761e-05  -4.1095553e+00   2.6994946e+00   2.5675226e+00   2.7090522e+00
   8.0300000e+00   2.6994971e+00   2.4676227e-04  -4.1968273e+00   2.5676498e+00   2.5036987e-02  -5.3363865e+00   2.7090515e+00  -5.8850268e-05  -4.1096188e+00   2.6994971e+00   2.5677719e+00   2.7090515e+00
   8.0400000e+00   2.6994996e+00   2.4769744e-04  -4.1968277e+00   2.5678990e+00   2.4801298e-02  -5.3351099e+00   2.7090510e+00  -3.3309382e-05  -4.1096804e+00   2.6994996e+00   2.5680188e+00   2.7090510e+00
   8.0500000e+00   2.6995020e+00   2.4840439e-04  -4.1968276e+00   2.5681459e+00   2.4559135e-02  -5.3338332e+00   2.7090509e+00  -8.4852007e-06  -4.1097402e+00   2.6995021e+00   2.5682633e+00   2.7090509e+00
   8.0600000e+00   2.6995045e+00   2.4888918e-04  -4.1968270e+00   2.5683902e+00   2.4310729e-02  -5.3325570e+00   2.7090509e+00   1.5623672e-05  -4.1097980e+00   2.6995045e+00   2.5685053e+00   2.7090509e+00
   8.0700000e+00   2.6995070e+00   2.4915790e-04  -4.1968258e+00   2.5686320e+00   2.4056306e-02  -5.3312817e+00   2.7090512e+00   3.9016101e-05  -4.1098540e+00   2.6995070e+00   2.5687447e+00   2.7090512e+00
   8.0800000e+00   2.6995095e+00   2.4921658e-04  -4.1968241e+00   2.5688713e+00   2.3796092e-02  -5.3300081e+00   2.7090517e+00   6.1704835e-05  -4.1099082e+00   2.6995095e+00   2.5689815e+00   2.7090517e+00
   8.0900000e+00   2.6995120e+00   2.4907131e-04  -4.1968220e+00   2.5691079e+00   2.3530312e-02  -5.3287365e+00   2.7090525e+00   8.3684031e-05  -4.1099605e+00   2.6995120e+00   2.5692157e+00   2.7090525e+00
   8.1000000e+00   2.6995145e+00   2.4872812e-04  -4.1968193e+00   2.5693419e+00   2.3259189e-02  -5.3274676e+00   2.7090534e+00   1.0495617e-04  -4.1100110e+00   2.6995145e+00   2.5694472e+00   2.7090534e+00
   8.1100000e+00   2.6995170e+00   2.4819305e-04  -4.1968162e+00   2.5695731e+00   2.2982942e-02  -5.3262018e+00   2.7090546e+00   1.2552425e-04  -4.1100597e+00   2.6995170e+00   2.5696759e+00   2.7090546e+00
   8.1200000e+00   2.6995195e+00   2.4747212e-04  -4.1968127e+00   2.5698015e+00   2.2701791e-02  -5.3249397e+00   2.7090560e+00   1.4539174e-04  -4.1101066e+00   2.6995195e+00   2.5699018e+00   2.7090560e+00
   8.1300000e+00   2.6995219e+00   2.4657130e-04  -4.1968087e+00   2.5700271e+00   2.2415952e-02  -5.3236816e+00   2.7090575e+00   1.6456258e-04  -4.1101517e+00   2.6995219e+00   2.5701249e+00   2.7090575e+00
   8.1400000e+00   2.6995244e+00   2.4549657e-04  -4.1968043e+00   2.5702498e+00   2.2125640e-02  -5.3224282e+00   2.7090593e+00   1.8304117e-04  -4.1101950e+00   2.6995244e+00   2.5703451e+00   2.7090593e+00
   8.1500000e+00   2.6995268e+00   2.4425386e-04  -4.1967996e+00   2.5704696e+00   2.1831069e-02  -5.3211798e+00   2.7090612e+00   2.0083235e-04  -4.1102365e+00   2.6995268e+00   2.5705623e+00   2.7090612e+00
   8.1600000e+00   2.6995293e+00   2.4284905e-04  -4.1967944e+00   2.5706864e+00   2.1532448e-02  -5.3199370e+00   2.7090633e+00   2.1794138e-04  -4.1102763e+00   2.6995293e+00   2.5707766e+00   2.7090633e+00
   8.1700000e+00   2.6995317e+00   2.4128800e-04  -4.1967889e+00   2.5709002e+00   2.1229985e-02  -5.3187001e+00   2.7090656e+00   2.3437394e-04  -4.1103143e+00   2.6995317e+00   2.5709879e+00   2.7090656e+00
   8.1800000e+00   2.6995341e+00   2.3957653e-04  -4.1967830e+00   2.5711110e+00   2.0923888e-02  -5.3174697e+00   2.7090680e+00   2.5013613e-04  -4.1103507e+00   2.6995341e+00   2.5711961e+00   2.7090680e+00
   8.1900000e+00   2.6995365e+00   2.3772039e-04  -4.1967768e+00   2.5713187e+00   2.0614360e-02  -5.3162461e+00   2.7090706e+00   2.6523442e-04  -4.1103853e+00   2.6995365e+00   2.5714013e+00   2.7090706e+00
   8.2000000e+00   2.6995388e+00   2.3572530e-04  -4.1967703e+00   2.5715233e+00   2.0301602e-02  -5.3150297e+00   2.7090733e+00   2.7967560e-04  -4.1104183e+00   2.6995389e+00   2.5716034e+00   2.7090733e+00
   8.2100000e+00   2.6995412e+00   2.3359692e-04  -4.1967634e+00   2.5717247e+00   1.9985815e-02  -5.3138210e+00   2.7090762e+00   2.9346684e-04  -4.1104496e+00   2.6995412e+00   2.5718024e+00   2.7090762e+00
   8.2200000e+00   2.6995435e+00   2.3134086e-04  -4.1967563e+00   2.5719230e+00   1.9667194e-02  -5.3126204e+00   2.7090792e+00   3.0661559e-04  -4.1104793e+00   2.6995435e+00   2.5719982e+00   2.7090792e+00
   8.2300000e+00   2.6995458e+00   2.2896266e-04  -4.1967489e+00   2.5721180e+00   1.9345933e-02  -5.3114282e+00   2.7090823e+00   3.1912965e-04  -4.1105074e+00   2.6995458e+00   2.5721908e+00   2.7090823e+00
   8.2400000e+00   2.6995481e+00   2.2646780e-04  -4.1967412e+00   2.5723099e+00   1.9022226e-02  -5.3102447e+00   2.7090856e+00   3.3101709e-04  -4.1105340e+00   2.6995481e+00   2.5723802e+00   2.7090856e+00
   8.2500000e+00   2.6995503e+00   2.2386170e-04  -4.1967333e+00   2.5724985e+00   1.8696261e-02  -5.3090705e+00   2.7090889e+00   3.4228630e-04  -4.1105589e+00   2.6995504e+00   2.5725664e+00   2.7090890e+00
   8.2600000e+00   2.6995526e+00   2.2114972e-04  -4.1967252e+00   2.5726838e+00   1.8368224e-02  -5.3079057e+00   2.7090924e+00   3.5294589e-04  -4.1105823e+00   2.6995526e+00   2.5727494e+00   2.7090924e+00
   8.2700000e+00   2.6995548e+00   2.1833713e-04  -4.1967168e+00   2.5728658e+00   1.8038301e-02  -5.3067508e+00   2.7090960e+00   3.6300475e-04  -4.1106043e+00   2.6995548e+00   2.5729290e+00   2.7090960e+00
   8.2800000e+00   2.6995569e+00   2.1542915e-04  -4.1967082e+00   2.5730445e+00   1.7706673e-02  -5.3056060e+00   2.7090997e+00   3.7247200e-04  -4.1106247e+00   2.6995569e+00   2.5731055e+00   2.7090997e+00
   8.2900000e+00   2.6995591e+00   2.1243091e-04  -4.1966994e+00   2.5732199e+00   1.7373518e-02  -5.3044717e+00   2.7091034e+00   3.8135700e-04  -4.1106437e+00   2.6995591e+00   2.5732786e+00   2.7091035e+00
   8.3000000e+00   2.6995612e+00   2.0934747e-04  -4.1966905e+00   2.5733920e+00   1.7039013e-02  -5.3033482e+00   2.7091073e+00   3.8966929e-04  -4.1106612e+00   2.6995612e+00   2.5734484e+00   2.7091073e+00
   8.3100000e+00   2.6995633e+00   2.0618387e-04  -4.1966814e+00   2.5735607e+00   1.6703331e-02  -5.3022358e+00   2.7091112e+00   3.9741863e-04  -4.1106774e+00   2.6995633e+00   2.5736149e+00   2.7091113e+00
   8.3200000e+00   2.6995653e+00   2.0294500e-04  -4.1966721e+00   2.5737260e+00   1.6366643e-02  -5.3011348e+00   2.7091153e+00   4.0461495e-04  -4.1106922e+00   2.6995653e+00   2.5737781e+00   2.7091153e+00
   8.3300000e+00   2.6995673e+00   1.9963568e-04  -4.1966626e+00   2.5738880e+00   1.6029117e-02  -5.3000454e+00   2.7091193e+00   4.1126835e-04  -4.1107056e+00   2.6995673e+00   2.5739379e+00   2.7091194e+00
   8.3400000e+00   2.6995693e+00   1.9626065e-04  -4.1966531e+00   2.5740466e+00   1.5690917e-02  -5.2989679e+00   2.7091235e+00   4.1738908e-04  -4.1107177e+00   2.6995693e+00   2.5740944e+00   2.7091235e+00
   8.3500000e+00   2.6995712e+00   1.9282456e-04  -4.1966434e+00   2.5742018e+00   1.5352207e-02  -5.2979026e+00   2.7091277e+00   4.2298755e-04  -4.1107285e+00   2.6995712e+00   2.5742476e+00   2.7091277e+00
   8.3600000e+00   2.6995731e+00   1.8933197e-04  -4.1966336e+00   2.5743536e+00   1.5013146e-02  -5.2968497e+00   2.7091319e+00   4.2807427e-04  -4.1107381e+00   2.6995731e+00   2.5743974e+00   2.7091320e+00
   8.3700000e+00   2.6995750e+00   1.8578737e-04  -4.1966237e+00   2.5745021e+00   1.4673889e-02  -5.2958094e+00   2.7091363e+00   4.3265989e-04  -4.1107464e+00   2.6995750e+00   2.5745439e+00   2.7091363e+00
   8.3800000e+00   2.6995768e+00   1.8219515e-04  -4.1966137e+00   2.5746471e+00   1.4334592e-02  -5.2947820e+00   2.7091406e+00   4.3675517e-04  -4.1107535e+00   2.6995769e+00   2.5746870e+00   2.7091406e+00
   8.3900000e+00   2.6995787e+00   1.7855960e-04  -4.1966036e+00   2.5747887e+00   1.3995404e-02  -5.2937677e+00   2.7091450e+00   4.4037094e-04  -4.1107594e+00   2.6995787e+00   2.5748268e+00   2.7091450e+00
   8.4000000e+00   2.6995804e+00   1.7488495e-04  -4.1965935e+00   2.5749270e+00   1.3656475e-02  -5.2927666e+00   2.7091494e+00   4.4351813e-04  -4.1107642e+00   2.6995804e+00   2.5749632e+00   2.7091494e+00
   8.4100000e+00   2.6995821e+00   1.7116624e-04  -4.1965833e+00   2.5750618e+00   1.3317948e-02  -5.2917790e+00   2.7091539e+00   4.4620773e-04  -4.1107679e+00   2.6995821e+00   2.5750963e+00   2.7091539e+00
   8.4200000e+00   2.6995838e+00   1.6741742e-04  -4.1965730e+00   2.5751933e+00   1.2979967e-02  -5.2908051e+00   2.7091583e+00   4.4845079e-04  -4.1107705e+00   2.6995838e+00   2.5752260e+00   2.7091584e+00
   8.4300000e+00   2.6995855e+00   1.6364241e-04  -4.1965627e+00   2.5753214e+00   1.2642670e-02  -5.2898449e+00   2.7091628e+00   4.5025842e-04  -4.1107720e+00   2.6995855e+00   2.5753525e+00   2.7091629e+00
   8.4400000e+00   2.6995871e+00   1.5984502e-04  -4.1965524e+00   2.5754462e+00   1.2306193e-02  -5.2888988e+00   2.7091673e+00   4.5164175e-04  -4.1107725e+00   2.6995871e+00   2.5754756e+00   2.7091674e+00
   8.4500000e+00   2.6995887e+00   1.5602900e-04  -4.1965421e+00   2.5755675e+00   1.1970671e-02  -5.2879669e+00   2.7091719e+00   4.5261194e-04  -4.1107720e+00   2.6995887e+00   2.5755954e+00   2.7091719e+00
   8.4600000e+00   2.6995902e+00   1.5219797e-04  -4.1965317e+00   2.5756856e+00   1.1636233e-02  -5.2870492e+00   2.7091764e+00   4.5318019e-04  -4.1107705e+00   2.6995902e+00   2.5757118e+00   2.7091764e+00
   8.4700000e+00   2.6995917e+00   1.4835549e-04  -4.1965214e+00   2.5758002e+00   1.1303007e-02  -5.2861459e+00   2.7091809e+00   4.5335768e-04  -4.1107681e+00   2.6995917e+00   2.5758250e+00   2.7091810e+00
   8.4800000e+00   2.6995932e+00   1.4450500e-04  -4.1965111e+00   2.5759116e+00   1.0971118e-02  -5.2852573e+00   2.7091855e+00   4.5315559e-04  -4.1107648e+00   2.6995932e+00   2.5759350e+00   2.7091855e+00
   8.4900000e+00   2.6995946e+00   1.4064985e-04  -4.1965008e+00   2.5760196e+00   1.0640687e-02  -5.2843833e+00   2.7091900e+00   4.5258511e-04  -4.1107606e+00   2.6995946e+00   2.5760416e+00   2.7091900e+00
   8.5000000e+00   2.6995960e+00   1.3679331e-04  -4.1964905e+00   2.5761244e+00   1.0311832e-02  -5.2835241e+00   2.7091945e+00   4.5165740e-04  -4.1107555e+00   2.6995960e+00   2.5761450e+00   2.7091945e+00
   8.5100000e+00   2.6995973e+00   1.3293854e-04  -4.1964802e+00   2.5762259e+00   9.9846703e-03  -5.2826797e+00   2.7091990e+00   4.5038358e-04  -4.1107497e+00   2.6995973e+00   2.5762452e+00   2.7091991e+00
   8.5200000e+00   2.6995986e+00   1.2908861e-04  -4.1964700e+00   2.5763241e+00   9.6593138e-03  -5.2818504e+00   2.7092035e+00   4.4877474e-04  -4.1107430e+00   2.6995986e+00   2.5763422e+00   2.7092035e+00
   8.5300000e+00   2.6995999e+00   1.2524650e-04  -4.1964598e+00   2.5764190e+00   9.3358726e-03  -5.2810362e+00   2.7092080e+00   4.4684193e-04  -4.1107355e+00   2.6995999e+00   2.5764359e+00   2.7092080e+00
   8.5400000e+00   2.6996011e+00   1.2141510e-04  -4.1964497e+00   2.5765108e+00   9.0144537e-03  -5.2802370e+00   2.7092124e+00   4.4459616e-04  -4.1107273e+00   2.6996011e+00   2.5765265e+00   2.7092125e+00
   8.5500000e+00   2.6996023e+00   1.1759720e-04  -4.1964396e+00   2.5765993e+00   8.6951612e-03  -5.2794532e+00   2.7092169e+00   4.4204834e-04  -4.1107185e+00   2.6996023e+00   2.5766140e+00   2.7092169e+00
   8.5600000e+00   2.6996035e+00   1.1379549e-04  -4.1964296e+00   2.5766847e+00   8.3780962e-03  -5.2786845e+00   2.7092213e+00   4.3920935e-04  -4.1107089e+00   2.6996035e+00   2.5766983e+00   2.7092213e+00
   8.5700000e+00   2.6996046e+00   1.1001259e-04  -4.1964197e+00   2.5767668e+00   8.0633569e-03  -5.2779312e+00   2.7092257e+00   4.3608998e-04  -4.1106986e+00   2.6996046e+00   2.5767795e+00   2.7092257e+00
   8.5800000e+00   2.6996056e+00   1.0625101e-04  -4.1964099e+00   2.5768459e+00   7.7510387e-03  -5.2771933e+00   2.7092300e+00   4.3270094e-04  -4.1106878e+00   2.6996056e+00   2.5768576e+00   2.7092300e+00
   8.5900000e+00   2.6996067e+00   1.0251318e-04  -4.1964001e+00   2.5769219e+00   7.4412411e-03  -5.2764708e+00   2.7092343e+00   4.2905285e-04  -4.1106763e+00   2.6996067e+00   2.5769326e+00   2.7092343e+00
   8.6000000e+00   2.6996077e+00   9.8801423e-05  -4.1963905e+00   2.5769947e+00   7.1340461e-03  -5.2757637e+00   2.7092386e+00   4.2515624e-04  -4.1106643e+00   2.6996077e+00   2.5770046e+00   2.7092386e+00
   8.6100000e+00   2.6996086e+00   9.5117994e-05  -4.1963809e+00   2.5770645e+00   6.8295407e-03  -5.2750721e+00   2.7092428e+00   4.2102154e-04  -4.1106517e+00   2.6996087e+00   2.5770736e+00   2.7092428e+00
   8.6200000e+00   2.6996096e+00   9.1465048e-05  -4.1963714e+00   2.5771313e+00   6.5278083e-03  -5.2743959e+00   2.7092470e+00   4.1665907e-04  -4.1106386e+00   2.6996096e+00   2.5771396e+00   2.7092470e+00
   8.6300000e+00   2.6996105e+00   8.7844655e-05  -4.1963620e+00   2.5771951e+00   6.2289301e-03  -5.2737352e+00   2.7092511e+00   4.1207905e-04  -4.1106250e+00   2.6996105e+00   2.5772026e+00   2.7092512e+00
   8.6400000e+00   2.6996113e+00   8.4258797e-05  -4.1963528e+00   2.5772559e+00   5.9329844e-03  -5.2730900e+00   2.7092552e+00   4.0729157e-04  -4.1106109e+00   2.6996113e+00   2.5772627e+00   2.7092553e+00
   8.6500000e+00   2.6996121e+00   8.0709371e-05  -4.1963436e+00   2.5773137e+00   5.6400466e-03  -5.2724603e+00   2.7092593e+00   4.0230660e-04  -4.1105964e+00   2.6996121e+00   2.5773199e+00   2.7092593e+00
   8.6600000e+00   2.6996129e+00   7.7198190e-05  -4.1963346e+00   2.5773686e+00   5.3501896e-03  -5.2718460e+00   2.7092633e+00   3.9713399e-04  -4.1105815e+00   2.6996129e+00   2.5773742e+00   2.7092633e+00
   8.6700000e+00   2.6996137e+00   7.3726981e-05  -4.1963257e+00   2.5774207e+00   5.0634834e-03  -5.2712471e+00   2.7092672e+00   3.9178346e-04  -4.1105662e+00   2.6996137e+00   2.5774257e+00   2.7092672e+00
   8.6800000e+00   2.6996144e+00   7.0297390e-05  -4.1963169e+00   2.5774699e+00   4.7799951e-03  -5.2706637e+00   2.7092711e+00   3.8626460e-04  -4.1105505e+00   2.6996144e+00   2.5774743e+00   2.7092711e+00
   8.6900000e+00   2.6996151e+00   6.6910981e-05  -4.1963083e+00   2.5775163e+00   4.4997896e-03  -5.2700956e+00   2.7092749e+00   3.8058684e-04  -4.1105345e+00   2.6996151e+00   2.5775202e+00   2.7092750e+00
   8.7000000e+00   2.6996157e+00   6.3569239e-05  -4.1962998e+00   2.5775599e+00   4.2229286e-03  -5.2695429e+00   2.7092787e+00   3.7475948e-04  -4.1105181e+00   2.6996157e+00   2.5775633e+00   2.7092787e+00
   8.7100000e+00   2.6996163e+00   6.0273477e-05  -4.1962914e+00   2.5776007e+00   3.9494715e-03  -5.2690055e+00   2.7092824e+00   3.6879170e-04  -4.1105014e+00   2.6996163e+00   2.5776037e+00   2.7092825e+00
   8.7200000e+00   2.6996169e+00   5.7025164e-05  -4.1962832e+00   2.5776388e+00   3.6794749e-03  -5.2684833e+00   2.7092861e+00   3.6269248e-04  -4.1104845e+00   2.6996169e+00   2.5776415e+00   2.7092861e+00
   8.7300000e+00   2.6996175e+00   5.3825555e-05  -4.1962750e+00   2.5776743e+00   3.4129930e-03  -5.2679763e+00   2.7092897e+00   3.5647068e-04  -4.1104673e+00   2.6996175e+00   2.5776765e+00   2.7092897e+00
   8.7400000e+00   2.6996180e+00   5.0675819e-05  -4.1962671e+00   2.5777071e+00   3.1500774e-03  -5.2674844e+00   2.7092932e+00   3.5013500e-04  -4.1104499e+00   2.6996180e+00   2.5777090e+00   2.7092932e+00
   8.7500000e+00   2.6996185e+00   4.7577056e-05  -4.1962593e+00   2.5777372e+00   2.8907771e-03  -5.2670076e+00   2.7092967e+00   3.4369399e-04  -4.1104322e+00   2.6996185e+00   2.5777389e+00   2.7092967e+00
   8.7600000e+00   2.6996189e+00   4.4530287e-05  -4.1962516e+00   2.5777648e+00   2.6351389e-03  -5.2665457e+00   2.7093001e+00   3.3715601e-04  -4.1104144e+00   2.6996189e+00   2.5777662e+00   2.7093001e+00
   8.7700000e+00   2.6996194e+00   4.1536539e-05  -4.1962441e+00   2.5777899e+00   2.3832059e-03  -5.2660988e+00   2.7093034e+00   3.3052930e-04  -4.1103964e+00   2.6996194e+00   2.5777910e+00   2.7093034e+00
   8.7800000e+00   2.6996198e+00   3.8596541e-05  -4.1962367e+00   2.5778124e+00   2.1350108e-03  -5.2656668e+00   2.7093067e+00   3.2382189e-04  -4.1103782e+00   2.6996198e+00   2.5778133e+00   2.7093067e+00
   8.7900000e+00   2.6996201e+00   3.5711180e-05  -4.1962295e+00   2.5778324e+00   1.8906090e-03  -5.2652496e+00   2.7093099e+00   3.1704168e-04  -4.1103599e+00   2.6996201e+00   2.5778331e+00   2.7093099e+00
   8.8000000e+00   2.6996205e+00   3.2881200e-05  -4.1962224e+00   2.5778501e+00   1.6500367e-03  -5.2648471e+00   2.7093130e+00   3.1019638e-04  -4.1103415e+00   2.6996205e+00   2.5778506e+00   2.7093130e+00
   8.8100000e+00   2.6996208e+00   3.0107277e-05  -4.1962155e+00   2.5778653e+00   1.4133291e-03  -5.2644591e+00   2.7093161e+00   3.0329354e-04  -4.1103230e+00   2.6996208e+00   2.5778657e+00   2.7093161e+00
   8.8200000e+00   2.6996211e+00   2.7390023e-05  -4.1962088e+00   2.5778778e+00   1.1805460e-03  -5.2640867e+00   2.7093191e+00   2.9634054e-04  -4.1103044e+00   2.6996211e+00   2.5778781e+00   2.7093191e+00
   8.8300000e+00   2.6996213e+00   2.4729984e-05  -4.1962022e+00   2.5778884e+00   9.5167507e-04  -5.2637275e+00   2.7093220e+00   2.8934457e-04  -4.1102858e+00   2.6996213e+00   2.5778886e+00   2.7093220e+00
   8.8400000e+00   2.6996216e+00   2.2127647e-05  -4.1961958e+00   2.5778967e+00   7.2675315e-04  -5.2633824e+00   2.7093249e+00   2.8231268e-04  -4.1102671e+00   2.6996216e+00   2.5778968e+00   2.7093249e+00
   8.8500000e+00   2.6996218e+00   1.9583434e-05  -4.1961895e+00   2.5779028e+00   5.0580517e-04  -5.2630514e+00   2.7093276e+00   2.7525172e-04  -4.1102484e+00   2.6996218e+00   2.5779028e+00   2.7093277e+00
   8.8600000e+00   2.6996219e+00   1.7097710e-05  -4.1961834e+00   2.5779067e+00   2.8883482e-04  -5.2627341e+00   2.7093304e+00   2.6816836e-04  -4.1102297e+00   2.6996219e+00   2.5779068e+00   2.7093304e+00
   8.8700000e+00   2.6996221e+00   1.4670781e-05  -4.1961774e+00   2.5779085e+00   7.5874109e-05  -5.2624307e+00   2.7093330e+00   2.6106912e-04  -4.1102110e+00   2.6996221e+00   2.5779085e+00   2.7093330e+00
   8.8800000e+00   2.6996222e+00   1.2303220e-05  -4.1961716e+00   2.5779082e+00  -1.3305878e-04  -5.2621409e+00   2.7093356e+00   2.5396032e-04  -4.1101923e+00   2.6996222e+00   2.5779082e+00   2.7093356e+00
   8.8900000e+00   2.6996223e+00   9.9954105e-06  -4.1961660e+00   2.5779059e+00  -3.3794750e-04  -5.2618647e+00   2.7093381e+00   2.4684814e-04  -4.1101737e+00   2.6996223e+00   2.5779059e+00   2.7093381e+00
   8.9000000e+00   2.6996224e+00   7.7466581e-06  -4.1961605e+00   2.5779014e+00  -5.3877803e-04  -5.2616020e+00   2.7093405e+00   2.3973853e-04  -4.1101551e+00   2.6996224e+00   2.5779015e+00   2.7093405e+00
   8.9100000e+00   2.6996225e+00   5.5573587e-06  -4.1961552e+00   2.5778951e+00  -7.3553853e-04  -5.2613525e+00   2.7093429e+00   2.3263732e-04  -4.1101365e+00   2.6996225e+00   2.5778952e+00   2.7093429e+00
   8.9200000e+00   2.6996225e+00   3.4275499e-06  -4.1961500e+00   2.5778867e+00  -9.2821930e-04  -5.2611161e+00   2.7093452e+00   2.2555018e-04  -4.1101181e+00   2.6996225e+00   2.5778869e+00   2.7093452e+00
   8.9300000e+00   2.6996225e+00   1.3572202e-06  -4.1961450e+00   2.5778765e+00  -1.1168126e-03  -5.2608928e+00   2.7093474e+00   2.1848261e-04  -4.1100997e+00   2.6996225e+00   2.5778767e+00   2.7093474e+00
   8.9400000e+00   2.6996225e+00  -6.5369350e-07  -4.1961402e+00   2.5778644e+00  -1.3013126e-03  -5.2606823e+00   2.7093495e+00   2.1143987e-04  -4.1100814e+00   2.6996225e+00   2.5778647e+00   2.7093495e+00
   8.9500000e+00   2.6996225e+00  -2.6052350e-06  -4.1961355e+00   2.5778504e+00  -1.4817154e-03  -5.2604846e+00   2.7093516e+00   2.0442705e-04  -4.1100633e+00   2.6996225e+00   2.5778509e+00   2.7093516e+00
   8.9600000e+00   2.6996225e+00  -4.4976822e-06  -4.1961310e+00   2.5778347e+00  -1.6580188e-03  -5.2602993e+00   2.7093536e+00   1.9744910e-04  -4.1100453e+00   2.6996225e+00   2.5778353e+00   2.7093536e+00
   8.9700000e+00   2.6996224e+00  -6.3311608e-06  -4.1961266e+00   2.5778173e+00  -1.8302229e-03  -5.2601265e+00   2.7093555e+00   1.9051077e-04  -4.1100274e+00   2.6996224e+00   2.5778179e+00   2.7093555e+00
   8.9800000e+00   2.6996224e+00  -8.1059076e-06  -4.1961224e+00   2.5777981e+00  -1.9983291e-03  -5.2599659e+00   2.7093574e+00   1.8360804e-04  -4.1100097e+00   2.6996224e+00   2.5777989e+00   2.7093574e+00
   8.9900000e+00   2.6996223e+00  -9.8222000e-06  -4.1961183e+00   2.5777773e+00  -2.1623411e-03  -5.2598173e+00   2.7093592e+00   1.7675519e-04  -4.1099921e+00   2.6996223e+00   2.5777782e+00   2.7093592e+00
   9.0000000e+00   2.6996222e+00  -1.1480355e-05  -4.1961144e+00   2.5777549e+00  -2.3222639e-03  -5.2596807e+00   2.7093609e+00   1.6995639e-04  -4.1099747e+00   2.6996222e+00   2.5777559e+00   2.7093609e+00
   9.0100000e+00   2.6996220e+00  -1.3080726e-05  -4.1961107e+00   2.5777309e+00  -2.4781045e-03  -5.2595558e+00   2.7093626e+00   1.6321568e-04  -4.1099574e+00   2.6996220e+00   2.5777321e+00   2.7093626e+00
   9.0200000e+00   2.6996219e+00  -1.4623705e-05  -4.1961071e+00   2.5777053e+00  -2.6298715e-03  -5.2594425e+00   2.7093642e+00   1.5653692e-04  -4.1099404e+00   2.6996219e+00   2.5777067e+00   2.7093642e+00
   9.0300000e+00   2.6996217e+00  -1.6109686e-05  -4.1961036e+00   2.5776783e+00  -2.7775753e-03  -5.2593405e+00   2.7093657e+00   1.4992380e-04  -4.1099235e+00   2.6996217e+00   2.5776798e+00   2.7093657e+00
   9.0400000e+00   2.6996216e+00  -1.7539164e-05  -4.1961003e+00   2.5776498e+00  -2.9212280e-03  -5.2592498e+00   2.7093671e+00   1.4337988e-04  -4.1099069e+00   2.6996216e+00   2.5776514e+00   2.7093671e+00
   9.0500000e+00   2.6996214e+00  -1.8912631e-05  -4.1960971e+00   2.5776198e+00  -3.0608430e-03  -5.2591702e+00   2.7093685e+00   1.3690851e-04  -4.1098905e+00   2.6996214e+00   2.5776217e+00   2.7093685e+00
   9.0600000e+00   2.6996212e+00  -2.0230611e-05  -4.1960941e+00   2.5775885e+00  -3.1964352e-03  -5.2591014e+00   2.7093699e+00   1.3051292e-04  -4.1098743e+00   2.6996212e+00   2.5775905e+00   2.7093699e+00
   9.0700000e+00   2.6996210e+00  -2.1493683e-05  -4.1960912e+00   2.5775559e+00  -3.3280211e-03  -5.2590433e+00   2.7093711e+00   1.2419617e-04  -4.1098583e+00   2.6996210e+00   2.5775581e+00   2.7093711e+00
   9.0800000e+00   2.6996207e+00  -2.2702400e-05  -4.1960884e+00   2.5775220e+00  -3.4556186e-03  -5.2589957e+00   2.7093723e+00   1.1796117e-04  -4.1098426e+00   2.6996207e+00   2.5775243e+00   2.7093723e+00
   9.0900000e+00   2.6996205e+00  -2.3857369e-05  -4.1960858e+00   2.5774868e+00  -3.5792473e-03  -5.2589585e+00   2.7093735e+00   1.1181067e-04  -4.1098271e+00   2.6996205e+00   2.5774893e+00   2.7093735e+00
   9.1000000e+00   2.6996203e+00  -2.4959226e-05  -4.1960834e+00   2.5774504e+00  -3.6989278e-03  -5.2589314e+00   2.7093746e+00   1.0574727e-04  -4.1098119e+00   2.6996203e+00   2.5774531e+00   2.7093746e+00
   9.1100000e+00   2.6996200e+00  -2.6008629e-05  -4.1960810e+00   2.5774128e+00  -3.8146823e-03  -5.2589144e+00   2.7093756e+00   9.9773441e-05  -4.1097969e+00   2.6996200e+00   2.5774156e+00   2.7093756e+00
   9.1200000e+00   2.6996197e+00  -2.7006260e-05  -4.1960788e+00   2.5773741e+00  -3.9265343e-03  -5.2589071e+00   2.7093765e+00   9.3891487e-05  -4.1097822e+00   2.6996197e+00   2.5773771e+00   2.7093765e+00
   9.1300000e+00   2.6996195e+00  -2.7952824e-05  -4.1960767e+00   2.5773343e+00  -4.0345085e-03  -5.2589094e+00   2.7093774e+00   8.8103579e-05  -4.1097677e+00   2.6996195e+00   2.5773374e+00   2.7093774e+00
   9.1400000e+00   2.6996192e+00  -2.8849046e-05  -4.1960748e+00   2.5772934e+00  -4.1386310e-03  -5.2589211e+00   2.7093783e+00   8.2411747e-05  -4.1097535e+00   2.6996192e+00   2.5772967e+00   2.7093783e+00
   9.1500000e+00   2.6996189e+00  -2.9695670e-05  -4.1960730e+00   2.5772515e+00  -4.2389289e-03  -5.2589421e+00   2.7093791e+00   7.6817883e-05  -4.1097395e+00   2.6996189e+00   2.5772550e+00   2.7093791e+00
   9.1600000e+00   2.6996186e+00  -3.0493459e-05  -4.1960713e+00   2.5772086e+00  -4.3354308e-03  -5.2589721e+00   2.7093798e+00   7.1323745e-05  -4.1097259e+00   2.6996186e+00   2.5772123e+00   2.7093798e+00
   9.1700000e+00   2.6996183e+00  -3.1243195e-05  -4.1960697e+00   2.5771648e+00  -4.4281570e-03  -5.2590110e+00   2.7093805e+00   6.5930880e-05  -4.1097125e+00   2.6996183e+00   2.5771686e+00   2.7093805e+00
   9.1800000e+00   2.6996180e+00  -3.1945673e-05  -4.1960682e+00   2.5771201e+00  -4.5171474e-03  -5.2590586e+00   2.7093811e+00   6.0640954e-05  -4.1096994e+00   2.6996180e+00   2.5771240e+00   2.7093811e+00
   9.1900000e+00   2.6996176e+00  -3.2601706e-05  -4.1960669e+00   2.5770745e+00  -4.6024337e-03  -5.2591147e+00   2.7093817e+00   5.5455329e-05  -4.1096866e+00   2.6996176e+00   2.5770786e+00   2.7093817e+00
   9.2000000e+00   2.6996173e+00  -3.3212118e-05  -4.1960656e+00   2.5770280e+00  -4.6840488e-03  -5.2591791e+00   2.7093822e+00   5.0375243e-05  -4.1096741e+00   2.6996173e+00   2.5770323e+00   2.7093822e+00
   9.2100000e+00   2.6996170e+00  -3.3777749e-05  -4.1960645e+00   2.5769808e+00  -4.7620264e-03  -5.2592516e+00   2.7093827e+00   4.5401810e-05  -4.1096618e+00   2.6996170e+00   2.5769852e+00   2.7093827e+00
   9.2200000e+00   2.6996166e+00  -3.4299449e-05  -4.1960635e+00   2.5769328e+00  -4.8364013e-03  -5.2593321e+00   2.7093831e+00   4.0536021e-05  -4.1096499e+00   2.6996166e+00   2.5769373e+00   2.7093831e+00
   9.2300000e+00   2.6996163e+00  -3.4778078e-05  -4.1960626e+00   2.5768841e+00  -4.9072093e-03  -5.2594202e+00   2.7093835e+00   3.5778754e-05  -4.1096382e+00   2.6996163e+00   2.5768887e+00   2.7093835e+00
   9.2400000e+00   2.6996159e+00  -3.5214508e-05  -4.1960618e+00   2.5768346e+00  -4.9744869e-03  -5.2595160e+00   2.7093838e+00   3.1130767e-05  -4.1096268e+00   2.6996159e+00   2.5768394e+00   2.7093838e+00
   9.2500000e+00   2.6996156e+00  -3.5609619e-05  -4.1960611e+00   2.5767846e+00  -5.0382718e-03  -5.2596191e+00   2.7093841e+00   2.6592708e-05  -4.1096158e+00   2.6996156e+00   2.5767895e+00   2.7093841e+00
   9.2600000e+00   2.6996152e+00  -3.5964296e-05  -4.1960605e+00   2.5767339e+00  -5.0986022e-03  -5.2597294e+00   2.7093843e+00   2.2165814e-05  -4.1096050e+00   2.6996152e+00   2.5767389e+00   2.7093843e+00
   9.2700000e+00   2.6996149e+00  -3.6279436e-05  -4.1960600e+00   2.5766826e+00  -5.1555172e-03  -5.2598466e+00   2.7093845e+00   1.7849625e-05  -4.1095945e+00   2.6996149e+00   2.5766878e+00   2.7093845e+00
   9.2800000e+00   2.6996145e+00  -3.6555938e-05  -4.1960596e+00   2.5766308e+00  -5.2090568e-03  -5.2599707e+00   2.7093847e+00   1.3644645e-05  -4.1095843e+00   2.6996145e+00   2.5766360e+00   2.7093847e+00
   9.2900000e+00   2.6996141e+00  -3.6794708e-05  -4.1960593e+00   2.5765784e+00  -5.2592617e-03  -5.2601014e+00   2.7093848e+00   9.5511007e-06  -4.1095744e+00   2.6996141e+00   2.5765838e+00   2.7093848e+00
   9.3000000e+00   2.6996138e+00  -3.6996654e-05  -4.1960591e+00   2.5765256e+00  -5.3061732e-03  -5.2602386e+00   2.7093848e+00   5.5691190e-06  -4.1095648e+00   2.6996138e+00   2.5765311e+00   2.7093848e+00
   9.3100000e+00   2.6996134e+00  -3.7162689e-05  -4.1960590e+00   2.5764723e+00  -5.3498333e-03  -5.2603820e+00   2.7093849e+00   1.6987315e-06  -4.1095555e+00   2.6996134e+00   2.5764779e+00   2.7093849e+00
   9.3200000e+00   2.6996130e+00  -3.7293728e-05  -4.1960589e+00   2.5764186e+00  -5.3902848e-03  -5.2605314e+00   2.7093849e+00  -2.0600674e-06  -4.1095464e+00   2.6996130e+00   2.5764242e+00   2.7093849e+00
   9.3300000e+00   2.6996126e+00  -3.7390689e-05  -4.1960590e+00   2.5763645e+00  -5.4275709e-03  -5.2606868e+00   2.7093848e+00  -5.7075705e-06  -4.1095377e+00   2.6996126e+00   2.5763702e+00   2.7093848e+00
   9.3400000e+00   2.6996123e+00  -3.7454489e-05  -4.1960591e+00   2.5763101e+00  -5.4617354e-03  -5.2608479e+00   2.7093847e+00  -9.2438525e-06  -4.1095293e+00   2.6996123e+00   2.5763158e+00   2.7093847e+00
   9.3500000e+00   2.6996119e+00  -3.7486044e-05  -4.1960593e+00   2.5762553e+00  -5.4928230e-03  -5.2610144e+00   2.7093846e+00  -1.2669401e-05  -4.1095211e+00   2.6996119e+00   2.5762611e+00   2.7093846e+00
   9.3600000e+00   2.6996115e+00  -3.7486273e-05  -4.1960596e+00   2.5762002e+00  -5.5208783e-03  -5.2611864e+00   2.7093845e+00  -1.5984537e-05  -4.1095132e+00   2.6996115e+00   2.5762061e+00   2.7093845e+00
   9.3700000e+00   2.6996111e+00  -3.7456091e-05  -4.1960599e+00   2.5761449e+00  -5.5459471e-03  -5.2613635e+00   2.7093843e+00  -1.9189747e-05  -4.1095056e+00   2.6996111e+00   2.5761508e+00   2.7093843e+00
   9.3800000e+00   2.6996108e+00  -3.7396412e-05  -4.1960603e+00   2.5760893e+00  -5.5680750e-03  -5.2615456e+00   2.7093841e+00  -2.2285592e-05  -4.1094983e+00   2.6996108e+00   2.5760953e+00   2.7093841e+00
   9.3900000e+00   2.6996104e+00  -3.7308145e-05  -4.1960608e+00   2.5760335e+00  -5.5873084e-03  -5.2617325e+00   2.7093839e+00  -2.5272707e-05  -4.1094913e+00   2.6996104e+00   2.5760396e+00   2.7093839e+00
   9.4000000e+00   2.6996100e+00  -3.7192198e-05  -4.1960614e+00   2.5759775e+00  -5.6036942e-03  -5.2619240e+00   2.7093836e+00  -2.8151801e-05  -4.1094846e+00   2.6996100e+00   2.5759836e+00   2.7093836e+00
   9.4100000e+00   2.6996096e+00  -3.7049475e-05  -4.1960620e+00   2.5759214e+00  -5.6172793e-03  -5.2621200e+00   2.7093833e+00  -3.0923648e-05  -4.1094781e+00   2.6996096e+00   2.5759276e+00   2.7093833e+00
   9.4200000e+00   2.6996093e+00  -3.6880874e-05  -4.1960627e+00   2.5758652e+00  -5.6281113e-03  -5.2623203e+00   2.7093830e+00  -3.3589067e-05  -4.1094719e+00   2.6996093e+00   2.5758714e+00   2.7093830e+00
   9.4300000e+00   2.6996089e+00  -3.6687288e-05  -4.1960634e+00   2.5758089e+00  -5.6362379e-03  -5.2625247e+00   2.7093826e+00  -3.6149029e-05  -4.1094660e+00   2.6996089e+00   2.5758150e+00   2.7093826e+00
   9.4400000e+00   2.6996085e+00  -3.6469605e-05  -4.1960642e+00   2.5757525e+00  -5.6417071e-03  -5.2627331e+00   2.7093822e+00  -3.8604496e-05  -4.1094603e+00   2.6996085e+00   2.5757587e+00   2.7093822e+00
   9.4500000e+00   2.6996082e+00  -3.6228705e-05  -4.1960650e+00   2.5756960e+00  -5.6445673e-03  -5.2629452e+00   2.7093818e+00  -4.0956487e-05  -4.1094549e+00   2.6996082e+00   2.5757022e+00   2.7093818e+00
   9.4600000e+00   2.6996078e+00  -3.5965463e-05  -4.1960659e+00   2.5756396e+00  -5.6448671e-03  -5.2631610e+00   2.7093814e+00  -4.3206078e-05  -4.1094498e+00   2.6996078e+00   2.5756458e+00   2.7093814e+00
   9.4700000e+00   2.6996075e+00  -3.5680745e-05  -4.1960669e+00   2.5755832e+00  -5.6426552e-03  -5.2633802e+00   2.7093810e+00  -4.5354397e-05  -4.1094449e+00   2.6996075e+00   2.5755893e+00   2.7093810e+00
   9.4800000e+00   2.6996071e+00  -3.5375410e-05  -4.1960679e+00   2.5755267e+00  -5.6379806e-03  -5.2636027e+00   2.7093805e+00  -4.7402626e-05  -4.1094402e+00   2.6996071e+00   2.5755329e+00   2.7093805e+00
   9.4900000e+00   2.6996068e+00  -3.5050309e-05  -4.1960689e+00   2.5754704e+00  -5.6308924e-03  -5.2638283e+00   2.7093800e+00  -4.9351991e-05  -4.1094359e+00   2.6996068e+00   2.5754766e+00   2.7093800e+00
   9.5000000e+00   2.6996064e+00  -3.4706282e-05  -4.1960700e+00   2.5754141e+00  -5.6214398e-03  -5.2640569e+00   2.7093795e+00  -5.1203767e-05  -4.1094317e+00   2.6996064e+00   2.5754203e+00   2.7093795e+00
   9.5100000e+00   2.6996061e+00  -3.4344162e-05  -4.1960711e+00   2.5753580e+00  -5.6096722e-03  -5.2642883e+00   2.7093790e+00  -5.2959271e-05  -4.1094278e+00   2.6996061e+00   2.5753641e+00   2.7093790e+00
   9.5200000e+00   2.6996057e+00  -3.3964772e-05  -4.1960723e+00   2.5753020e+00  -5.5956391e-03  -5.2645224e+00   2.7093784e+00  -5.4619862e-05  -4.1094242e+00   2.6996057e+00   2.5753080e+00   2.7093784e+00
   9.5300000e+00   2.6996054e+00  -3.3568924e-05  -4.1960735e+00   2.5752461e+00  -5.5793900e-03  -5.2647589e+00   2.7093779e+00  -5.6186936e-05  -4.1094208e+00   2.6996054e+00   2.5752521e+00   2.7093779e+00
   9.5400000e+00   2.6996051e+00  -3.3157421e-05  -4.1960747e+00   2.5751904e+00  -5.5609743e-03  -5.2649978e+00   2.7093773e+00  -5.7661928e-05  -4.1094176e+00   2.6996051e+00   2.5751964e+00   2.7093773e+00
   9.5500000e+00   2.6996047e+00  -3.2731054e-05  -4.1960760e+00   2.5751349e+00  -5.5404417e-03  -5.2652389e+00   2.7093767e+00  -5.9046305e-05  -4.1094146e+00   2.6996047e+00   2.5751408e+00   2.7093767e+00
   9.5600000e+00   2.6996044e+00  -3.2290602e-05  -4.1960773e+00   2.5750796e+00  -5.5178417e-03  -5.2654820e+00   2.7093761e+00  -6.0341568e-05  -4.1094119e+00   2.6996044e+00   2.5750855e+00   2.7093761e+00
   9.5700000e+00   2.6996041e+00  -3.1836836e-05  -4.1960786e+00   2.5750245e+00  -5.4932239e-03  -5.2657271e+00   2.7093755e+00  -6.1549247e-05  -4.1094094e+00   2.6996041e+00   2.5750304e+00   2.7093755e+00
   9.5800000e+00   2.6996038e+00  -3.1370512e-05  -4.1960800e+00   2.5749697e+00  -5.4666377e-03  -5.2659738e+00   2.7093749e+00  -6.2670898e-05  -4.1094071e+00   2.6996038e+00   2.5749755e+00   2.7093749e+00
   9.5900000e+00   2.6996035e+00  -3.0892376e-05  -4.1960813e+00   2.5749152e+00  -5.4381326e-03  -5.2662222e+00   2.7093743e+00  -6.3708106e-05  -4.1094050e+00   2.6996035e+00   2.5749209e+00   2.7093743e+00
   9.6000000e+00   2.6996031e+00  -3.0403161e-05  -4.1960827e+00   2.5748610e+00  -5.4077675e-03  -5.2664721e+00   2.7093736e+00  -6.4662477e-05  -4.1094031e+00   2.6996031e+00   2.5748666e+00   2.7093736e+00
   9.6100000e+00   2.6996028e+00  -2.9903587e-05  -4.1960842e+00   2.5748070e+00  -5.3755818e-03  -5.2667232e+00   2.7093730e+00  -6.5535640e-05  -4.1094014e+00   2.6996028e+00   2.5748126e+00   2.7093730e+00
   9.6200000e+00   2.6996026e+00  -2.9394378e-05  -4.1960856e+00   2.5747534e+00  -5.3416245e-03  -5.2669756e+00   2.7093723e+00  -6.6329241e-05  -4.1093999e+00   2.6996026e+00   2.5747590e+00   2.7093723e+00
   9.6300000e+00   2.6996023e+00  -2.8876214e-05  -4.1960871e+00   2.5747002e+00  -5.3059444e-03  -5.2672290e+00   2.7093716e+00  -6.7044947e-05  -4.1093986e+00   2.6996023e+00   2.5747057e+00   2.7093716e+00
   9.6400000e+00   2.6996020e+00  -2.8349777e-05  -4.1960885e+00   2.5746473e+00  -5.2685904e-03  -5.2674833e+00   2.7093710e+00  -6.7684440e-05  -4.1093975e+00   2.6996020e+00   2.5746527e+00   2.7093710e+00
   9.6500000e+00   2.6996017e+00  -2.7815736e-05  -4.1960900e+00   2.5745948e+00  -5.2296111e-03  -5.2677385e+00   2.7093703e+00  -6.8249413e-05  -4.1093966e+00   2.6996017e+00   2.5746002e+00   2.7093703e+00
   9.6600000e+00   2.6996014e+00  -2.7274745e-05  -4.1960915e+00   2.5745427e+00  -5.1890547e-03  -5.2679943e+00   2.7093696e+00  -6.8741574e-05  -4.1093958e+00   2.6996014e+00   2.5745480e+00   2.7093696e+00
   9.6700000e+00   2.6996012e+00  -2.6727431e-05  -4.1960930e+00   2.5744911e+00  -5.1469693e-03  -5.2682506e+00   2.7093689e+00  -6.9162641e-05  -4.1093952e+00   2.6996012e+00   2.5744962e+00   2.7093689e+00
   9.6800000e+00   2.6996009e+00  -2.6174439e-05  -4.1960946e+00   2.5744398e+00  -5.1034030e-03  -5.2685074e+00   2.7093682e+00  -6.9514340e-05  -4.1093948e+00   2.6996009e+00   2.5744449e+00   2.7093682e+00
   9.6900000e+00   2.6996006e+00  -2.5616382e-05  -4.1960961e+00   2.5743890e+00  -5.0584033e-03  -5.2687644e+00   2.7093675e+00  -6.9798404e-05  -4.1093946e+00   2.6996006e+00   2.5743940e+00   2.7093675e+00
   9.7000000e+00   2.6996004e+00  -2.5053861e-05  -4.1960976e+00   2.5743387e+00  -5.0120176e-03  -5.2690216e+00   2.7093668e+00  -7.0016570e-05  -4.1093945e+00   2.6996004e+00   2.5743435e+00   2.7093668e+00
   9.7100000e+00   2.6996001e+00  -2.4487464e-05  -4.1960992e+00   2.5742888e+00  -4.9642929e-03  -5.2692789e+00   2.7093661e+00  -7.0170581e-05  -4.1093946e+00   2.6996001e+00   2.5742936e+00   2.7093661e+00
   9.7200000e+00   2.6995999e+00  -2.3917762e-05  -4.1961007e+00   2.5742394e+00  -4.9152761e-03  -5.2695362e+00   2.7093654e+00  -7.0262182e-05  -4.1093948e+00   2.6995999e+00   2.5742441e+00   2.7093654e+00
   9.7300000e+00   2.6995997e+00  -2.3345315e-05  -4.1961023e+00   2.5741905e+00  -4.8650134e-03  -5.2697932e+00   2.7093647e+00  -7.0293115e-05  -4.1093951e+00   2.6995997e+00   2.5741951e+00   2.7093647e+00
   9.7400000e+00   2.6995994e+00  -2.2770666e-05  -4.1961038e+00   2.5741421e+00  -4.8135512e-03  -5.2700500e+00   2.7093640e+00  -7.0265127e-05  -4.1093956e+00   2.6995994e+00   2.5741466e+00   2.7093640e+00
   9.7500000e+00   2.6995992e+00  -2.2194347e-05  -4.1961054e+00   2.5740942e+00  -4.7609351e-03  -5.2703063e+00   2.7093633e+00  -7.0179958e-05  -4.1093963e+00   2.6995992e+00   2.5740986e+00   2.7093633e+00
   9.7600000e+00   2.6995990e+00  -2.1616874e-05  -4.1961069e+00   2.5740469e+00  -4.7072105e-03  -5.2705622e+00   2.7093626e+00  -7.0039345e-05  -4.1093971e+00   2.6995990e+00   2.5740512e+00   2.7093626e+00
   9.7700000e+00   2.6995988e+00  -2.1038749e-05  -4.1961085e+00   2.5740001e+00  -4.6524224e-03  -5.2708175e+00   2.7093619e+00  -6.9845024e-05  -4.1093980e+00   2.6995988e+00   2.5740043e+00   2.7093619e+00
   9.7800000e+00   2.6995986e+00  -2.0460460e-05  -4.1961100e+00   2.5739538e+00  -4.5966155e-03  -5.2710721e+00   2.7093612e+00  -6.9598719e-05  -4.1093990e+00   2.6995986e+00   2.5739579e+00   2.7093612e+00
   9.7900000e+00   2.6995984e+00  -1.9882480e-05  -4.1961115e+00   2.5739081e+00  -4.5398340e-03  -5.2713258e+00   2.7093605e+00  -6.9302151e-05  -4.1094001e+00   2.6995984e+00   2.5739121e+00   2.7093605e+00
   9.8000000e+00   2.6995982e+00  -1.9305269e-05  -4.1961131e+00   2.5738630e+00  -4.4821218e-03  -5.2715787e+00   2.7093598e+00  -6.8957030e-05  -4.1094014e+00   2.6995982e+00   2.5738669e+00   2.7093598e+00
   9.8100000e+00   2.6995980e+00  -1.8729274e-05  -4.1961146e+00   2.5738185e+00  -4.4235222e-03  -5.2718306e+00   2.7093591e+00  -6.8565057e-05  -4.1094028e+00   2.6995980e+00   2.5738223e+00   2.7093591e+00
   9.8200000e+00   2.6995978e+00  -1.8154925e-05  -4.1961161e+00   2.5737746e+00  -4.3640781e-03  -5.2720814e+00   2.7093585e+00  -6.8127923e-05  -4.1094043e+00   2.6995978e+00   2.5737783e+00   2.7093585e+00
   9.8300000e+00   2.6995976e+00  -1.7582641e-05  -4.1961176e+00   2.5737312e+00  -4.3038322e-03  -5.2723310e+00   2.7093578e+00  -6.7647304e-05  -4.1094058e+00   2.6995976e+00   2.5737348e+00   2.7093578e+00
   9.8400000e+00   2.6995974e+00  -1.7012825e-05  -4.1961191e+00   2.5736885e+00  -4.2428264e-03  -5.2725793e+00   2.7093571e+00  -6.7124866e-05  -4.1094075e+00   2.6995974e+00   2.5736920e+00   2.7093571e+00
   9.8500000e+00   2.6995973e+00  -1.6445867e-05  -4.1961206e+00   2.5736464e+00  -4.1811024e-03  -5.2728263e+00   2.7093564e+00  -6.6562259e-05  -4.1094093e+00   2.6995973e+00   2.5736498e+00   2.7093564e+00
   9.8600000e+00   2.6995971e+00  -1.5882143e-05  -4.1961221e+00   2.5736049e+00  -4.1187012e-03  -5.2730719e+00   2.7093558e+00  -6.5961120e-05  -4.1094111e+00   2.6995971e+00   2.5736082e+00   2.7093558e+00
   9.8700000e+00   2.6995970e+00  -1.5322017e-05  -4.1961235e+00   2.5735640e+00  -4.0556635e-03  -5.2733159e+00   2.7093551e+00  -6.5323068e-05  -4.1094131e+00   2.6995970e+00   2.5735672e+00   2.7093551e+00
   9.8800000e+00   2.6995968e+00  -1.4765838e-05  -4.1961250e+00   2.5735238e+00  -3.9920295e-03  -5.2735584e+00   2.7093545e+00  -6.4649706e-05  -4.1094151e+00   2.6995968e+00   2.5735269e+00   2.7093545e+00
   9.8900000e+00   2.6995967e+00  -1.4213940e-05  -4.1961264e+00   2.5734842e+00  -3.9278387e-03  -5.2737991e+00   2.7093538e+00  -6.3942620e-05  -4.1094172e+00   2.6995967e+00   2.5734872e+00   2.7093538e+00
   9.9000000e+00   2.6995965e+00  -1.3666647e-05  -4.1961278e+00   2.5734452e+00  -3.8631303e-03  -5.2740382e+00   2.7093532e+00  -6.3203376e-05  -4.1094194e+00   2.6995965e+00   2.5734481e+00   2.7093532e+00
   9.9100000e+00   2.6995964e+00  -1.3124268e-05  -4.1961293e+00   2.5734069e+00  -3.7979428e-03  -5.2742754e+00   2.7093526e+00  -6.2433523e-05  -4.1094216e+00   2.6995964e+00   2.5734097e+00   2.7093526e+00
   9.9200000e+00   2.6995963e+00  -1.2587098e-05  -4.1961306e+00   2.5733693e+00  -3.7323145e-03  -5.2745107e+00   2.7093519e+00  -6.1634588e-05  -4.1094239e+00   2.6995963e+00   2.5733720e+00   2.7093519e+00
   9.9300000e+00   2.6995961e+00  -1.2055423e-05  -4.1961320e+00   2.5733323e+00  -3.6662827e-03  -5.2747440e+00   2.7093513e+00  -6.0808079e-05  -4.1094263e+00   2.6995961e+00   2.5733349e+00   2.7093513e+00
   9.9400000e+00   2.6995960e+00  -1.1529511e-05  -4.1961334e+00   2.5732960e+00  -3.5998845e-03  -5.2749753e+00   2.7093507e+00  -5.9955482e-05  -4.1094287e+00   2.6995960e+00   2.5732985e+00   2.7093507e+00
   9.9500000e+00   2.6995959e+00  -1.1009622e-05  -4.1961347e+00   2.5732603e+00  -3.5331565e-03  -5.2752046e+00   2.7093501e+00  -5.9078261e-05  -4.1094312e+00   2.6995959e+00   2.5732627e+00   2.7093501e+00
   9.9600000e+00   2.6995958e+00  -1.0496001e-05  -4.1961360e+00   2.5732253e+00  -3.4661344e-03  -5.2754317e+00   2.7093495e+00  -5.8177859e-05  -4.1094337e+00   2.6995958e+00   2.5732276e+00   2.7093496e+00
   9.9700000e+00   2.6995957e+00  -9.9888805e-06  -4.1961373e+00   2.5731910e+00  -3.3988536e-03  -5.2756565e+00   2.7093490e+00  -5.7255693e-05  -4.1094363e+00   2.6995957e+00   2.5731932e+00   2.7093490e+00
   9.9800000e+00   2.6995956e+00  -9.4884828e-06  -4.1961386e+00   2.5731573e+00  -3.3313489e-03  -5.2758791e+00   2.7093484e+00  -5.6313161e-05  -4.1094389e+00   2.6995956e+00   2.5731595e+00   2.7093484e+00
   9.9900000e+00   2.6995955e+00  -8.9950168e-06  -4.1961398e+00   2.5731244e+00  -3.2636546e-03  -5.2760994e+00   2.7093478e+00  -5.5351634e-05  -4.1094416e+00   2.6995955e+00   2.5731264e+00   2.7093479e+00
   1.0000000e+01   2.6995954e+00  -8.5086803e-06  -1.0804120e+01   2.5730921e+00  -3.1958044e-03  -5.2763173e+00   2.7093473e+00  -5.4372458e-05  -4.1094443e+00   2.6995954e+00   2.5730941e+00   2.7093473e+00
   1.0010000e+01   2.6992655e+00  -6.5913133e-02  -1.0566053e+01   2.5730605e+00  -3.1278312e-03  -5.2765328e+00   2.7093468e+00  -5.3376957e-05  -4.1094470e+00   2.7000702e+00   2.5730624e+00   2.7093468e+00
   1.0020000e+01   2.6982901e+00  -1.2905597e-01  -1.0344009e+01   2.5730295e+00  -3.0597676e-03  -5.2767458e+00   2.7093462e+00  -5.2366429e-05  -4.1094498e+00   2.7013746e+00   2.5730313e+00   2.7093462e+00
   1.0030000e+01   2.6966963e+00  -1.8955504e-01  -1.0137125e+01   2.5729993e+00  -2.9916455e-03  -5.2769563e+00   2.7093457e+00  -5.1342145e-05  -4.1094526e+00   2.7033502e+00   2.5730010e+00   2.7093457e+00
   1.0040000e+01   2.6945101e+00  -2.4752135e-01  -9.9445918e+00   2.5729697e+00  -2.9234963e-03  -5.2771642e+00   2.7093452e+00  -5.0305352e-05  -4.1094554e+00   2.7058551e+00   2.5729714e+00   2.7093452e+00
   1.0050000e+01   2.6917563e+00  -3.0305983e-01  -9.7656487e+00   2.5729408e+00  -2.8553508e-03  -5.2773695e+00   2.7093447e+00  -4.9257239e-05  -4.1094582e+00   2.7087630e+00   2.5729424e+00   2.7093447e+00
   1.0060000e+01   2.6884586e+00  -3.5626950e-01  -9.5995801e+00   2.5729126e+00  -2.7872390e-03  -5.2775721e+00   2.7093442e+00  -4.8199046e-05  -4.1094610e+00   2.7119619e+00   2.5729141e+00   2.7093442e+00
   1.0070000e+01   2.6846399e+00  -4.0724397e-01  -9.4457121e+00   2.5728851e+00  -2.7191906e-03  -5.2777721e+00   2.7093438e+00  -4.7131947e-05  -4.1094639e+00   2.7153525e+00   2.5728865e+00   2.7093438e+00
   1.0080000e+01   2.6803222e+00  -4.5607188e-01  -9.3034085e+00   2.5728582e+00  -2.6512347e-03  -5.2779693e+00   2.7093433e+00  -4.6057083e-05  -4.1094668e+00   2.7188470e+00   2.5728596e+00   2.7093433e+00
   1.0090000e+01   2.6755265e+00  -5.0283724e-01  -9.1720682e+00   2.5728321e+00  -2.5833994e-03  -5.2781637e+00   2.7093428e+00  -4.4975566e-05  -4.1094696e+00   2.7223680e+00   2.5728334e+00   2.7093428e+00
   1.0100000e+01   2.6702730e+00  -5.4761978e-01  -9.0511228e+00   2.5728066e+00  -2.5157127e-03  -5.2783554e+00   2.7093424e+00  -4.3888484e-05  -4.1094725e+00   2.7258476e+00   2.5728078e+00   2.7093424e+00
   1.0110000e+01   2.6645812e+00  -5.9049516e-01  -8.9400337e+00   2.5727817e+00  -2.4482018e-03  -5.2785442e+00   2.7093420e+00  -4.2796897e-05  -4.1094754e+00   2.7292265e+00   2.5727829e+00   2.7093420e+00
   1.0120000e+01   2.6584698e+00  -6.3153533e-01  -8.8382906e+00   2.5727576e+00  -2.3808934e-03  -5.2787302e+00   2.7093415e+00  -4.1701836e-05  -4.1094783e+00   2.7324528e+00   2.5727587e+00   2.7093415e+00
   1.0130000e+01   2.6519568e+00  -6.7080872e-01  -8.7454091e+00   2.5727341e+00  -2.3138134e-03  -5.2789132e+00   2.7093411e+00  -4.0604308e-05  -4.1094812e+00   2.7354815e+00   2.5727352e+00   2.7093411e+00
   1.0140000e+01   2.6450595e+00  -7.0838052e-01  -8.6609289e+00   2.5727113e+00  -2.2469872e-03  -5.2790934e+00   2.7093407e+00  -3.9505290e-05  -4.1094841e+00   2.7382737e+00   2.5727123e+00   2.7093407e+00
   1.0150000e+01   2.6377948e+00  -7.4431283e-01  -8.5844123e+00   2.5726892e+00  -2.1804396e-03  -5.2792706e+00   2.7093403e+00  -3.8405732e-05  -4.1094870e+00   2.7407960e+00   2.5726901e+00   2.7093403e+00
   1.0160000e+01   2.6301786e+00  -7.7866488e-01  -8.5154428e+00   2.5726677e+00  -2.1141949e-03  -5.2794449e+00   2.7093400e+00  -3.7306558e-05  -4.1094899e+00   2.7430200e+00   2.5726686e+00   2.7093400e+00
   1.0170000e+01   2.6222265e+00  -8.1149322e-01  -8.4536235e+00   2.5726469e+00  -2.0482766e-03  -5.2796162e+00   2.7093396e+00  -3.6208665e-05  -4.1094927e+00   2.7449213e+00   2.5726478e+00   2.7093396e+00
   1.0180000e+01   2.6139535e+00  -8.4285187e-01  -8.3985763e+00   2.5726268e+00  -1.9827078e-03  -5.2797845e+00   2.7093392e+00  -3.5112920e-05  -4.1094956e+00   2.7464800e+00   2.5726276e+00   2.7093392e+00
   1.0190000e+01   2.6053740e+00  -8.7279247e-01  -8.3499402e+00   2.5726073e+00  -1.9175108e-03  -5.2799497e+00   2.7093389e+00  -3.4020166e-05  -4.1094984e+00   2.7476791e+00   2.5726080e+00   2.7093389e+00
   1.0200000e+01   2.5965020e+00  -9.0136446e-01  -8.3073704e+00   2.5725885e+00  -1.8527075e-03  -5.2801119e+00   2.7093386e+00  -3.2931217e-05  -4.1095013e+00   2.7485051e+00   2.5725891e+00   2.7093386e+00
   1.0210000e+01   2.5873508e+00  -9.2861515e-01  -8.2705378e+00   2.5725703e+00  -1.7883192e-03  -5.2802711e+00   2.7093382e+00  -3.1846891e-05  -4.1095041e+00   2.7489472e+00   2.5725709e+00   2.7093382e+00
   1.0220000e+01   2.5779336e+00  -9.5458992e-01  -8.2391274e+00   2.5725527e+00  -1.7243665e-03  -5.2804273e+00   2.7093379e+00  -3.0767919e-05  -4.1095068e+00   2.7489968e+00   2.5725533e+00   2.7093379e+00
   1.0230000e+01   2.5682628e+00  -9.7933227e-01  -8.2128381e+00   2.5725358e+00  -1.6608694e-03  -5.2805803e+00   2.7093376e+00  -2.9695034e-05  -4.1095096e+00   2.7486479e+00   2.5725363e+00   2.7093376e+00
   1.0240000e+01   2.5583505e+00  -1.0028839e+00  -8.1913817e+00   2.5725195e+00  -1.5978474e-03  -5.2807303e+00   2.7093373e+00  -2.8628916e-05  -4.1095124e+00   2.7478962e+00   2.5725200e+00   2.7093373e+00
   1.0250000e+01   2.5482084e+00  -1.0252851e+00  -8.1744821e+00   2.5725038e+00  -1.5353194e-03  -5.2808772e+00   2.7093371e+00  -2.7570276e-05  -4.1095151e+00   2.7467391e+00   2.5725043e+00   2.7093371e+00
   1.0260000e+01   2.5378479e+00  -1.0465741e+00  -8.1618749e+00   2.5724888e+00  -1.4733038e-03  -5.2810210e+00   2.7093368e+00  -2.6519770e-05  -4.1095178e+00   2.7451757e+00   2.5724892e+00   2.7093368e+00
   1.0270000e+01   2.5272799e+00  -1.0667882e+00  -8.1533066e+00   2.5724744e+00  -1.4118182e-03  -5.2811616e+00   2.7093365e+00  -2.5478027e-05  -4.1095204e+00   2.7432063e+00   2.5724748e+00   2.7093365e+00
   1.0280000e+01   2.5165150e+00  -1.0859631e+00  -8.1485344e+00   2.5724606e+00  -1.3508798e-03  -5.2812992e+00   2.7093363e+00  -2.4445651e-05  -4.1095231e+00   2.7408327e+00   2.5724609e+00   2.7093363e+00
   1.0290000e+01   2.5055634e+00  -1.1041330e+00  -8.1473253e+00   2.5724474e+00  -1.2905053e-03  -5.2814337e+00   2.7093360e+00  -2.3423222e-05  -4.1095257e+00   2.7380573e+00   2.5724477e+00   2.7093360e+00
   1.0300000e+01   2.4944349e+00  -1.1213310e+00  -8.1494558e+00   2.5724348e+00  -1.2307106e-03  -5.2815651e+00   2.7093358e+00  -2.2411293e-05  -4.1095282e+00   2.7348837e+00   2.5724351e+00   2.7093358e+00
   1.0310000e+01   2.4831392e+00  -1.1375892e+00  -8.1547117e+00   2.5724228e+00  -1.1715112e-03  -5.2816934e+00   2.7093356e+00  -2.1410393e-05  -4.1095308e+00   2.7313165e+00   2.5724231e+00   2.7093356e+00
   1.0320000e+01   2.4716855e+00  -1.1529383e+00  -8.1628871e+00   2.5724114e+00  -1.1129220e-03  -5.2818186e+00   2.7093354e+00  -2.0421026e-05  -4.1095333e+00   2.7273606e+00   2.5724116e+00   2.7093354e+00
   1.0330000e+01   2.4600827e+00  -1.1674081e+00  -8.1737849e+00   2.5724005e+00  -1.0549574e-03  -5.2819406e+00   2.7093352e+00  -1.9443672e-05  -4.1095358e+00   2.7230219e+00   2.5724008e+00   2.7093352e+00
   1.0340000e+01   2.4483395e+00  -1.1810273e+00  -8.1872156e+00   2.5723903e+00  -9.9763114e-04  -5.2820596e+00   2.7093350e+00  -1.8478788e-05  -4.1095382e+00   2.7183067e+00   2.5723905e+00   2.7093350e+00
   1.0350000e+01   2.4364642e+00  -1.1938236e+00  -8.2029976e+00   2.5723806e+00  -9.4095659e-04  -5.2821755e+00   2.7093348e+00  -1.7526805e-05  -4.1095406e+00   2.7132218e+00   2.5723808e+00   2.7093348e+00
   1.0360000e+01   2.4244649e+00  -1.2058239e+00  -8.2209566e+00   2.5723715e+00  -8.8494643e-04  -5.2822883e+00   2.7093347e+00  -1.6588134e-05  -4.1095430e+00   2.7077742e+00   2.5723716e+00   2.7093347e+00
   1.0370000e+01   2.4123495e+00  -1.2170542e+00  -8.2409252e+00   2.5723629e+00  -8.2961287e-04  -5.2823981e+00   2.7093345e+00  -1.5663161e-05  -4.1095453e+00   2.7019717e+00   2.5723631e+00   2.7093345e+00
   1.0380000e+01   2.4001256e+00  -1.2275397e+00  -8.2627431e+00   2.5723549e+00  -7.7496760e-04  -5.2825048e+00   2.7093343e+00  -1.4752249e-05  -4.1095476e+00   2.6958220e+00   2.5723550e+00   2.7093343e+00
   1.0390000e+01   2.3878004e+00  -1.2373046e+00  -8.2862563e+00   2.5723475e+00  -7.2102179e-04  -5.2826084e+00   2.7093342e+00  -1.3855740e-05  -4.1095498e+00   2.6893333e+00   2.5723476e+00   2.7093342e+00
   1.0400000e+01   2.3753811e+00  -1.2463727e+00  -8.3113173e+00   2.5723405e+00  -6.6778612e-04  -5.2827090e+00   2.7093341e+00  -1.2973954e-05  -4.1095520e+00   2.6825138e+00   2.5723406e+00   2.7093341e+00
   1.0410000e+01   2.3628745e+00  -1.2547668e+00  -8.3377847e+00   2.5723342e+00  -6.1526213e-04  -5.2828065e+00   2.7093340e+00  -1.2107189e-05  -4.1095542e+00   2.6753720e+00   2.5723342e+00   2.7093340e+00
   1.0420000e+01   2.3502872e+00  -1.2625091e+00  -8.3655230e+00   2.5723283e+00  -5.6347096e-04  -5.2829010e+00   2.7093338e+00  -1.1255721e-05  -4.1095563e+00   2.6679166e+00   2.5723284e+00   2.7093338e+00
   1.0430000e+01   2.3376257e+00  -1.2696210e+00  -8.3944023e+00   2.5723230e+00  -5.1242161e-04  -5.2829925e+00   2.7093337e+00  -1.0419809e-05  -4.1095584e+00   2.6601563e+00   2.5723230e+00   2.7093337e+00
   1.0440000e+01   2.3248961e+00  -1.2761236e+00  -8.4242983e+00   2.5723181e+00  -4.6212257e-04  -5.2830810e+00   2.7093336e+00  -9.5996864e-06  -4.1095604e+00   2.6520998e+00   2.5723182e+00   2.7093336e+00
   1.0450000e+01   2.3121045e+00  -1.2820370e+00  -8.4550919e+00   2.5723138e+00  -4.1258191e-04  -5.2831665e+00   2.7093335e+00  -8.7955710e-06  -4.1095624e+00   2.6437561e+00   2.5723138e+00   2.7093335e+00
   1.0460000e+01   2.2992566e+00  -1.2873811e+00  -8.4866694e+00   2.5723099e+00  -3.6380726e-04  -5.2832491e+00   2.7093335e+00  -8.0076590e-06  -4.1095643e+00   2.6351340e+00   2.5723100e+00   2.7093335e+00
   1.0470000e+01   2.2863581e+00  -1.2921748e+00  -8.5189220e+00   2.5723066e+00  -3.1580610e-04  -5.2833288e+00   2.7093334e+00  -7.2361280e-06  -4.1095662e+00   2.6262424e+00   2.5723066e+00   2.7093334e+00
   1.0480000e+01   2.2734143e+00  -1.2964369e+00  -8.5517456e+00   2.5723038e+00  -2.6859100e-04  -5.2834052e+00   2.7093333e+00  -6.4811367e-06  -4.1095681e+00   2.6170902e+00   2.5723038e+00   2.7093333e+00
   1.0490000e+01   2.2604305e+00  -1.3001853e+00  -8.5850409e+00   2.5723014e+00  -2.2216222e-04  -5.2834790e+00   2.7093333e+00  -5.7428258e-06  -4.1095699e+00   2.6076863e+00   2.5723014e+00   2.7093333e+00
   1.0500000e+01   2.2474117e+00  -1.3034377e+00  -8.6187132e+00   2.5722995e+00  -1.7652541e-04  -5.2835500e+00   2.7093332e+00  -5.0213179e-06  -4.1095717e+00   2.5980395e+00   2.5722995e+00   2.7093332e+00
   1.0510000e+01   2.2343628e+00  -1.3062111e+00  -8.6526720e+00   2.5722980e+00  -1.3168483e-04  -5.2836181e+00   2.7093332e+00  -4.3167286e-06  -4.1095734e+00   2.5881585e+00   2.5722980e+00   2.7093332e+00
   1.0520000e+01   2.2212885e+00  -1.3085222e+00  -8.6868314e+00   2.5722969e+00  -8.7644595e-05  -5.2836835e+00   2.7093331e+00  -3.6292931e-06  -4.1095751e+00   2.5780522e+00   2.5722969e+00   2.7093331e+00
   1.0530000e+01   2.2081933e+00  -1.3103872e+00  -8.7211094e+00   2.5722963e+00  -4.4408996e-05  -5.2837461e+00   2.7093331e+00  -2.9590739e-06  -4.1095767e+00   2.5677290e+00   2.5722963e+00   2.7093331e+00
   1.0540000e+01   2.1950817e+00  -1.3118216e+00  -8.7554280e+00   2.5722961e+00  -1.9818404e-06  -5.2838059e+00   2.7093331e+00  -2.3058920e-06  -4.1095783e+00   2.5571976e+00   2.5722961e+00   2.7093331e+00
   1.0550000e+01   2.1819578e+00  -1.3128410e+00  -8.7897132e+00   2.5722963e+00   3.9645930e-05  -5.2838631e+00   2.7093330e+00  -1.6698660e-06  -4.1095798e+00   2.5464664e+00   2.5722963e+00   2.7093330e+00
   1.0560000e+01   2.1688258e+00  -1.3134601e+00  -8.8238945e+00   2.5722969e+00   8.0459959e-05  -5.2839176e+00   2.7093330e+00  -1.0510202e-06  -4.1095813e+00   2.5355438e+00   2.5722969e+00   2.7093330e+00
   1.0570000e+01   2.1556895e+00  -1.3136935e+00  -8.8579053e+00   2.5722979e+00   1.2045923e-04  -5.2839694e+00   2.7093330e+00  -4.4936415e-07  -4.1095828e+00   2.5244381e+00   2.5722979e+00   2.7093330e+00
   1.0580000e+01   2.1425527e+00  -1.3135552e+00  -8.8916824e+00   2.5722993e+00   1.5964158e-04  -5.2840186e+00   2.7093330e+00   1.3509876e-07  -4.1095842e+00   2.5131573e+00   2.5722993e+00   2.7093330e+00
   1.0590000e+01   2.1294192e+00  -1.3130591e+00  -8.9251661e+00   2.5723011e+00   1.9800527e-04  -5.2840651e+00   2.7093330e+00   7.0239080e-07  -4.1095855e+00   2.5017094e+00   2.5723011e+00   2.7093330e+00
   1.0600000e+01   2.1162923e+00  -1.3122184e+00  -8.9582998e+00   2.5723033e+00   2.3554895e-04  -5.2841091e+00   2.7093330e+00   1.2525660e-06  -4.1095868e+00   2.4901025e+00   2.5723033e+00   2.7093330e+00
   1.0610000e+01   2.1031756e+00  -1.3110463e+00  -8.9910305e+00   2.5723059e+00   2.7227167e-04  -5.2841505e+00   2.7093331e+00   1.7856538e-06  -4.1095881e+00   2.4783442e+00   2.5723059e+00   2.7093331e+00
   1.0620000e+01   2.0900722e+00  -1.3095553e+00  -9.0233079e+00   2.5723088e+00   3.0817291e-04  -5.2841894e+00   2.7093331e+00   2.3017128e-06  -4.1095893e+00   2.4664422e+00   2.5723088e+00   2.7093331e+00
   1.0630000e+01   2.0769852e+00  -1.3077579e+00  -9.0550848e+00   2.5723120e+00   3.4325246e-04  -5.2842257e+00   2.7093331e+00   2.8008140e-06  -4.1095905e+00   2.4544039e+00   2.5723121e+00   2.7093331e+00
   1.0640000e+01   2.0639178e+00  -1.3056660e+00  -9.0863171e+00   2.5723157e+00   3.7751046e-04  -5.2842596e+00   2.7093331e+00   3.2830402e-06  -4.1095917e+00   2.4422367e+00   2.5723157e+00   2.7093331e+00
   1.0650000e+01   2.0508727e+00  -1.3032912e+00  -9.1169633e+00   2.5723196e+00   4.1094740e-04  -5.2842911e+00   2.7093332e+00   3.7484858e-06  -4.1095928e+00   2.4299479e+00   2.5723196e+00   2.7093332e+00
   1.0660000e+01   2.0378527e+00  -1.3006450e+00  -9.1469847e+00   2.5723239e+00   4.4356413e-04  -5.2843202e+00   2.7093332e+00   4.1972561e-06  -4.1095938e+00   2.4175444e+00   2.5723239e+00   2.7093332e+00
   1.0670000e+01   2.0248605e+00  -1.2977385e+00  -9.1763450e+00   2.5723285e+00   4.7536186e-04  -5.2843469e+00   2.7093333e+00   4.6294675e-06  -4.1095948e+00   2.4050333e+00   2.5723285e+00   2.7093333e+00
   1.0680000e+01   2.0118986e+00  -1.2945823e+00  -9.2050107e+00   2.5723334e+00   5.0634213e-04  -5.2843712e+00   2.7093333e+00   5.0452463e-06  -4.1095958e+00   2.3924213e+00   2.5723334e+00   2.7093333e+00
   1.0690000e+01   1.9989696e+00  -1.2911870e+00  -9.2329505e+00   2.5723386e+00   5.3650679e-04  -5.2843933e+00   2.7093334e+00   5.4447288e-06  -4.1095967e+00   2.3797150e+00   2.5723387e+00   2.7093334e+00
   1.0700000e+01   1.9860756e+00  -1.2875628e+00  -9.2601356e+00   2.5723441e+00   5.6585806e-04  -5.2844131e+00   2.7093334e+00   5.8280608e-06  -4.1095976e+00   2.3669208e+00   2.5723442e+00   2.7093334e+00
   1.0710000e+01   1.9732190e+00  -1.2837195e+00  -9.2865395e+00   2.5723499e+00   5.9439843e-04  -5.2844307e+00   2.7093335e+00   6.1953971e-06  -4.1095984e+00   2.3540453e+00   2.5723500e+00   2.7093335e+00
   1.0720000e+01   1.9604020e+00  -1.2796668e+00  -9.3121376e+00   2.5723560e+00   6.2213073e-04  -5.2844460e+00   2.7093335e+00   6.5469013e-06  -4.1095992e+00   2.3410944e+00   2.5723561e+00   2.7093335e+00
   1.0730000e+01   1.9476264e+00  -1.2754141e+00  -9.3369075e+00   2.5723624e+00   6.4905808e-04  -5.2844592e+00   2.7093336e+00   6.8827453e-06  -4.1096000e+00   2.3280743e+00   2.5723625e+00   2.7093336e+00
   1.0740000e+01   1.9348945e+00  -1.2709704e+00  -9.3608292e+00   2.5723690e+00   6.7518392e-04  -5.2844703e+00   2.7093337e+00   7.2031087e-06  -4.1096007e+00   2.3149908e+00   2.5723691e+00   2.7093337e+00
   1.0750000e+01   1.9222078e+00  -1.2663447e+00  -9.3838839e+00   2.5723759e+00   7.0051193e-04  -5.2844793e+00   2.7093337e+00   7.5081789e-06  -4.1096014e+00   2.3018497e+00   2.5723760e+00   2.7093337e+00
   1.0760000e+01   1.9095684e+00  -1.2615455e+00  -9.4060551e+00   2.5723830e+00   7.2504613e-04  -5.2844862e+00   2.7093338e+00   7.7981502e-06  -4.1096021e+00   2.2886565e+00   2.5723831e+00   2.7093338e+00
   1.0770000e+01   1.8969778e+00  -1.2565811e+00  -9.4273281e+00   2.5723904e+00   7.4879077e-04  -5.2844911e+00   2.7093339e+00   8.0732240e-06  -4.1096027e+00   2.2754166e+00   2.5723905e+00   2.7093339e+00
   1.0780000e+01   1.8844376e+00  -1.2514598e+00  -9.4476898e+00   2.5723980e+00   7.7175048e-04  -5.2844940e+00   2.7093340e+00   8.3336078e-06  -4.1096033e+00   2.2621355e+00   2.5723981e+00   2.7093340e+00
   1.0790000e+01   1.8719494e+00  -1.2461898e+00  -9.4671272e+00   2.5724059e+00   7.9393015e-04  -5.2844949e+00   2.7093341e+00   8.5795154e-06  -4.1096038e+00   2.2488183e+00   2.5724060e+00   2.7093341e+00
   1.0800000e+01   1.8595146e+00  -1.2407782e+00  -9.4856320e+00   2.5724139e+00   8.1533485e-04  -5.2844940e+00   2.7093342e+00   8.8111662e-06  -4.1096043e+00   2.2354698e+00   2.5724140e+00   2.7093342e+00
   1.0810000e+01   1.8471347e+00  -1.2352326e+00  -9.5031957e+00   2.5724222e+00   8.3596986e-04  -5.2844912e+00   2.7093342e+00   9.0287850e-06  -4.1096048e+00   2.2220950e+00   2.5724223e+00   2.7093342e+00
   1.0820000e+01   1.8348108e+00  -1.2295601e+00  -9.5198115e+00   2.5724306e+00   8.5584072e-04  -5.2844865e+00   2.7093343e+00   9.2326017e-06  -4.1096052e+00   2.2086984e+00   2.5724308e+00   2.7093343e+00
   1.0830000e+01   1.8225444e+00  -1.2237676e+00  -9.5354738e+00   2.5724393e+00   8.7495322e-04  -5.2844801e+00   2.7093344e+00   9.4228506e-06  -4.1096056e+00   2.1952847e+00   2.5724394e+00   2.7093344e+00
   1.0840000e+01   1.8103364e+00  -1.2178619e+00  -9.5501781e+00   2.5724481e+00   8.9331333e-04  -5.2844718e+00   2.7093345e+00   9.5997708e-06  -4.1096060e+00   2.1818583e+00   2.5724483e+00   2.7093345e+00
   1.0850000e+01   1.7981881e+00  -1.2118496e+00  -9.5639214e+00   2.5724572e+00   9.1092727e-04  -5.2844619e+00   2.7093346e+00   9.7636050e-06  -4.1096063e+00   2.1684234e+00   2.5724573e+00   2.7093346e+00
   1.0860000e+01   1.7861004e+00  -1.2057371e+00  -9.5767017e+00   2.5724664e+00   9.2780148e-04  -5.2844503e+00   2.7093347e+00   9.9145999e-06  -4.1096066e+00   2.1549842e+00   2.5724665e+00   2.7093347e+00
   1.0870000e+01   1.7740744e+00  -1.1995306e+00  -9.5885182e+00   2.5724757e+00   9.4394257e-04  -5.2844370e+00   2.7093348e+00   1.0053005e-05  -4.1096069e+00   2.1415447e+00   2.5724759e+00   2.7093348e+00
   1.0880000e+01   1.7621109e+00  -1.1932359e+00  -9.5993711e+00   2.5724852e+00   9.5935739e-04  -5.2844221e+00   2.7093349e+00   1.0179075e-05  -4.1096071e+00   2.1281088e+00   2.5724854e+00   2.7093349e+00
   1.0890000e+01   1.7502109e+00  -1.1868589e+00  -9.6092618e+00   2.5724949e+00   9.7405295e-04  -5.2844056e+00   2.7093350e+00   1.0293064e-05  -4.1096073e+00   2.1146801e+00   2.5724951e+00   2.7093350e+00
   1.0900000e+01   1.7383750e+00  -1.1804051e+00  -9.6181924e+00   2.5725047e+00   9.8803646e-04  -5.2843876e+00   2.7093351e+00   1.0395231e-05  -4.1096075e+00   2.1012625e+00   2.5725049e+00   2.7093351e+00
   1.0910000e+01   1.7266041e+00  -1.1738800e+00  -9.6261661e+00   2.5725147e+00   1.0013153e-03  -5.2843681e+00   2.7093352e+00   1.0485837e-05  -4.1096076e+00   2.0878592e+00   2.5725149e+00   2.7093352e+00
   1.0920000e+01   1.7148988e+00  -1.1672888e+00  -9.6331868e+00   2.5725248e+00   1.0138970e-03  -5.2843471e+00   2.7093353e+00   1.0565144e-05  -4.1096078e+00   2.0744737e+00   2.5725250e+00   2.7093353e+00
   1.0930000e+01   1.7032598e+00  -1.1606365e+00  -9.6392592e+00   2.5725350e+00   1.0257893e-03  -5.2843247e+00   2.7093354e+00   1.0633417e-05  -4.1096079e+00   2.0611092e+00   2.5725352e+00   2.7093354e+00
   1.0940000e+01   1.6916877e+00  -1.1539281e+00  -9.6443890e+00   2.5725453e+00   1.0370001e-03  -5.2843009e+00   2.7093356e+00   1.0690920e-05  -4.1096079e+00   2.0477688e+00   2.5725455e+00   2.7093356e+00
   1.0950000e+01   1.6801830e+00  -1.1471681e+00  -9.6485824e+00   2.5725557e+00   1.0475375e-03  -5.2842757e+00   2.7093357e+00   1.0737922e-05  -4.1096080e+00   2.0344556e+00   2.5725559e+00   2.7093357e+00
   1.0960000e+01   1.6687462e+00  -1.1403613e+00  -9.6518462e+00   2.5725662e+00   1.0574095e-03  -5.2842493e+00   2.7093358e+00   1.0774689e-05  -4.1096080e+00   2.0211723e+00   2.5725664e+00   2.7093358e+00
   1.0970000e+01   1.6573778e+00  -1.1335118e+00  -9.6541882e+00   2.5725768e+00   1.0666245e-03  -5.2842215e+00   2.7093359e+00   1.0801490e-05  -4.1096080e+00   2.0079219e+00   2.5725771e+00   2.7093359e+00
   1.0980000e+01   1.6460782e+00  -1.1266241e+00  -9.6556163e+00   2.5725876e+00   1.0751909e-03  -5.2841925e+00   2.7093360e+00   1.0818594e-05  -4.1096080e+00   1.9947068e+00   2.5725878e+00   2.7093360e+00
   1.0990000e+01   1.6348477e+00  -1.1197022e+00  -9.6561393e+00   2.5725983e+00   1.0831174e-03  -5.2841623e+00   2.7093361e+00   1.0826268e-05  -4.1096079e+00   1.9815297e+00   2.5725986e+00   2.7093361e+00
   1.1000000e+01   1.6236868e+00  -1.1127501e+00  -9.6557661e+00   2.5726092e+00   1.0904125e-03  -5.2841310e+00   2.7093362e+00   1.0824783e-05  -4.1096078e+00   1.9683931e+00   2.5726094e+00   2.7093362e+00
   1.1010000e+01   1.6125956e+00  -1.1057716e+00  -9.6545064e+00   2.5726202e+00   1.0970852e-03  -5.2840985e+00   2.7093363e+00   1.0814407e-05  -4.1096078e+00   1.9552993e+00   2.5726204e+00   2.7093363e+00
   1.1020000e+01   1.6015744e+00  -1.0987703e+00  -9.6523701e+00   2.5726312e+00   1.1031443e-03  -5.2840649e+00   2.7093364e+00   1.0795407e-05  -4.1096076e+00   1.9422505e+00   2.5726314e+00   2.7093364e+00
   1.1030000e+01   1.5906234e+00  -1.0917499e+00  -9.6493675e+00   2.5726422e+00   1.1085989e-03  -5.2840302e+00   2.7093365e+00   1.0768051e-05  -4.1096075e+00   1.9292487e+00   2.5726425e+00   2.7093365e+00
   1.1040000e+01   1.5797425e+00  -1.0847135e+00  -9.6455094e+00   2.5726533e+00   1.1134580e-03  -5.2839945e+00   2.7093366e+00   1.0732605e-05  -4.1096074e+00   1.9162959e+00   2.5726536e+00   2.7093366e+00
   1.1050000e+01   1.5689320e+00  -1.0776644e+00  -9.6408071e+00   2.5726645e+00   1.1177309e-03  -5.2839578e+00   2.7093367e+00   1.0689335e-05  -4.1096072e+00   1.9033939e+00   2.5726647e+00   2.7093367e+00
   1.1060000e+01   1.5581920e+00  -1.0706057e+00  -9.6352721e+00   2.5726757e+00   1.1214268e-03  -5.2839202e+00   2.7093368e+00   1.0638505e-05  -4.1096070e+00   1.8905446e+00   2.5726759e+00   2.7093368e+00
   1.1070000e+01   1.5475225e+00  -1.0635403e+00  -9.6289163e+00   2.5726869e+00   1.1245551e-03  -5.2838816e+00   2.7093370e+00   1.0580377e-05  -4.1096068e+00   1.8777497e+00   2.5726872e+00   2.7093370e+00
   1.1080000e+01   1.5369236e+00  -1.0564710e+00  -9.6217519e+00   2.5726982e+00   1.1271252e-03  -5.2838422e+00   2.7093371e+00   1.0515212e-05  -4.1096066e+00   1.8650108e+00   2.5726984e+00   2.7093371e+00
   1.1090000e+01   1.5263953e+00  -1.0494006e+00  -9.6137913e+00   2.5727095e+00   1.1291468e-03  -5.2838019e+00   2.7093372e+00   1.0443269e-05  -4.1096063e+00   1.8523294e+00   2.5727097e+00   2.7093372e+00
   1.1100000e+01   1.5159376e+00  -1.0423317e+00  -9.6050469e+00   2.5727208e+00   1.1306292e-03  -5.2837608e+00   2.7093373e+00   1.0364806e-05  -4.1096061e+00   1.8397071e+00   2.5727210e+00   2.7093373e+00
   1.1110000e+01   1.5055506e+00  -1.0352668e+00  -9.5955316e+00   2.5727321e+00   1.1315822e-03  -5.2837189e+00   2.7093374e+00   1.0280077e-05  -4.1096058e+00   1.8271453e+00   2.5727323e+00   2.7093374e+00
   1.1120000e+01   1.4952341e+00  -1.0282083e+00  -9.5852580e+00   2.5727434e+00   1.1320153e-03  -5.2836763e+00   2.7093375e+00   1.0189335e-05  -4.1096055e+00   1.8146452e+00   2.5727436e+00   2.7093375e+00
   1.1130000e+01   1.4849882e+00  -1.0211584e+00  -9.5742393e+00   2.5727547e+00   1.1319384e-03  -5.2836329e+00   2.7093376e+00   1.0092831e-05  -4.1096052e+00   1.8022082e+00   2.5727550e+00   2.7093376e+00
   1.1140000e+01   1.4748126e+00  -1.0141195e+00  -9.5624885e+00   2.5727660e+00   1.1313613e-03  -5.2835889e+00   2.7093377e+00   9.9908121e-06  -4.1096049e+00   1.7898354e+00   2.5727663e+00   2.7093377e+00
   1.1150000e+01   1.4647074e+00  -1.0070936e+00  -9.5500187e+00   2.5727773e+00   1.1302936e-03  -5.2835442e+00   2.7093378e+00   9.8835236e-06  -4.1096046e+00   1.7775278e+00   2.5727776e+00   2.7093378e+00
   1.1160000e+01   1.4546723e+00  -1.0000826e+00  -9.5368434e+00   2.5727886e+00   1.1287452e-03  -5.2834989e+00   2.7093379e+00   9.7712079e-06  -4.1096043e+00   1.7652866e+00   2.5727889e+00   2.7093379e+00
   1.1170000e+01   1.4447071e+00  -9.9308862e-01  -9.5229758e+00   2.5727999e+00   1.1267260e-03  -5.2834530e+00   2.7093380e+00   9.6541043e-06  -4.1096039e+00   1.7531126e+00   2.5728002e+00   2.7093380e+00
   1.1180000e+01   1.4348118e+00  -9.8611334e-01  -9.5084292e+00   2.5728112e+00   1.1242458e-03  -5.2834065e+00   2.7093381e+00   9.5324493e-06  -4.1096036e+00   1.7410068e+00   2.5728114e+00   2.7093381e+00
   1.1190000e+01   1.4249862e+00  -9.7915854e-01  -9.4932171e+00   2.5728224e+00   1.1213146e-03  -5.2833595e+00   2.7093382e+00   9.4064759e-06  -4.1096032e+00   1.7289699e+00   2.5728226e+00   2.7093382e+00
   1.1200000e+01   1.4152299e+00  -9.7222589e-01  -9.4773529e+00   2.5728336e+00   1.1179422e-03  -5.2833120e+00   2.7093383e+00   9.2764143e-06  -4.1096028e+00   1.7170029e+00   2.5728338e+00   2.7093383e+00
   1.1210000e+01   1.4055428e+00  -9.6531693e-01  -9.4608499e+00   2.5728447e+00   1.1141385e-03  -5.2832641e+00   2.7093383e+00   9.1424910e-06  -4.1096025e+00   1.7051063e+00   2.5728450e+00   2.7093383e+00
   1.1220000e+01   1.3959247e+00  -9.5843317e-01  -9.4437217e+00   2.5728559e+00   1.1099135e-03  -5.2832157e+00   2.7093384e+00   9.0049293e-06  -4.1096021e+00   1.6932808e+00   2.5728561e+00   2.7093384e+00
   1.1230000e+01   1.3863753e+00  -9.5157602e-01  -9.4259815e+00   2.5728669e+00   1.1052771e-03  -5.2831669e+00   2.7093385e+00   8.8639489e-06  -4.1096017e+00   1.6815271e+00   2.5728672e+00   2.7093385e+00
   1.1240000e+01   1.3768942e+00  -9.4474684e-01  -9.4076427e+00   2.5728780e+00   1.1002391e-03  -5.2831178e+00   2.7093386e+00   8.7197659e-06  -4.1096013e+00   1.6698456e+00   2.5728782e+00   2.7093386e+00
   1.1250000e+01   1.3674813e+00  -9.3794690e-01  -9.3887185e+00   2.5728889e+00   1.0948095e-03  -5.2830683e+00   2.7093387e+00   8.5725927e-06  -4.1096009e+00   1.6582369e+00   2.5728892e+00   2.7093387e+00
   1.1260000e+01   1.3581363e+00  -9.3117739e-01  -9.3692221e+00   2.5728999e+00   1.0889981e-03  -5.2830185e+00   2.7093388e+00   8.4226381e-06  -4.1096005e+00   1.6467014e+00   2.5729001e+00   2.7093388e+00
   1.1270000e+01   1.3488588e+00  -9.2443945e-01  -9.3491667e+00   2.5729107e+00   1.0828148e-03  -5.2829684e+00   2.7093389e+00   8.2701070e-06  -4.1096000e+00   1.6352395e+00   2.5729110e+00   2.7093389e+00
   1.1280000e+01   1.3396484e+00  -9.1773416e-01  -9.3285654e+00   2.5729215e+00   1.0762694e-03  -5.2829180e+00   2.7093389e+00   8.1152005e-06  -4.1095996e+00   1.6238516e+00   2.5729217e+00   2.7093389e+00
   1.1290000e+01   1.3305050e+00  -9.1106251e-01  -9.3074311e+00   2.5729322e+00   1.0693717e-03  -5.2828674e+00   2.7093390e+00   7.9581157e-06  -4.1095992e+00   1.6125379e+00   2.5729325e+00   2.7093390e+00
   1.1300000e+01   1.3214281e+00  -9.0442546e-01  -9.2857767e+00   2.5729429e+00   1.0621315e-03  -5.2828166e+00   2.7093391e+00   7.7990459e-06  -4.1095988e+00   1.6012987e+00   2.5729431e+00   2.7093391e+00
   1.1310000e+01   1.3124174e+00  -8.9782390e-01  -9.2636150e+00   2.5729535e+00   1.0545586e-03  -5.2827656e+00   2.7093392e+00   7.6381804e-06  -4.1095983e+00   1.5901343e+00   2.5729537e+00   2.7093392e+00
   1.1320000e+01   1.3034726e+00  -8.9125919e-01  -9.2409576e+00   2.5729640e+00   1.0466626e-03  -5.2827145e+00   2.7093393e+00   7.4757041e-06  -4.1095979e+00   1.5790452e+00   2.5729642e+00   2.7093393e+00
   1.1330000e+01   1.2945933e+00  -8.8473156e-01  -9.2178182e+00   2.5729744e+00   1.0384532e-03  -5.2826632e+00   2.7093393e+00   7.3117984e-06  -4.1095975e+00   1.5680312e+00   2.5729746e+00   2.7093393e+00
   1.1340000e+01   1.2857791e+00  -8.7824173e-01  -9.1942092e+00   2.5729848e+00   1.0299401e-03  -5.2826118e+00   2.7093394e+00   7.1466401e-06  -4.1095970e+00   1.5570923e+00   2.5729850e+00   2.7093394e+00
   1.1350000e+01   1.2770296e+00  -8.7179037e-01  -9.1701428e+00   2.5729950e+00   1.0211327e-03  -5.2825604e+00   2.7093395e+00   6.9804022e-06  -4.1095966e+00   1.5462286e+00   2.5729952e+00   2.7093395e+00
   1.1360000e+01   1.2683443e+00  -8.6537810e-01  -9.1456313e+00   2.5730052e+00   1.0120406e-03  -5.2825089e+00   2.7093395e+00   6.8132533e-06  -4.1095961e+00   1.5354402e+00   2.5730054e+00   2.7093395e+00
   1.1370000e+01   1.2597230e+00  -8.5900550e-01  -9.1206867e+00   2.5730152e+00   1.0026733e-03  -5.2824573e+00   2.7093396e+00   6.6453580e-06  -4.1095957e+00   1.5247270e+00   2.5730154e+00   2.7093396e+00
   1.1380000e+01   1.2511652e+00  -8.5267310e-01  -9.0953209e+00   2.5730252e+00   9.9304019e-04  -5.2824058e+00   2.7093397e+00   6.4768766e-06  -4.1095952e+00   1.5140891e+00   2.5730254e+00   2.7093397e+00
   1.1390000e+01   1.2426706e+00  -8.4638140e-01  -9.0695457e+00   2.5730351e+00   9.8315055e-04  -5.2823543e+00   2.7093397e+00   6.3079654e-06  -4.1095948e+00   1.5035264e+00   2.5730353e+00   2.7093397e+00
   1.1400000e+01   1.2342386e+00  -8.4013084e-01  -9.0433726e+00   2.5730449e+00   9.7301370e-04  -5.2823028e+00   2.7093398e+00   6.1387763e-06  -4.1095943e+00   1.4930388e+00   2.5730451e+00   2.7093398e+00
   1.1410000e+01   1.2258689e+00  -8.3392184e-01  -9.0168131e+00   2.5730546e+00   9.6263884e-04  -5.2822513e+00   2.7093399e+00   5.9694570e-06  -4.1095939e+00   1.4826261e+00   2.5730547e+00   2.7093399e+00
   1.1420000e+01   1.2175611e+00  -8.2775475e-01  -8.9898786e+00   2.5730641e+00   9.5203511e-04  -5.2822000e+00   2.7093399e+00   5.8001511e-06  -4.1095935e+00   1.4722884e+00   2.5730643e+00   2.7093399e+00
   1.1430000e+01   1.2093148e+00  -8.2162991e-01  -8.9625801e+00   2.5730736e+00   9.4121157e-04  -5.2821488e+00   2.7093400e+00   5.6309979e-06  -4.1095930e+00   1.4620253e+00   2.5730738e+00   2.7093400e+00
   1.1440000e+01   1.2011295e+00  -8.1554763e-01  -8.9349287e+00   2.5730830e+00   9.3017723e-04  -5.2820976e+00   2.7093400e+00   5.4621327e-06  -4.1095926e+00   1.4518367e+00   2.5730831e+00   2.7093400e+00
   1.1450000e+01   1.1930047e+00  -8.0950816e-01  -8.9069353e+00   2.5730922e+00   9.1894098e-04  -5.2820467e+00   2.7093401e+00   5.2936863e-06  -4.1095921e+00   1.4417225e+00   2.5730924e+00   2.7093401e+00
   1.1460000e+01   1.1849402e+00  -8.0351173e-01  -8.8786104e+00   2.5731013e+00   9.0751167e-04  -5.2819958e+00   2.7093401e+00   5.1257856e-06  -4.1095917e+00   1.4316824e+00   2.5731015e+00   2.7093401e+00
   1.1470000e+01   1.1769354e+00  -7.9755854e-01  -8.8499646e+00   2.5731103e+00   8.9589804e-04  -5.2819452e+00   2.7093402e+00   4.9585533e-06  -4.1095913e+00   1.4217161e+00   2.5731105e+00   2.7093402e+00
   1.1480000e+01   1.1689899e+00  -7.9164877e-01  -8.8210082e+00   2.5731192e+00   8.8410875e-04  -5.2818948e+00   2.7093402e+00   4.7921079e-06  -4.1095908e+00   1.4118233e+00   2.5731194e+00   2.7093402e+00
   1.1490000e+01   1.1611033e+00  -7.8578254e-01  -8.7917515e+00   2.5731280e+00   8.7215240e-04  -5.2818446e+00   2.7093403e+00   4.6265638e-06  -4.1095904e+00   1.4020039e+00   2.5731282e+00   2.7093403e+00
   1.1500000e+01   1.1532751e+00  -7.7995999e-01  -8.7622045e+00   2.5731367e+00   8.6003746e-04  -5.2817946e+00   2.7093403e+00   4.4620314e-06  -4.1095900e+00   1.3922575e+00   2.5731368e+00   2.7093403e+00
   1.1510000e+01   1.1455049e+00  -7.7418119e-01  -8.7323769e+00   2.5731452e+00   8.4777232e-04  -5.2817449e+00   2.7093404e+00   4.2986169e-06  -4.1095896e+00   1.3825838e+00   2.5731454e+00   2.7093404e+00
   1.1520000e+01   1.1377923e+00  -7.6844620e-01  -8.7022786e+00   2.5731536e+00   8.3536535e-04  -5.2816955e+00   2.7093404e+00   4.1364225e-06  -4.1095891e+00   1.3729825e+00   2.5731538e+00   2.7093404e+00
   1.1530000e+01   1.1301368e+00  -7.6275507e-01  -8.6719191e+00   2.5731619e+00   8.2282477e-04  -5.2816464e+00   2.7093405e+00   3.9755467e-06  -4.1095887e+00   1.3634532e+00   2.5731620e+00   2.7093405e+00
   1.1540000e+01   1.1225380e+00  -7.5710782e-01  -8.6413077e+00   2.5731701e+00   8.1015870e-04  -5.2815975e+00   2.7093405e+00   3.8160837e-06  -4.1095883e+00   1.3539955e+00   2.5731702e+00   2.7093405e+00
   1.1550000e+01   1.1149955e+00  -7.5150442e-01  -8.6104536e+00   2.5731781e+00   7.9737514e-04  -5.2815490e+00   2.7093405e+00   3.6581238e-06  -4.1095879e+00   1.3446092e+00   2.5731782e+00   2.7093405e+00
   1.1560000e+01   1.1075088e+00  -7.4594487e-01  -8.5793659e+00   2.5731860e+00   7.8448201e-04  -5.2815008e+00   2.7093406e+00   3.5017536e-06  -4.1095875e+00   1.3352937e+00   2.5731861e+00   2.7093406e+00
   1.1570000e+01   1.1000774e+00  -7.4042911e-01  -8.5480535e+00   2.5731938e+00   7.7148710e-04  -5.2814530e+00   2.7093406e+00   3.3470559e-06  -4.1095871e+00   1.3260488e+00   2.5731939e+00   2.7093406e+00
   1.1580000e+01   1.0927010e+00  -7.3495709e-01  -8.5165250e+00   2.5732014e+00   7.5839813e-04  -5.2814056e+00   2.7093406e+00   3.1941093e-06  -4.1095867e+00   1.3168741e+00   2.5732016e+00   2.7093406e+00
   1.1590000e+01   1.0853790e+00  -7.2952870e-01  -8.4847891e+00   2.5732090e+00   7.4522269e-04  -5.2813585e+00   2.7093407e+00   3.0429892e-06  -4.1095864e+00   1.3077690e+00   2.5732091e+00   2.7093407e+00
   1.1600000e+01   1.0781112e+00  -7.2414387e-01  -8.4528541e+00   2.5732163e+00   7.3196828e-04  -5.2813118e+00   2.7093407e+00   2.8937670e-06  -4.1095860e+00   1.2987332e+00   2.5732164e+00   2.7093407e+00
   1.1610000e+01   1.0708969e+00  -7.1880247e-01  -8.4207282e+00   2.5732236e+00   7.1864227e-04  -5.2812655e+00   2.7093407e+00   2.7465104e-06  -4.1095856e+00   1.2897663e+00   2.5732237e+00   2.7093407e+00
   1.1620000e+01   1.0637359e+00  -7.1350438e-01  -8.3884197e+00   2.5732307e+00   7.0525195e-04  -5.2812197e+00   2.7093407e+00   2.6012836e-06  -4.1095852e+00   1.2808679e+00   2.5732308e+00   2.7093407e+00
   1.1630000e+01   1.0566276e+00  -7.0824944e-01  -8.3559363e+00   2.5732377e+00   6.9180448e-04  -5.2811743e+00   2.7093408e+00   2.4581473e-06  -4.1095849e+00   1.2720374e+00   2.5732378e+00   2.7093408e+00
   1.1640000e+01   1.0495716e+00  -7.0303750e-01  -8.3232858e+00   2.5732445e+00   6.7830691e-04  -5.2811293e+00   2.7093408e+00   2.3171587e-06  -4.1095845e+00   1.2632744e+00   2.5732446e+00   2.7093408e+00
   1.1650000e+01   1.0425676e+00  -6.9786840e-01  -8.2904760e+00   2.5732513e+00   6.6476623e-04  -5.2810848e+00   2.7093408e+00   2.1783713e-06  -4.1095842e+00   1.2545786e+00   2.5732513e+00   2.7093408e+00
   1.1660000e+01   1.0356150e+00  -6.9274194e-01  -8.2575142e+00   2.5732578e+00   6.5118926e-04  -5.2810408e+00   2.7093408e+00   2.0418356e-06  -4.1095838e+00   1.2459493e+00   2.5732579e+00   2.7093408e+00
   1.1670000e+01   1.0287134e+00  -6.8765794e-01  -8.2244077e+00   2.5732643e+00   6.3758271e-04  -5.2809972e+00   2.7093409e+00   1.9075986e-06  -4.1095835e+00   1.2373863e+00   2.5732643e+00   2.7093409e+00
   1.1680000e+01   1.0218625e+00  -6.8261618e-01  -8.1911638e+00   2.5732706e+00   6.2395318e-04  -5.2809541e+00   2.7093409e+00   1.7757039e-06  -4.1095832e+00   1.2288889e+00   2.5732706e+00   2.7093409e+00
   1.1690000e+01   1.0150618e+00  -6.7761645e-01  -8.1577894e+00   2.5732767e+00   6.1030715e-04  -5.2809115e+00   2.7093409e+00   1.6461921e-06  -4.1095829e+00   1.2204567e+00   2.5732768e+00   2.7093409e+00
   1.1700000e+01   1.0083109e+00  -6.7265854e-01  -8.1242915e+00   2.5732828e+00   5.9665099e-04  -5.2808695e+00   2.7093409e+00   1.5191006e-06  -4.1095825e+00   1.2120893e+00   2.5732828e+00   2.7093409e+00
   1.1710000e+01   1.0016094e+00  -6.6774219e-01  -8.0906767e+00   2.5732887e+00   5.8299095e-04  -5.2808279e+00   2.7093409e+00   1.3944636e-06  -4.1095822e+00   1.2037861e+00   2.5732887e+00   2.7093409e+00
   1.1720000e+01   9.9495676e-01  -6.6286718e-01  -8.0569516e+00   2.5732944e+00   5.6933317e-04  -5.2807869e+00   2.7093409e+00   1.2723123e-06  -4.1095819e+00   1.1955467e+00   2.5732945e+00   2.7093409e+00
   1.1730000e+01   9.8835271e-01  -6.5803325e-01  -8.0231228e+00   2.5733000e+00   5.5568365e-04  -5.2807464e+00   2.7093409e+00   1.1526752e-06  -4.1095816e+00   1.1873706e+00   2.5733001e+00   2.7093409e+00
   1.1740000e+01   9.8179678e-01  -6.5324015e-01  -7.9891965e+00   2.5733055e+00   5.4204829e-04  -5.2807064e+00   2.7093410e+00   1.0355776e-06  -4.1095814e+00   1.1792572e+00   2.5733056e+00   2.7093410e+00
   1.1750000e+01   9.7528859e-01  -6.4848761e-01  -7.9551789e+00   2.5733109e+00   5.2843287e-04  -5.2806670e+00   2.7093410e+00   9.2104193e-07  -4.1095811e+00   1.1712062e+00   2.5733109e+00   2.7093410e+00
   1.1760000e+01   9.6882771e-01  -6.4377536e-01  -7.9210760e+00   2.5733161e+00   5.1484304e-04  -5.2806282e+00   2.7093410e+00   8.0907405e-07  -4.1095808e+00   1.1632170e+00   2.5733161e+00   2.7093410e+00
   1.1770000e+01   9.6241376e-01  -6.3910313e-01  -7.8868938e+00   2.5733212e+00   5.0128438e-04  -5.2805899e+00   2.7093410e+00   6.9973062e-07  -4.1095805e+00   1.1552892e+00   2.5733212e+00   2.7093410e+00
   1.1780000e+01   9.5604632e-01  -6.3447063e-01  -7.8526380e+00   2.5733261e+00   4.8776229e-04  -5.2805522e+00   2.7093410e+00   5.9302464e-07  -4.1095803e+00   1.1474221e+00   2.5733262e+00   2.7093410e+00
   1.1790000e+01   9.4972501e-01  -6.2987759e-01  -7.8183143e+00   2.5733309e+00   4.7428208e-04  -5.2805151e+00   2.7093410e+00   4.8896658e-07  -4.1095800e+00   1.1396155e+00   2.5733310e+00   2.7093410e+00
   1.1800000e+01   9.4344944e-01  -6.2532370e-01  -7.7839283e+00   2.5733356e+00   4.6084894e-04  -5.2804785e+00   2.7093410e+00   3.8756438e-07  -4.1095798e+00   1.1318686e+00   2.5733356e+00   2.7093410e+00
   1.1810000e+01   9.3721921e-01  -6.2080867e-01  -7.7494852e+00   2.5733401e+00   4.4746792e-04  -5.2804425e+00   2.7093410e+00   2.8882360e-07  -4.1095795e+00   1.1241811e+00   2.5733402e+00   2.7093410e+00
   1.1820000e+01   9.3103393e-01  -6.1633221e-01  -7.7149905e+00   2.5733445e+00   4.3414398e-04  -5.2804071e+00   2.7093410e+00   1.9269554e-07  -4.1095793e+00   1.1165525e+00   2.5733446e+00   2.7093410e+00
   1.1830000e+01   9.2489322e-01  -6.1189402e-01  -7.6804492e+00   2.5733488e+00   4.2088192e-04  -5.2803723e+00   2.7093410e+00   9.9213349e-08  -4.1095791e+00   1.1089823e+00   2.5733488e+00   2.7093410e+00
   1.1840000e+01   9.1879671e-01  -6.0749378e-01  -7.6458664e+00   2.5733529e+00   4.0768647e-04  -5.2803381e+00   2.7093410e+00   8.3769770e-09  -4.1095789e+00   1.1014700e+00   2.5733530e+00   2.7093410e+00
   1.1850000e+01   9.1274400e-01  -6.0313120e-01  -7.6112471e+00   2.5733569e+00   3.9456221e-04  -5.2803046e+00   2.7093410e+00  -7.9815800e-08  -4.1095786e+00   1.0940150e+00   2.5733570e+00   2.7093410e+00
   1.1860000e+01   9.0673474e-01  -5.9880595e-01  -7.5765959e+00   2.5733608e+00   3.8151359e-04  -5.2802716e+00   2.7093410e+00  -1.6536932e-07  -4.1095784e+00   1.0866170e+00   2.5733608e+00   2.7093410e+00
   1.1870000e+01   9.0076854e-01  -5.9451774e-01  -7.5419177e+00   2.5733646e+00   3.6854498e-04  -5.2802392e+00   2.7093410e+00  -2.4828999e-07  -4.1095782e+00   1.0792754e+00   2.5733646e+00   2.7093410e+00
   1.1880000e+01   8.9484503e-01  -5.9026624e-01  -7.5072171e+00   2.5733682e+00   3.5566061e-04  -5.2802074e+00   2.7093410e+00  -3.2858618e-07  -4.1095781e+00   1.0719897e+00   2.5733682e+00   2.7093410e+00
   1.1890000e+01   8.8896386e-01  -5.8605115e-01  -7.4724984e+00   2.5733717e+00   3.4286458e-04  -5.2801763e+00   2.7093410e+00  -4.0626820e-07  -4.1095779e+00   1.0647595e+00   2.5733717e+00   2.7093410e+00
   1.1900000e+01   8.8312466e-01  -5.8187213e-01  -7.4377661e+00   2.5733750e+00   3.3016090e-04  -5.2801457e+00   2.7093410e+00  -4.8134821e-07  -4.1095777e+00   1.0575842e+00   2.5733750e+00   2.7093410e+00
   1.1910000e+01   8.7732706e-01  -5.7772889e-01  -7.4030244e+00   2.5733783e+00   3.1755344e-04  -5.2801158e+00   2.7093410e+00  -5.5384016e-07  -4.1095775e+00   1.0504634e+00   2.5733783e+00   2.7093410e+00
   1.1920000e+01   8.7157072e-01  -5.7362109e-01  -7.3682775e+00   2.5733814e+00   3.0504597e-04  -5.2800865e+00   2.7093410e+00  -6.2375973e-07  -4.1095774e+00   1.0433967e+00   2.5733814e+00   2.7093410e+00
   1.1930000e+01   8.6585528e-01  -5.6954841e-01  -7.3335295e+00   2.5733843e+00   2.9264213e-04  -5.2800579e+00   2.7093410e+00  -6.9112427e-07  -4.1095772e+00   1.0363835e+00   2.5733844e+00   2.7093410e+00
   1.1940000e+01   8.6018039e-01  -5.6551055e-01  -7.2987842e+00   2.5733872e+00   2.8034547e-04  -5.2800298e+00   2.7093410e+00  -7.5595274e-07  -4.1095770e+00   1.0294234e+00   2.5733872e+00   2.7093410e+00
   1.1950000e+01   8.5454570e-01  -5.6150718e-01  -7.2640457e+00   2.5733899e+00   2.6815951e-04  -5.2800024e+00   2.7093410e+00  -8.1826562e-07  -4.1095769e+00   1.0225159e+00   2.5733900e+00   2.7093410e+00
   1.1960000e+01   8.4895088e-01  -5.5753797e-01  -7.2293176e+00   2.5733926e+00   2.5608757e-04  -5.2799756e+00   2.7093410e+00  -8.7808488e-07  -4.1095768e+00   1.0156605e+00   2.5733926e+00   2.7093410e+00
   1.1970000e+01   8.4339557e-01  -5.5360262e-01  -7.1946037e+00   2.5733950e+00   2.4413281e-04  -5.2799494e+00   2.7093409e+00  -9.3543391e-07  -4.1095766e+00   1.0088568e+00   2.5733951e+00   2.7093409e+00
   1.1980000e+01   8.3787945e-01  -5.4970079e-01  -7.1599075e+00   2.5733974e+00   2.3229832e-04  -5.2799238e+00   2.7093409e+00  -9.9033745e-07  -4.1095765e+00   1.0021043e+00   2.5733974e+00   2.7093409e+00
   1.1990000e+01   8.3240218e-01  -5.4583218e-01  -7.1252324e+00   2.5733997e+00   2.2057907e-04  -5.2798989e+00   2.7093409e+00  -1.0428215e-06  -4.1095764e+00   9.9540252e-01   2.5733997e+00   2.7093409e+00
   1.2000000e+01   8.2696343e-01  -5.4199647e-01  -7.0905820e+00   2.5734018e+00   2.0898729e-04  -5.2798746e+00   2.7093409e+00  -1.0929135e-06  -4.1095763e+00   9.8875108e-01   2.5734018e+00   2.7093409e+00
   1.2010000e+01   8.2156288e-01  -5.3819333e-01  -7.0559595e+00   2.5734038e+00   1.9752566e-04  -5.2798509e+00   2.7093409e+00  -1.1406417e-06  -4.1095762e+00   9.8214949e-01   2.5734038e+00   2.7093409e+00
   1.2020000e+01   8.1620019e-01  -5.3442245e-01  -7.0213682e+00   2.5734057e+00   1.8619673e-04  -5.2798279e+00   2.7093409e+00  -1.1860357e-06  -4.1095761e+00   9.7559730e-01   2.5734057e+00   2.7093409e+00
   1.2030000e+01   8.1087504e-01  -5.3068352e-01  -6.9868112e+00   2.5734075e+00   1.7500296e-04  -5.2798055e+00   2.7093409e+00  -1.2291263e-06  -4.1095760e+00   9.6909408e-01   2.5734075e+00   2.7093409e+00
   1.2040000e+01   8.0558713e-01  -5.2697623e-01  -6.9522916e+00   2.5734092e+00   1.6394671e-04  -5.2797836e+00   2.7093409e+00  -1.2699450e-06  -4.1095759e+00   9.6263938e-01   2.5734092e+00   2.7093409e+00
   1.2050000e+01   8.0033613e-01  -5.2330025e-01  -6.9178123e+00   2.5734108e+00   1.5303020e-04  -5.2797624e+00   2.7093409e+00  -1.3085245e-06  -4.1095758e+00   9.5623275e-01   2.5734108e+00   2.7093409e+00
   1.2060000e+01   7.9512174e-01  -5.1965529e-01  -6.8833763e+00   2.5734122e+00   1.4225559e-04  -5.2797418e+00   2.7093408e+00  -1.3448981e-06  -4.1095757e+00   9.4987378e-01   2.5734122e+00   2.7093408e+00
   1.2070000e+01   7.8994364e-01  -5.1604102e-01  -6.8489864e+00   2.5734136e+00   1.3162489e-04  -5.2797218e+00   2.7093408e+00  -1.3791004e-06  -4.1095756e+00   9.4356202e-01   2.5734136e+00   2.7093408e+00
   1.2080000e+01   7.8480152e-01  -5.1245715e-01  -6.8146454e+00   2.5734148e+00   1.2114004e-04  -5.2797025e+00   2.7093408e+00  -1.4111664e-06  -4.1095756e+00   9.3729705e-01   2.5734148e+00   2.7093408e+00
   1.2090000e+01   7.7969510e-01  -5.0890337e-01  -6.7803559e+00   2.5734160e+00   1.1080286e-04  -5.2796837e+00   2.7093408e+00  -1.4411320e-06  -4.1095755e+00   9.3107846e-01   2.5734160e+00   2.7093408e+00
   1.2100000e+01   7.7462406e-01  -5.0537938e-01  -6.7461206e+00   2.5734170e+00   1.0061510e-04  -5.2796655e+00   2.7093408e+00  -1.4690337e-06  -4.1095754e+00   9.2490581e-01   2.5734170e+00   2.7093408e+00
   1.2110000e+01   7.6958811e-01  -5.0188486e-01  -6.7119419e+00   2.5734180e+00   9.0578282e-05  -5.2796479e+00   2.7093408e+00  -1.4949087e-06  -4.1095754e+00   9.1877869e-01   2.5734180e+00   2.7093408e+00
   1.2120000e+01   7.6458696e-01  -4.9841953e-01  -6.6778224e+00   2.5734188e+00   8.0694210e-05  -5.2796309e+00   2.7093408e+00  -1.5187948e-06  -4.1095753e+00   9.1269669e-01   2.5734188e+00   2.7093408e+00
   1.2130000e+01   7.5962032e-01  -4.9498309e-01  -6.6437645e+00   2.5734196e+00   7.0964329e-05  -5.2796145e+00   2.7093407e+00  -1.5407303e-06  -4.1095753e+00   9.0665941e-01   2.5734196e+00   2.7093407e+00
   1.2140000e+01   7.5468789e-01  -4.9157523e-01  -6.6097705e+00   2.5734202e+00   6.1389986e-05  -5.2795987e+00   2.7093407e+00  -1.5607541e-06  -4.1095753e+00   9.0066643e-01   2.5734202e+00   2.7093407e+00
   1.2150000e+01   7.4978940e-01  -4.8819567e-01  -6.5758426e+00   2.5734208e+00   5.1973724e-05  -5.2795835e+00   2.7093407e+00  -1.5789054e-06  -4.1095752e+00   8.9471737e-01   2.5734208e+00   2.7093407e+00
   1.2160000e+01   7.4492457e-01  -4.8484411e-01  -6.5419832e+00   2.5734212e+00   4.2714701e-05  -5.2795689e+00   2.7093407e+00  -1.5952237e-06  -4.1095752e+00   8.8881181e-01   2.5734212e+00   2.7093407e+00
   1.2170000e+01   7.4009311e-01  -4.8152027e-01  -6.5081942e+00   2.5734216e+00   3.3614685e-05  -5.2795548e+00   2.7093407e+00  -1.6097493e-06  -4.1095752e+00   8.8294937e-01   2.5734216e+00   2.7093407e+00
   1.2180000e+01   7.3529475e-01  -4.7822386e-01  -6.4744778e+00   2.5734219e+00   2.4674851e-05  -5.2795413e+00   2.7093407e+00  -1.6225223e-06  -4.1095752e+00   8.7712966e-01   2.5734219e+00   2.7093407e+00
   1.2190000e+01   7.3052922e-01  -4.7495460e-01  -6.4408361e+00   2.5734221e+00   1.5895687e-05  -5.2795283e+00   2.7093406e+00  -1.6335834e-06  -4.1095751e+00   8.7135228e-01   2.5734221e+00   2.7093406e+00
   1.2200000e+01   7.2579624e-01  -4.7171219e-01  -6.4072709e+00   2.5734222e+00   7.2781922e-06  -5.2795159e+00   2.7093406e+00  -1.6429734e-06  -4.1095751e+00   8.6561688e-01   2.5734222e+00   2.7093406e+00
   1.2210000e+01   7.2109555e-01  -4.6849638e-01  -6.3737843e+00   2.5734222e+00  -1.1768762e-06  -5.2795041e+00   2.7093406e+00  -1.6507333e-06  -4.1095751e+00   8.5992305e-01   2.5734222e+00   2.7093406e+00
   1.2220000e+01   7.1642689e-01  -4.6530687e-01  -6.3403779e+00   2.5734221e+00  -9.4691136e-06  -5.2794928e+00   2.7093406e+00  -1.6569043e-06  -4.1095751e+00   8.5427043e-01   2.5734221e+00   2.7093406e+00
   1.2230000e+01   7.1178999e-01  -4.6214339e-01  -6.3070538e+00   2.5734220e+00  -1.7597724e-05  -5.2794820e+00   2.7093406e+00  -1.6615276e-06  -4.1095751e+00   8.4865865e-01   2.5734220e+00   2.7093406e+00
   1.2240000e+01   7.0718459e-01  -4.5900567e-01  -6.2738134e+00   2.5734217e+00  -2.5562426e-05  -5.2794718e+00   2.7093406e+00  -1.6646446e-06  -4.1095751e+00   8.4308734e-01   2.5734217e+00   2.7093406e+00
   1.2250000e+01   7.0261045e-01  -4.5589345e-01  -6.2406587e+00   2.5734214e+00  -3.3362822e-05  -5.2794621e+00   2.7093405e+00  -1.6662966e-06  -4.1095751e+00   8.3755613e-01   2.5734214e+00   2.7093405e+00
   1.2260000e+01   6.9806729e-01  -4.5280645e-01  -6.2075911e+00   2.5734211e+00  -4.0998603e-05  -5.2794529e+00   2.7093405e+00  -1.6665251e-06  -4.1095751e+00   8.3206468e-01   2.5734211e+00   2.7093405e+00
   1.2270000e+01   6.9355488e-01  -4.4974442e-01  -6.1746124e+00   2.5734206e+00  -4.8469537e-05  -5.2794443e+00   2.7093405e+00  -1.6653714e-06  -4.1095751e+00   8.2661261e-01   2.5734206e+00   2.7093405e+00
   1.2280000e+01   6.8907297e-01  -4.4670708e-01  -6.1417239e+00   2.5734201e+00  -5.5775472e-05  -5.2794361e+00   2.7093405e+00  -1.6628767e-06  -4.1095752e+00   8.2119959e-01   2.5734201e+00   2.7093405e+00
   1.2290000e+01   6.8462130e-01  -4.4369419e-01  -6.1089273e+00   2.5734195e+00  -6.2916333e-05  -5.2794285e+00   2.7093405e+00  -1.6590823e-06  -4.1095752e+00   8.1582526e-01   2.5734195e+00   2.7093405e+00
   1.2300000e+01   6.8019964e-01  -4.4070548e-01  -6.0762239e+00   2.5734188e+00  -6.9892122e-05  -5.2794213e+00   2.7093405e+00  -1.6540292e-06  -4.1095752e+00   8.1048928e-01   2.5734188e+00   2.7093405e+00
   1.2310000e+01   6.7580775e-01  -4.3774071e-01  -6.0436152e+00   2.5734181e+00  -7.6702915e-05  -5.2794147e+00   2.7093404e+00  -1.6477584e-06  -4.1095752e+00   8.0519131e-01   2.5734181e+00   2.7093404e+00
   1.2320000e+01   6.7144538e-01  -4.3479962e-01  -6.0111025e+00   2.5734172e+00  -8.3348858e-05  -5.2794085e+00   2.7093404e+00  -1.6403104e-06  -4.1095753e+00   7.9993101e-01   2.5734173e+00   2.7093404e+00
   1.2330000e+01   6.6711231e-01  -4.3188197e-01  -5.9786871e+00   2.5734164e+00  -8.9830171e-05  -5.2794028e+00   2.7093404e+00  -1.6317259e-06  -4.1095753e+00   7.9470804e-01   2.5734164e+00   2.7093404e+00
   1.2340000e+01   6.6280829e-01  -4.2898751e-01  -5.9463703e+00   2.5734154e+00  -9.6147140e-05  -5.2793976e+00   2.7093404e+00  -1.6220450e-06  -4.1095753e+00   7.8952208e-01   2.5734154e+00   2.7093404e+00
   1.2350000e+01   6.5853311e-01  -4.2611599e-01  -5.9141533e+00   2.5734144e+00  -1.0230012e-04  -5.2793929e+00   2.7093404e+00  -1.6113078e-06  -4.1095754e+00   7.8437280e-01   2.5734144e+00   2.7093404e+00
   1.2360000e+01   6.5428652e-01  -4.2326718e-01  -5.8820372e+00   2.5734134e+00  -1.0828954e-04  -5.2793886e+00   2.7093404e+00  -1.5995540e-06  -4.1095754e+00   7.7925988e-01   2.5734134e+00   2.7093404e+00
   1.2370000e+01   6.5006831e-01  -4.2044084e-01  -5.8500233e+00   2.5734123e+00  -1.1411588e-04  -5.2793848e+00   2.7093403e+00  -1.5868228e-06  -4.1095754e+00   7.7418299e-01   2.5734123e+00   2.7093403e+00
   1.2380000e+01   6.4587825e-01  -4.1763673e-01  -5.8181126e+00   2.5734111e+00  -1.1977969e-04  -5.2793814e+00   2.7093403e+00  -1.5731533e-06  -4.1095755e+00   7.6914183e-01   2.5734111e+00   2.7093403e+00
   1.2390000e+01   6.4171611e-01  -4.1485463e-01  -5.7863062e+00   2.5734098e+00  -1.2528158e-04  -5.2793784e+00   2.7093403e+00  -1.5585843e-06  -4.1095755e+00   7.6413607e-01   2.5734099e+00   2.7093403e+00
   1.2400000e+01   6.3758169e-01  -4.1209430e-01  -5.7546051e+00   2.5734086e+00  -1.3062223e-04  -5.2793759e+00   2.7093403e+00  -1.5431538e-06  -4.1095756e+00   7.5916541e-01   2.5734086e+00   2.7093403e+00
   1.2410000e+01   6.3347476e-01  -4.0935552e-01  -5.7230102e+00   2.5734072e+00  -1.3581209e-04  -5.2793738e+00   2.7093403e+00  -1.5269000e-06  -4.1095756e+00   7.5422955e-01   2.5734072e+00   2.7093403e+00
   1.2420000e+01   6.2939511e-01  -4.0663807e-01  -5.6915226e+00   2.5734058e+00  -1.4084255e-04  -5.2793721e+00   2.7093403e+00  -1.5098601e-06  -4.1095757e+00   7.4932818e-01   2.5734058e+00   2.7093403e+00
   1.2430000e+01   6.2534253e-01  -4.0394171e-01  -5.6601432e+00   2.5734044e+00  -1.4571442e-04  -5.2793708e+00   2.7093403e+00  -1.4920711e-06  -4.1095757e+00   7.4446100e-01   2.5734044e+00   2.7093403e+00
   1.2440000e+01   6.2131681e-01  -4.0126624e-01  -5.6288728e+00   2.5734029e+00  -1.5042857e-04  -5.2793699e+00   2.7093402e+00  -1.4735697e-06  -4.1095758e+00   7.3962772e-01   2.5734029e+00   2.7093402e+00
   1.2450000e+01   6.1731773e-01  -3.9861143e-01  -5.5977123e+00   2.5734014e+00  -1.5498593e-04  -5.2793694e+00   2.7093402e+00  -1.4543919e-06  -4.1095758e+00   7.3482805e-01   2.5734014e+00   2.7093402e+00
   1.2460000e+01   6.1334510e-01  -3.9597708e-01  -5.5666625e+00   2.5733998e+00  -1.5938748e-04  -5.2793693e+00   2.7093402e+00  -1.4345732e-06  -4.1095759e+00   7.3006168e-01   2.5733998e+00   2.7093402e+00
   1.2470000e+01   6.0939871e-01  -3.9336297e-01  -5.5357243e+00   2.5733982e+00  -1.6363424e-04  -5.2793695e+00   2.7093402e+00  -1.4141487e-06  -4.1095759e+00   7.2532835e-01   2.5733982e+00   2.7093402e+00
   1.2480000e+01   6.0547836e-01  -3.9076890e-01  -5.5048982e+00   2.5733965e+00  -1.6772729e-04  -5.2793702e+00   2.7093402e+00  -1.3931529e-06  -4.1095760e+00   7.2062776e-01   2.5733965e+00   2.7093402e+00
   1.2490000e+01   6.0158385e-01  -3.8819465e-01  -5.4741851e+00   2.5733948e+00  -1.7166775e-04  -5.2793712e+00   2.7093402e+00  -1.3716198e-06  -4.1095761e+00   7.1595964e-01   2.5733948e+00   2.7093402e+00
   1.2500000e+01   5.9771498e-01  -3.8564002e-01  -5.4435857e+00   2.5733931e+00  -1.7545680e-04  -5.2793726e+00   2.7093402e+00  -1.3495830e-06  -4.1095761e+00   7.1132371e-01   2.5733931e+00   2.7093402e+00
   1.2510000e+01   5.9387156e-01  -3.8310482e-01  -5.4131005e+00   2.5733913e+00  -1.7909564e-04  -5.2793743e+00   2.7093401e+00  -1.3270752e-06  -4.1095762e+00   7.0671970e-01   2.5733913e+00   2.7093401e+00
   1.2520000e+01   5.9005340e-01  -3.8058884e-01  -5.3827304e+00   2.5733895e+00  -1.8258554e-04  -5.2793763e+00   2.7093401e+00  -1.3041288e-06  -4.1095763e+00   7.0214733e-01   2.5733895e+00   2.7093401e+00
   1.2530000e+01   5.8626029e-01  -3.7809189e-01  -5.3524757e+00   2.5733877e+00  -1.8592780e-04  -5.2793787e+00   2.7093401e+00  -1.2807755e-06  -4.1095763e+00   6.9760634e-01   2.5733877e+00   2.7093401e+00
   1.2540000e+01   5.8249206e-01  -3.7561378e-01  -5.3223373e+00   2.5733858e+00  -1.8912375e-04  -5.2793815e+00   2.7093401e+00  -1.2570465e-06  -4.1095764e+00   6.9309647e-01   2.5733858e+00   2.7093401e+00
   1.2550000e+01   5.7874852e-01  -3.7315431e-01  -5.2923155e+00   2.5733839e+00  -1.9217481e-04  -5.2793845e+00   2.7093401e+00  -1.2329724e-06  -4.1095765e+00   6.8861745e-01   2.5733839e+00   2.7093401e+00
   1.2560000e+01   5.7502948e-01  -3.7071329e-01  -5.2624109e+00   2.5733820e+00  -1.9508238e-04  -5.2793879e+00   2.7093401e+00  -1.2085830e-06  -4.1095765e+00   6.8416902e-01   2.5733820e+00   2.7093401e+00
   1.2570000e+01   5.7133475e-01  -3.6829054e-01  -5.2326240e+00   2.5733800e+00  -1.9784793e-04  -5.2793915e+00   2.7093401e+00  -1.1839077e-06  -4.1095766e+00   6.7975093e-01   2.5733800e+00   2.7093401e+00
   1.2580000e+01   5.6766416e-01  -3.6588587e-01  -5.2029553e+00   2.5733780e+00  -2.0047293e-04  -5.2793955e+00   2.7093401e+00  -1.1589752e-06  -4.1095767e+00   6.7536292e-01   2.5733780e+00   2.7093401e+00
   1.2590000e+01   5.6401753e-01  -3.6349911e-01  -5.1734052e+00   2.5733760e+00  -2.0295891e-04  -5.2793997e+00   2.7093400e+00  -1.1338136e-06  -4.1095767e+00   6.7100475e-01   2.5733760e+00   2.7093400e+00
   1.2600000e+01   5.6039467e-01  -3.6113006e-01  -5.1439742e+00   2.5733739e+00  -2.0530742e-04  -5.2794043e+00   2.7093400e+00  -1.1084503e-06  -4.1095768e+00   6.6667617e-01   2.5733739e+00   2.7093400e+00
   1.2610000e+01   5.5679542e-01  -3.5877856e-01  -5.1146627e+00   2.5733719e+00  -2.0752005e-04  -5.2794091e+00   2.7093400e+00  -1.0829122e-06  -4.1095769e+00   6.6237693e-01   2.5733719e+00   2.7093400e+00
   1.2620000e+01   5.5321959e-01  -3.5644443e-01  -5.0854710e+00   2.5733698e+00  -2.0959841e-04  -5.2794142e+00   2.7093400e+00  -1.0572254e-06  -4.1095769e+00   6.5810679e-01   2.5733698e+00   2.7093400e+00
   1.2630000e+01   5.4966702e-01  -3.5412750e-01  -5.0563995e+00   2.5733677e+00  -2.1154415e-04  -5.2794195e+00   2.7093400e+00  -1.0314156e-06  -4.1095770e+00   6.5386552e-01   2.5733677e+00   2.7093400e+00
   1.2640000e+01   5.4613752e-01  -3.5182759e-01  -5.0274485e+00   2.5733655e+00  -2.1335893e-04  -5.2794251e+00   2.7093400e+00  -1.0055075e-06  -4.1095771e+00   6.4965287e-01   2.5733656e+00   2.7093400e+00
   1.2650000e+01   5.4263094e-01  -3.4954454e-01  -4.9986184e+00   2.5733634e+00  -2.1504444e-04  -5.2794310e+00   2.7093400e+00  -9.7952541e-07  -4.1095771e+00   6.4546861e-01   2.5733634e+00   2.7093400e+00
   1.2660000e+01   5.3914711e-01  -3.4727818e-01  -4.9699095e+00   2.5733612e+00  -2.1660243e-04  -5.2794370e+00   2.7093400e+00  -9.5349298e-07  -4.1095772e+00   6.4131252e-01   2.5733613e+00   2.7093400e+00
   1.2670000e+01   5.3568586e-01  -3.4502835e-01  -4.9413220e+00   2.5733591e+00  -2.1803462e-04  -5.2794434e+00   2.7093400e+00  -9.2743313e-07  -4.1095773e+00   6.3718435e-01   2.5733591e+00   2.7093400e+00
   1.2680000e+01   5.3224702e-01  -3.4279488e-01  -4.9128561e+00   2.5733569e+00  -2.1934278e-04  -5.2794499e+00   2.7093399e+00  -9.0136819e-07  -4.1095773e+00   6.3308389e-01   2.5733569e+00   2.7093399e+00
   1.2690000e+01   5.2883043e-01  -3.4057761e-01  -4.8845122e+00   2.5733547e+00  -2.2052871e-04  -5.2794567e+00   2.7093399e+00  -8.7531981e-07  -4.1095774e+00   6.2901092e-01   2.5733547e+00   2.7093399e+00
   1.2700000e+01   5.2543594e-01  -3.3837640e-01  -4.8562904e+00   2.5733525e+00  -2.2159422e-04  -5.2794636e+00   2.7093399e+00  -8.4930900e-07  -4.1095775e+00   6.2496521e-01   2.5733525e+00   2.7093399e+00
   1.2710000e+01   5.2206337e-01  -3.3619107e-01  -4.8281910e+00   2.5733502e+00  -2.2254112e-04  -5.2794708e+00   2.7093399e+00  -8.2335615e-07  -4.1095775e+00   6.2094654e-01   2.5733503e+00   2.7093399e+00
   1.2720000e+01   5.1871258e-01  -3.3402148e-01  -4.8002141e+00   2.5733480e+00  -2.2337127e-04  -5.2794782e+00   2.7093399e+00  -7.9748098e-07  -4.1095776e+00   6.1695469e-01   2.5733480e+00   2.7093399e+00
   1.2730000e+01   5.1538341e-01  -3.3186748e-01  -4.7723598e+00   2.5733458e+00  -2.2408653e-04  -5.2794857e+00   2.7093399e+00  -7.7170259e-07  -4.1095777e+00   6.1298946e-01   2.5733458e+00   2.7093399e+00
   1.2740000e+01   5.1207569e-01  -3.2972890e-01  -4.7446284e+00   2.5733435e+00  -2.2468878e-04  -5.2794935e+00   2.7093399e+00  -7.4603941e-07  -4.1095777e+00   6.0905063e-01   2.5733435e+00   2.7093399e+00
   1.2750000e+01   5.0878929e-01  -3.2760562e-01  -4.7170199e+00   2.5733413e+00  -2.2517990e-04  -5.2795014e+00   2.7093399e+00  -7.2050929e-07  -4.1095778e+00   6.0513798e-01   2.5733413e+00   2.7093399e+00
   1.2760000e+01   5.0552404e-01  -3.2549748e-01  -4.6895345e+00   2.5733390e+00  -2.2556180e-04  -5.2795095e+00   2.7093399e+00  -6.9512940e-07  -4.1095779e+00   6.0125133e-01   2.5733390e+00   2.7093399e+00
   1.2770000e+01   5.0227979e-01  -3.2340433e-01  -4.6621723e+00   2.5733368e+00  -2.2583640e-04  -5.2795177e+00   2.7093399e+00  -6.6991631e-07  -4.1095779e+00   5.9739045e-01   2.5733368e+00   2.7093399e+00
   1.2780000e+01   4.9905640e-01  -3.2132604e-01  -4.6349333e+00   2.5733345e+00  -2.2600563e-04  -5.2795261e+00   2.7093399e+00  -6.4488597e-07  -4.1095780e+00   5.9355515e-01   2.5733345e+00   2.7093399e+00
   1.2790000e+01   4.9585372e-01  -3.1926246e-01  -4.6078177e+00   2.5733323e+00  -2.2607142e-04  -5.2795347e+00   2.7093399e+00  -6.2005370e-07  -4.1095781e+00   5.8974522e-01   2.5733323e+00   2.7093399e+00
   1.2800000e+01   4.9267160e-01  -3.1721345e-01  -4.5808254e+00   2.5733300e+00  -2.2603572e-04  -5.2795434e+00   2.7093399e+00  -5.9543422e-07  -4.1095781e+00   5.8596048e-01   2.5733300e+00   2.7093399e+00
   1.2810000e+01   4.8950990e-01  -3.1517889e-01  -4.5539565e+00   2.5733277e+00  -2.2590049e-04  -5.2795522e+00   2.7093399e+00  -5.7104164e-07  -4.1095782e+00   5.8220071e-01   2.5733277e+00   2.7093399e+00
   1.2820000e+01   4.8636847e-01  -3.1315862e-01  -4.5272111e+00   2.5733255e+00  -2.2566768e-04  -5.2795611e+00   2.7093398e+00  -5.4688948e-07  -4.1095782e+00   5.7846574e-01   2.5733255e+00   2.7093398e+00
   1.2830000e+01   4.8324717e-01  -3.1115253e-01  -4.5005891e+00   2.5733232e+00  -2.2533926e-04  -5.2795702e+00   2.7093398e+00  -5.2299065e-07  -4.1095783e+00   5.7475536e-01   2.5733232e+00   2.7093398e+00
   1.2840000e+01   4.8014585e-01  -3.0916047e-01  -4.4740906e+00   2.5733210e+00  -2.2491721e-04  -5.2795794e+00   2.7093398e+00  -4.9935749e-07  -4.1095784e+00   5.7106938e-01   2.5733210e+00   2.7093398e+00
   1.2850000e+01   4.7706439e-01  -3.0718232e-01  -4.4477155e+00   2.5733187e+00  -2.2440349e-04  -5.2795887e+00   2.7093398e+00  -4.7600175e-07  -4.1095784e+00   5.6740763e-01   2.5733187e+00   2.7093398e+00
   1.2860000e+01   4.7400264e-01  -3.0521795e-01  -4.4214638e+00   2.5733165e+00  -2.2380010e-04  -5.2795981e+00   2.7093398e+00  -4.5293462e-07  -4.1095785e+00   5.6376990e-01   2.5733165e+00   2.7093398e+00
   1.2870000e+01   4.7096047e-01  -3.0326724e-01  -4.3953354e+00   2.5733142e+00  -2.2310900e-04  -5.2796076e+00   2.7093398e+00  -4.3016671e-07  -4.1095785e+00   5.6015603e-01   2.5733143e+00   2.7093398e+00
   1.2880000e+01   4.6793773e-01  -3.0133005e-01  -4.3693303e+00   2.5733120e+00  -2.2233219e-04  -5.2796172e+00   2.7093398e+00  -4.0770808e-07  -4.1095786e+00   5.5656582e-01   2.5733120e+00   2.7093398e+00
   1.2890000e+01   4.6493429e-01  -2.9940626e-01  -4.3434485e+00   2.5733098e+00  -2.2147164e-04  -5.2796269e+00   2.7093398e+00  -3.8556826e-07  -4.1095787e+00   5.5299910e-01   2.5733098e+00   2.7093398e+00
   1.2900000e+01   4.6195003e-01  -2.9749576e-01  -4.3176899e+00   2.5733076e+00  -2.2052933e-04  -5.2796367e+00   2.7093398e+00  -3.6375620e-07  -4.1095787e+00   5.4945569e-01   2.5733076e+00   2.7093398e+00
   1.2910000e+01   4.5898480e-01  -2.9559841e-01  -4.2920543e+00   2.5733054e+00  -2.1950725e-04  -5.2796465e+00   2.7093398e+00  -3.4228036e-07  -4.1095788e+00   5.4593541e-01   2.5733054e+00   2.7093398e+00
   1.2920000e+01   4.5603848e-01  -2.9371412e-01  -4.2665417e+00   2.5733032e+00  -2.1840736e-04  -5.2796564e+00   2.7093398e+00  -3.2114864e-07  -4.1095788e+00   5.4243809e-01   2.5733032e+00   2.7093398e+00
   1.2930000e+01   4.5311094e-01  -2.9184275e-01  -4.2411520e+00   2.5733010e+00  -2.1723165e-04  -5.2796663e+00   2.7093398e+00  -3.0036845e-07  -4.1095789e+00   5.3896355e-01   2.5733010e+00   2.7093398e+00
   1.2940000e+01   4.5020205e-01  -2.8998418e-01  -4.2158851e+00   2.5732989e+00  -2.1598209e-04  -5.2796764e+00   2.7093398e+00  -2.7994668e-07  -4.1095789e+00   5.3551163e-01   2.5732989e+00   2.7093398e+00
   1.2950000e+01   4.4731167e-01  -2.8813832e-01  -4.1907407e+00   2.5732967e+00  -2.1466064e-04  -5.2796864e+00   2.7093398e+00  -2.5988972e-07  -4.1095790e+00   5.3208216e-01   2.5732967e+00   2.7093398e+00
   1.2960000e+01   4.4443969e-01  -2.8630504e-01  -4.1657189e+00   2.5732946e+00  -2.1326928e-04  -5.2796965e+00   2.7093398e+00  -2.4020350e-07  -4.1095790e+00   5.2867496e-01   2.5732946e+00   2.7093398e+00
   1.2970000e+01   4.4158598e-01  -2.8448423e-01  -4.1408193e+00   2.5732924e+00  -2.1180996e-04  -5.2797067e+00   2.7093398e+00  -2.2089344e-07  -4.1095791e+00   5.2528988e-01   2.5732925e+00   2.7093398e+00
   1.2980000e+01   4.3875042e-01  -2.8267578e-01  -4.1160420e+00   2.5732903e+00  -2.1028464e-04  -5.2797169e+00   2.7093398e+00  -2.0196449e-07  -4.1095791e+00   5.2192674e-01   2.5732903e+00   2.7093398e+00
   1.2990000e+01   4.3593287e-01  -2.8087959e-01  -4.0913867e+00   2.5732882e+00  -2.0869524e-04  -5.2797271e+00   2.7093398e+00  -1.8342118e-07  -4.1095792e+00   5.1858540e-01   2.5732883e+00   2.7093398e+00
   1.3000000e+01   4.3313323e-01  -2.7909554e-01  -4.0668532e+00   2.5732862e+00  -2.0704370e-04  -5.2797373e+00   2.7093398e+00  -1.6526093e-07  -4.1095792e+00   5.1526567e-01   2.5732862e+00   2.7093398e+00
   1.3010000e+01   4.3035137e-01  -2.7732353e-01  -4.0424413e+00   2.5732841e+00  -2.0533194e-04  -5.2797476e+00   2.7093398e+00  -1.4749827e-07  -4.1095792e+00   5.1196742e-01   2.5732841e+00   2.7093398e+00
   1.3020000e+01   4.2758716e-01  -2.7556346e-01  -4.0181509e+00   2.5732821e+00  -2.0356187e-04  -5.2797579e+00   2.7093398e+00  -1.3013617e-07  -4.1095793e+00   5.0869048e-01   2.5732821e+00   2.7093398e+00
   1.3030000e+01   4.2484049e-01  -2.7381523e-01  -3.9939818e+00   2.5732800e+00  -2.0173538e-04  -5.2797682e+00   2.7093398e+00  -1.1317716e-07  -4.1095793e+00   5.0543469e-01   2.5732800e+00   2.7093398e+00
   1.3040000e+01   4.2211125e-01  -2.7207872e-01  -3.9699337e+00   2.5732780e+00  -1.9985436e-04  -5.2797785e+00   2.7093398e+00  -9.6623386e-08  -4.1095794e+00   5.0219990e-01   2.5732780e+00   2.7093398e+00
   1.3050000e+01   4.1939931e-01  -2.7035385e-01  -3.9460064e+00   2.5732760e+00  -1.9792070e-04  -5.2797888e+00   2.7093398e+00  -8.0476579e-08  -4.1095794e+00   4.9898596e-01   2.5732760e+00   2.7093398e+00
   1.3060000e+01   4.1670457e-01  -2.6864051e-01  -3.9221997e+00   2.5732741e+00  -1.9593625e-04  -5.2797990e+00   2.7093398e+00  -6.4738091e-08  -4.1095794e+00   4.9579272e-01   2.5732741e+00   2.7093398e+00
   1.3070000e+01   4.1402689e-01  -2.6693860e-01  -3.8985134e+00   2.5732721e+00  -1.9390287e-04  -5.2798093e+00   2.7093398e+00  -4.9408896e-08  -4.1095795e+00   4.9262002e-01   2.5732721e+00   2.7093398e+00
   1.3080000e+01   4.1136618e-01  -2.6524802e-01  -3.8749473e+00   2.5732702e+00  -1.9182239e-04  -5.2798196e+00   2.7093398e+00  -3.4489604e-08  -4.1095795e+00   4.8946772e-01   2.5732702e+00   2.7093398e+00
   1.3090000e+01   4.0872232e-01  -2.6356869e-01  -3.8515010e+00   2.5732683e+00  -1.8969664e-04  -5.2798298e+00   2.7093398e+00  -1.9980466e-08  -4.1095796e+00   4.8633568e-01   2.5732683e+00   2.7093398e+00
   1.3100000e+01   4.0609519e-01  -2.6190051e-01  -3.8281743e+00   2.5732664e+00  -1.8752742e-04  -5.2798401e+00   2.7093398e+00  -5.8709199e-09  -4.1095796e+00   4.8322374e-01   2.5732664e+00   2.7093398e+00
   1.3110000e+01   4.0348469e-01  -2.6024337e-01  -3.8049671e+00   2.5732645e+00  -1.8531653e-04  -5.2798503e+00   2.7093398e+00   7.8317704e-09  -4.1095796e+00   4.8013176e-01   2.5732645e+00   2.7093398e+00
   1.3120000e+01   4.0089071e-01  -2.5859720e-01  -3.7818789e+00   2.5732627e+00  -1.8306573e-04  -5.2798604e+00   2.7093398e+00   2.1128166e-08  -4.1095797e+00   4.7705961e-01   2.5732627e+00   2.7093398e+00
   1.3130000e+01   3.9831313e-01  -2.5696190e-01  -3.7589096e+00   2.5732609e+00  -1.8077681e-04  -5.2798706e+00   2.7093398e+00   3.4019149e-08  -4.1095797e+00   4.7400714e-01   2.5732609e+00   2.7093398e+00
   1.3140000e+01   3.9575185e-01  -2.5533738e-01  -3.7360588e+00   2.5732591e+00  -1.7845149e-04  -5.2798807e+00   2.7093398e+00   4.6505906e-08  -4.1095797e+00   4.7097420e-01   2.5732591e+00   2.7093398e+00
   1.3150000e+01   3.9320675e-01  -2.5372355e-01  -3.7133263e+00   2.5732573e+00  -1.7608236e-04  -5.2798907e+00   2.7093398e+00   5.8589928e-08  -4.1095797e+00   4.6796067e-01   2.5732573e+00   2.7093398e+00
   1.3160000e+01   3.9067775e-01  -2.5212032e-01  -3.6907118e+00   2.5732556e+00  -1.7368075e-04  -5.2799007e+00   2.7093398e+00   7.0272990e-08  -4.1095798e+00   4.6496641e-01   2.5732556e+00   2.7093398e+00
   1.3170000e+01   3.8816472e-01  -2.5052761e-01  -3.6682150e+00   2.5732538e+00  -1.7124835e-04  -5.2799107e+00   2.7093398e+00   8.1557150e-08  -4.1095798e+00   4.6199127e-01   2.5732539e+00   2.7093398e+00
   1.3180000e+01   3.8566756e-01  -2.4894533e-01  -3.6458356e+00   2.5732522e+00  -1.6878683e-04  -5.2799206e+00   2.7093398e+00   9.2444734e-08  -4.1095798e+00   4.5903513e-01   2.5732522e+00   2.7093398e+00
   1.3190000e+01   3.8318618e-01  -2.4737340e-01  -3.6235732e+00   2.5732505e+00  -1.6629783e-04  -5.2799305e+00   2.7093398e+00   1.0293833e-07  -4.1095799e+00   4.5609785e-01   2.5732505e+00   2.7093398e+00
   1.3200000e+01   3.8072046e-01  -2.4581173e-01  -3.6014277e+00   2.5732488e+00  -1.6378299e-04  -5.2799403e+00   2.7093398e+00   1.1304076e-07  -4.1095799e+00   4.5317930e-01   2.5732488e+00   2.7093398e+00
   1.3210000e+01   3.7827030e-01  -2.4426025e-01  -3.5793985e+00   2.5732472e+00  -1.6124391e-04  -5.2799500e+00   2.7093398e+00   1.2275511e-07  -4.1095799e+00   4.5027935e-01   2.5732472e+00   2.7093398e+00
   1.3220000e+01   3.7583561e-01  -2.4271886e-01  -3.5574855e+00   2.5732456e+00  -1.5868220e-04  -5.2799597e+00   2.7093398e+00   1.3208469e-07  -4.1095799e+00   4.4739787e-01   2.5732456e+00   2.7093398e+00
   1.3230000e+01   3.7341629e-01  -2.4118749e-01  -3.5356884e+00   2.5732440e+00  -1.5609940e-04  -5.2799693e+00   2.7093398e+00   1.4103302e-07  -4.1095799e+00   4.4453473e-01   2.5732440e+00   2.7093398e+00
   1.3240000e+01   3.7101222e-01  -2.3966605e-01  -3.5140067e+00   2.5732425e+00  -1.5349708e-04  -5.2799788e+00   2.7093398e+00   1.4960383e-07  -4.1095800e+00   4.4168981e-01   2.5732425e+00   2.7093398e+00
   1.3250000e+01   3.6862332e-01  -2.3815448e-01  -3.4924401e+00   2.5732410e+00  -1.5087677e-04  -5.2799883e+00   2.7093398e+00   1.5780108e-07  -4.1095800e+00   4.3886297e-01   2.5732410e+00   2.7093398e+00
   1.3260000e+01   3.6624948e-01  -2.3665269e-01  -3.4709884e+00   2.5732395e+00  -1.4823995e-04  -5.2799976e+00   2.7093398e+00   1.6562889e-07  -4.1095800e+00   4.3605410e-01   2.5732395e+00   2.7093398e+00
   1.3270000e+01   3.6389062e-01  -2.3516061e-01  -3.4496511e+00   2.5732380e+00  -1.4558813e-04  -5.2800069e+00   2.7093398e+00   1.7309159e-07  -4.1095800e+00   4.3326308e-01   2.5732380e+00   2.7093398e+00
   1.3280000e+01   3.6154662e-01  -2.3367816e-01  -3.4284279e+00   2.5732366e+00  -1.4292277e-04  -5.2800162e+00   2.7093398e+00   1.8019366e-07  -4.1095800e+00   4.3048977e-01   2.5732366e+00   2.7093398e+00
   1.3290000e+01   3.5921740e-01  -2.3220526e-01  -3.4073185e+00   2.5732352e+00  -1.4024530e-04  -5.2800253e+00   2.7093398e+00   1.8693977e-07  -4.1095800e+00   4.2773405e-01   2.5732352e+00   2.7093398e+00
   1.3300000e+01   3.5690286e-01  -2.3074184e-01  -3.3863226e+00   2.5732338e+00  -1.3755714e-04  -5.2800343e+00   2.7093398e+00   1.9333474e-07  -4.1095801e+00   4.2499582e-01   2.5732338e+00   2.7093398e+00
   1.3310000e+01   3.5460291e-01  -2.2928782e-01  -3.3654396e+00   2.5732324e+00  -1.3485968e-04  -5.2800433e+00   2.7093398e+00   1.9938353e-07  -4.1095801e+00   4.2227494e-01   2.5732324e+00   2.7093398e+00
   1.3320000e+01   3.5231744e-01  -2.2784314e-01  -3.3446694e+00   2.5732311e+00  -1.3215431e-04  -5.2800521e+00   2.7093398e+00   2.0509125e-07  -4.1095801e+00   4.1957131e-01   2.5732311e+00   2.7093398e+00
   1.3330000e+01   3.5004638e-01  -2.2640773e-01  -3.3240115e+00   2.5732298e+00  -1.2944237e-04  -5.2800609e+00   2.7093398e+00   2.1046315e-07  -4.1095801e+00   4.1688479e-01   2.5732298e+00   2.7093398e+00
   1.3340000e+01   3.4778963e-01  -2.2498150e-01  -3.3034656e+00   2.5732285e+00  -1.2672518e-04  -5.2800696e+00   2.7093398e+00   2.1550458e-07  -4.1095801e+00   4.1421529e-01   2.5732285e+00   2.7093398e+00
   1.3350000e+01   3.4554709e-01  -2.2356440e-01  -3.2830312e+00   2.5732273e+00  -1.2400405e-04  -5.2800781e+00   2.7093398e+00   2.2022104e-07  -4.1095801e+00   4.1156267e-01   2.5732273e+00   2.7093398e+00
   1.3360000e+01   3.4331867e-01  -2.2215635e-01  -3.2627081e+00   2.5732260e+00  -1.2128026e-04  -5.2800866e+00   2.7093398e+00   2.2461810e-07  -4.1095801e+00   4.0892683e-01   2.5732260e+00   2.7093398e+00
   1.3370000e+01   3.4110429e-01  -2.2075729e-01  -3.2424958e+00   2.5732248e+00  -1.1855507e-04  -5.2800950e+00   2.7093398e+00   2.2870146e-07  -4.1095801e+00   4.0630766e-01   2.5732248e+00   2.7093398e+00
   1.3380000e+01   3.3890386e-01  -2.1936714e-01  -3.2223940e+00   2.5732237e+00  -1.1582971e-04  -5.2801032e+00   2.7093398e+00   2.3247691e-07  -4.1095801e+00   4.0370505e-01   2.5732237e+00   2.7093398e+00
   1.3390000e+01   3.3671728e-01  -2.1798584e-01  -3.2024022e+00   2.5732225e+00  -1.1310538e-04  -5.2801114e+00   2.7093398e+00   2.3595030e-07  -4.1095801e+00   4.0111887e-01   2.5732225e+00   2.7093398e+00
   1.3400000e+01   3.3454447e-01  -2.1661332e-01  -3.1825202e+00   2.5732214e+00  -1.1038328e-04  -5.2801194e+00   2.7093398e+00   2.3912760e-07  -4.1095802e+00   3.9854903e-01   2.5732214e+00   2.7093398e+00
   1.3410000e+01   3.3238534e-01  -2.1524952e-01  -3.1627474e+00   2.5732203e+00  -1.0766457e-04  -5.2801274e+00   2.7093398e+00   2.4201481e-07  -4.1095802e+00   3.9599542e-01   2.5732203e+00   2.7093398e+00
   1.3420000e+01   3.3023980e-01  -2.1389438e-01  -3.1430836e+00   2.5732193e+00  -1.0495039e-04  -5.2801352e+00   2.7093398e+00   2.4461801e-07  -4.1095802e+00   3.9345791e-01   2.5732193e+00   2.7093398e+00
   1.3430000e+01   3.2810777e-01  -2.1254782e-01  -3.1235283e+00   2.5732182e+00  -1.0224184e-04  -5.2801429e+00   2.7093398e+00   2.4694335e-07  -4.1095802e+00   3.9093642e-01   2.5732182e+00   2.7093398e+00
   1.3440000e+01   3.2598916e-01  -2.1120979e-01  -3.1040811e+00   2.5732172e+00  -9.9540025e-05  -5.2801505e+00   2.7093398e+00   2.4899701e-07  -4.1095802e+00   3.8843083e-01   2.5732172e+00   2.7093398e+00
   1.3450000e+01   3.2388389e-01  -2.0988022e-01  -3.0847417e+00   2.5732163e+00  -9.6846006e-05  -5.2801580e+00   2.7093398e+00   2.5078523e-07  -4.1095802e+00   3.8594103e-01   2.5732163e+00   2.7093398e+00
   1.3460000e+01   3.2179187e-01  -2.0855905e-01  -3.0655096e+00   2.5732153e+00  -9.4160825e-05  -5.2801654e+00   2.7093398e+00   2.5231427e-07  -4.1095802e+00   3.8346693e-01   2.5732153e+00   2.7093398e+00
   1.3470000e+01   3.1971302e-01  -2.0724623e-01  -3.0463844e+00   2.5732144e+00  -9.1485502e-05  -5.2801726e+00   2.7093398e+00   2.5359044e-07  -4.1095802e+00   3.8100842e-01   2.5732144e+00   2.7093398e+00
   1.3480000e+01   3.1764726e-01  -2.0594168e-01  -3.0273658e+00   2.5732135e+00  -8.8821031e-05  -5.2801798e+00   2.7093398e+00   2.5462006e-07  -4.1095802e+00   3.7856539e-01   2.5732135e+00   2.7093398e+00
   1.3490000e+01   3.1559450e-01  -2.0464535e-01  -3.0084532e+00   2.5732126e+00  -8.6168382e-05  -5.2801868e+00   2.7093398e+00   2.5540947e-07  -4.1095802e+00   3.7613775e-01   2.5732126e+00   2.7093398e+00
   1.3500000e+01   3.1355466e-01  -2.0335718e-01  -2.9896465e+00   2.5732118e+00  -8.3528504e-05  -5.2801937e+00   2.7093398e+00   2.5596504e-07  -4.1095802e+00   3.7372539e-01   2.5732118e+00   2.7093398e+00
   1.3510000e+01   3.1152766e-01  -2.0207711e-01  -2.9709450e+00   2.5732109e+00  -8.0902318e-05  -5.2802005e+00   2.7093398e+00   2.5629312e-07  -4.1095802e+00   3.7132822e-01   2.5732109e+00   2.7093398e+00
   1.3520000e+01   3.0951343e-01  -2.0080509e-01  -2.9523484e+00   2.5732102e+00  -7.8290723e-05  -5.2802072e+00   2.7093399e+00   2.5640008e-07  -4.1095802e+00   3.6894613e-01   2.5732102e+00   2.7093399e+00
   1.3530000e+01   3.0751187e-01  -1.9954105e-01  -2.9338563e+00   2.5732094e+00  -7.5694596e-05  -5.2802137e+00   2.7093399e+00   2.5629229e-07  -4.1095802e+00   3.6657902e-01   2.5732094e+00   2.7093399e+00
   1.3540000e+01   3.0552291e-01  -1.9828494e-01  -2.9154683e+00   2.5732086e+00  -7.3114789e-05  -5.2802201e+00   2.7093399e+00   2.5597611e-07  -4.1095802e+00   3.6422680e-01   2.5732086e+00   2.7093399e+00
   1.3550000e+01   3.0354647e-01  -1.9703670e-01  -2.8971840e+00   2.5732079e+00  -7.0552128e-05  -5.2802264e+00   2.7093399e+00   2.5545786e-07  -4.1095802e+00   3.6188937e-01   2.5732079e+00   2.7093399e+00
   1.3560000e+01   3.0158247e-01  -1.9579628e-01  -2.8790029e+00   2.5732072e+00  -6.8007420e-05  -5.2802326e+00   2.7093399e+00   2.5474389e-07  -4.1095802e+00   3.5956664e-01   2.5732072e+00   2.7093399e+00
   1.3570000e+01   2.9963084e-01  -1.9456362e-01  -2.8609247e+00   2.5732066e+00  -6.5481445e-05  -5.2802387e+00   2.7093399e+00   2.5384049e-07  -4.1095802e+00   3.5725851e-01   2.5732066e+00   2.7093399e+00
   1.3580000e+01   2.9769149e-01  -1.9333867e-01  -2.8429489e+00   2.5732059e+00  -6.2974962e-05  -5.2802446e+00   2.7093399e+00   2.5275392e-07  -4.1095802e+00   3.5496488e-01   2.5732059e+00   2.7093399e+00
   1.3590000e+01   2.9576436e-01  -1.9212137e-01  -2.8250751e+00   2.5732053e+00  -6.0488643e-05  -5.2802504e+00   2.7093399e+00   2.5149044e-07  -4.1095802e+00   3.5268566e-01   2.5732053e+00   2.7093399e+00
   1.3600000e+01   2.9384936e-01  -1.9091167e-01  -2.8073028e+00   2.5732047e+00  -5.8023300e-05  -5.2802561e+00   2.7093399e+00   2.5005625e-07  -4.1095801e+00   3.5042076e-01   2.5732047e+00   2.7093399e+00
   1.3610000e+01   2.9194641e-01  -1.8970951e-01  -2.7896317e+00   2.5732042e+00  -5.5579627e-05  -5.2802617e+00   2.7093399e+00   2.4845751e-07  -4.1095801e+00   3.4817008e-01   2.5732042e+00   2.7093399e+00
   1.3620000e+01   2.9005545e-01  -1.8851485e-01  -2.7720614e+00   2.5732036e+00  -5.3158291e-05  -5.2802671e+00   2.7093399e+00   2.4670034e-07  -4.1095801e+00   3.4593354e-01   2.5732036e+00   2.7093399e+00
   1.3630000e+01   2.8817640e-01  -1.8732764e-01  -2.7545914e+00   2.5732031e+00  -5.0759934e-05  -5.2802724e+00   2.7093399e+00   2.4479082e-07  -4.1095801e+00   3.4371105e-01   2.5732031e+00   2.7093399e+00
   1.3640000e+01   2.8630919e-01  -1.8614781e-01  -2.7372213e+00   2.5732026e+00  -4.8385177e-05  -5.2802776e+00   2.7093399e+00   2.4273497e-07  -4.1095801e+00   3.4150250e-01   2.5732026e+00   2.7093399e+00
   1.3650000e+01   2.8445373e-01  -1.8497532e-01  -2.7199507e+00   2.5732022e+00  -4.6034620e-05  -5.2802827e+00   2.7093399e+00   2.4053875e-07  -4.1095801e+00   3.3930782e-01   2.5732022e+00   2.7093399e+00
   1.3660000e+01   2.8260996e-01  -1.8381013e-01  -2.7027791e+00   2.5732017e+00  -4.3708839e-05  -5.2802876e+00   2.7093399e+00   2.3820808e-07  -4.1095801e+00   3.3712691e-01   2.5732017e+00   2.7093399e+00
   1.3670000e+01   2.8077781e-01  -1.8265217e-01  -2.6857061e+00   2.5732013e+00  -4.1408442e-05  -5.2802924e+00   2.7093399e+00   2.3574880e-07  -4.1095801e+00   3.3495969e-01   2.5732013e+00   2.7093399e+00
   1.3680000e+01   2.7895720e-01  -1.8150141e-01  -2.6687314e+00   2.5732009e+00  -3.9133907e-05  -5.2802971e+00   2.7093399e+00   2.3316669e-07  -4.1095801e+00   3.3280607e-01   2.5732009e+00   2.7093399e+00
   1.3690000e+01   2.7714806e-01  -1.8035778e-01  -2.6518544e+00   2.5732005e+00  -3.6885690e-05  -5.2803017e+00   2.7093399e+00   2.3046747e-07  -4.1095801e+00   3.3066596e-01   2.5732005e+00   2.7093399e+00
   1.3700000e+01   2.7535032e-01  -1.7922125e-01  -2.6350747e+00   2.5732002e+00  -3.4664335e-05  -5.2803062e+00   2.7093399e+00   2.2765678e-07  -4.1095801e+00   3.2853927e-01   2.5732002e+00   2.7093399e+00
   1.3710000e+01   2.7356390e-01  -1.7809177e-01  -2.6183920e+00   2.5731998e+00  -3.2470311e-05  -5.2803105e+00   2.7093399e+00   2.2474020e-07  -4.1095801e+00   3.2642593e-01   2.5731998e+00   2.7093399e+00
   1.3720000e+01   2.7178875e-01  -1.7696928e-01  -2.6018058e+00   2.5731995e+00  -3.0304064e-05  -5.2803147e+00   2.7093399e+00   2.2172322e-07  -4.1095801e+00   3.2432584e-01   2.5731995e+00   2.7093399e+00
   1.3730000e+01   2.7002479e-01  -1.7585374e-01  -2.5853157e+00   2.5731992e+00  -2.8166020e-05  -5.2803188e+00   2.7093399e+00   2.1861127e-07  -4.1095801e+00   3.2223893e-01   2.5731992e+00   2.7093399e+00
   1.3740000e+01   2.6827195e-01  -1.7474511e-01  -2.5689212e+00   2.5731989e+00  -2.6056584e-05  -5.2803227e+00   2.7093399e+00   2.1540967e-07  -4.1095800e+00   3.2016510e-01   2.5731989e+00   2.7093399e+00
   1.3750000e+01   2.6653015e-01  -1.7364334e-01  -2.5526219e+00   2.5731987e+00  -2.3976143e-05  -5.2803266e+00   2.7093399e+00   2.1212370e-07  -4.1095800e+00   3.1810428e-01   2.5731987e+00   2.7093399e+00
   1.3760000e+01   2.6479934e-01  -1.7254838e-01  -2.5364174e+00   2.5731985e+00  -2.1925059e-05  -5.2803303e+00   2.7093399e+00   2.0875852e-07  -4.1095800e+00   3.1605638e-01   2.5731985e+00   2.7093399e+00
   1.3770000e+01   2.6307945e-01  -1.7146018e-01  -2.5203072e+00   2.5731983e+00  -1.9903677e-05  -5.2803339e+00   2.7093399e+00   2.0531923e-07  -4.1095800e+00   3.1402132e-01   2.5731983e+00   2.7093399e+00
   1.3780000e+01   2.6137040e-01  -1.7037871e-01  -2.5042910e+00   2.5731981e+00  -1.7912323e-05  -5.2803374e+00   2.7093399e+00   2.0181082e-07  -4.1095800e+00   3.1199903e-01   2.5731981e+00   2.7093399e+00
   1.3790000e+01   2.5967214e-01  -1.6930392e-01  -2.4883683e+00   2.5731979e+00  -1.5951301e-05  -5.2803408e+00   2.7093399e+00   1.9823821e-07  -4.1095800e+00   3.0998941e-01   2.5731979e+00   2.7093399e+00
   1.3800000e+01   2.5798458e-01  -1.6823575e-01  -2.4725387e+00   2.5731978e+00  -1.4020898e-05  -5.2803440e+00   2.7093399e+00   1.9460622e-07  -4.1095800e+00   3.0799239e-01   2.5731978e+00   2.7093399e+00
   1.3810000e+01   2.5630768e-01  -1.6717418e-01  -2.4568017e+00   2.5731976e+00  -1.2121380e-05  -5.2803471e+00   2.7093399e+00   1.9091958e-07  -4.1095800e+00   3.0600790e-01   2.5731976e+00   2.7093399e+00
   1.3820000e+01   2.5464136e-01  -1.6611916e-01  -2.4411569e+00   2.5731975e+00  -1.0253258e-05  -5.2803502e+00   2.7093399e+00   1.8718293e-07  -4.1095800e+00   3.0403585e-01   2.5731975e+00   2.7093399e+00
   1.3830000e+01   2.5298555e-01  -1.6507064e-01  -2.4256039e+00   2.5731974e+00  -8.4168053e-06  -5.2803531e+00   2.7093399e+00   1.8340081e-07  -4.1095800e+00   3.0207616e-01   2.5731974e+00   2.7093399e+00
   1.3840000e+01   2.5134020e-01  -1.6402858e-01  -2.4101423e+00   2.5731974e+00  -6.6115772e-06  -5.2803558e+00   2.7093399e+00   1.7957767e-07  -4.1095799e+00   3.0012876e-01   2.5731974e+00   2.7093399e+00
   1.3850000e+01   2.4970523e-01  -1.6299294e-01  -2.3947717e+00   2.5731973e+00  -4.8381116e-06  -5.2803585e+00   2.7093399e+00   1.7571786e-07  -4.1095799e+00   2.9819356e-01   2.5731973e+00   2.7093399e+00
   1.3860000e+01   2.4808059e-01  -1.6196368e-01  -2.3794915e+00   2.5731973e+00  -3.0965838e-06  -5.2803611e+00   2.7093399e+00   1.7182564e-07  -4.1095799e+00   2.9627050e-01   2.5731973e+00   2.7093399e+00
   1.3870000e+01   2.4646621e-01  -1.6094075e-01  -2.3643014e+00   2.5731973e+00  -1.3871518e-06  -5.2803635e+00   2.7093399e+00   1.6790517e-07  -4.1095799e+00   2.9435950e-01   2.5731973e+00   2.7093399e+00
   1.3880000e+01   2.4486202e-01  -1.5992412e-01  -2.3492010e+00   2.5731973e+00   2.9003304e-07  -5.2803659e+00   2.7093399e+00   1.6396051e-07  -4.1095799e+00   2.9246048e-01   2.5731973e+00   2.7093399e+00
   1.3890000e+01   2.4326797e-01  -1.5891375e-01  -2.3341899e+00   2.5731973e+00   1.9347342e-06  -5.2803681e+00   2.7093399e+00   1.5999561e-07  -4.1095799e+00   2.9057337e-01   2.5731973e+00   2.7093399e+00
   1.3900000e+01   2.4168399e-01  -1.5790958e-01  -2.3192675e+00   2.5731973e+00   3.5471044e-06  -5.2803703e+00   2.7093399e+00   1.5601434e-07  -4.1095799e+00   2.8869809e-01   2.5731973e+00   2.7093399e+00
   1.3910000e+01   2.4011002e-01  -1.5691160e-01  -2.3044335e+00   2.5731973e+00   5.1269176e-06  -5.2803723e+00   2.7093399e+00   1.5202047e-07  -4.1095799e+00   2.8683457e-01   2.5731973e+00   2.7093399e+00
   1.3920000e+01   2.3854600e-01  -1.5591974e-01  -2.2896875e+00   2.5731974e+00   6.6740993e-06  -5.2803742e+00   2.7093399e+00   1.4801766e-07  -4.1095799e+00   2.8498274e-01   2.5731974e+00   2.7093399e+00
   1.3930000e+01   2.3699187e-01  -1.5493398e-01  -2.2750290e+00   2.5731975e+00   8.1885912e-06  -5.2803760e+00   2.7093399e+00   1.4400948e-07  -4.1095799e+00   2.8314252e-01   2.5731975e+00   2.7093399e+00
   1.3940000e+01   2.3544756e-01  -1.5395428e-01  -2.2604577e+00   2.5731976e+00   9.6703505e-06  -5.2803777e+00   2.7093399e+00   1.3999938e-07  -4.1095798e+00   2.8131384e-01   2.5731976e+00   2.7093399e+00
   1.3950000e+01   2.3391302e-01  -1.5298060e-01  -2.2459730e+00   2.5731977e+00   1.1119350e-05  -5.2803794e+00   2.7093399e+00   1.3599074e-07  -4.1095798e+00   2.7949663e-01   2.5731977e+00   2.7093399e+00
   1.3960000e+01   2.3238818e-01  -1.5201290e-01  -2.2315746e+00   2.5731978e+00   1.2535576e-05  -5.2803809e+00   2.7093399e+00   1.3198682e-07  -4.1095798e+00   2.7769081e-01   2.5731978e+00   2.7093399e+00
   1.3970000e+01   2.3087300e-01  -1.5105113e-01  -2.2172620e+00   2.5731979e+00   1.3919033e-05  -5.2803823e+00   2.7093399e+00   1.2799080e-07  -4.1095798e+00   2.7589633e-01   2.5731979e+00   2.7093399e+00
   1.3980000e+01   2.2936739e-01  -1.5009527e-01  -2.2030349e+00   2.5731981e+00   1.5269736e-05  -5.2803836e+00   2.7093399e+00   1.2400572e-07  -4.1095798e+00   2.7411310e-01   2.5731981e+00   2.7093399e+00
   1.3990000e+01   2.2787132e-01  -1.4914528e-01  -2.1888928e+00   2.5731982e+00   1.6587717e-05  -5.2803848e+00   2.7093399e+00   1.2003458e-07  -4.1095798e+00   2.7234106e-01   2.5731982e+00   2.7093399e+00
   1.4000000e+01   2.2638472e-01  -1.4820112e-01  -2.1748352e+00   2.5731984e+00   1.7873020e-05  -5.2803859e+00   2.7093399e+00   1.1608023e-07  -4.1095798e+00   2.7058014e-01   2.5731984e+00   2.7093399e+00
   1.4010000e+01   2.2490753e-01  -1.4726275e-01  -2.1608618e+00   2.5731986e+00   1.9125680e-05  -5.2803870e+00   2.7093399e+00   1.1214545e-07  -4.1095798e+00   2.6883027e-01   2.5731986e+00   2.7093399e+00
   1.4020000e+01   2.2343969e-01  -1.4633014e-01  -2.1469722e+00   2.5731988e+00   2.0345794e-05  -5.2803879e+00   2.7093400e+00   1.0823292e-07  -4.1095798e+00   2.6709138e-01   2.5731988e+00   2.7093400e+00
   1.4030000e+01   2.2198115e-01  -1.4540324e-01  -2.1331659e+00   2.5731990e+00   2.1533447e-05  -5.2803888e+00   2.7093400e+00   1.0434522e-07  -4.1095797e+00   2.6536340e-01   2.5731990e+00   2.7093400e+00
   1.4040000e+01   2.2053185e-01  -1.4448203e-01  -2.1194425e+00   2.5731992e+00   2.2688737e-05  -5.2803895e+00   2.7093400e+00   1.0048483e-07  -4.1095797e+00   2.6364627e-01   2.5731992e+00   2.7093400e+00
   1.4050000e+01   2.1909173e-01  -1.4356647e-01  -2.1058017e+00   2.5731995e+00   2.3811796e-05  -5.2803902e+00   2.7093400e+00   9.6654148e-08  -4.1095797e+00   2.6193992e-01   2.5731995e+00   2.7093400e+00
   1.4060000e+01   2.1766074e-01  -1.4265653e-01  -2.0922429e+00   2.5731997e+00   2.4902723e-05  -5.2803908e+00   2.7093400e+00   9.2855460e-08  -4.1095797e+00   2.6024428e-01   2.5731997e+00   2.7093400e+00
   1.4070000e+01   2.1623883e-01  -1.4175216e-01  -2.0787657e+00   2.5732000e+00   2.5961652e-05  -5.2803913e+00   2.7093400e+00   8.9090971e-08  -4.1095797e+00   2.5855929e-01   2.5732000e+00   2.7093400e+00
   1.4080000e+01   2.1482592e-01  -1.4085334e-01  -2.0653699e+00   2.5732002e+00   2.6988728e-05  -5.2803917e+00   2.7093400e+00   8.5362790e-08  -4.1095797e+00   2.5688487e-01   2.5732002e+00   2.7093400e+00
   1.4090000e+01   2.1342198e-01  -1.3996002e-01  -2.0520548e+00   2.5732005e+00   2.7984109e-05  -5.2803920e+00   2.7093400e+00   8.1672936e-08  -4.1095797e+00   2.5522098e-01   2.5732005e+00   2.7093400e+00
   1.4100000e+01   2.1202694e-01  -1.3907218e-01  -2.0388203e+00   2.5732008e+00   2.8947963e-05  -5.2803923e+00   2.7093400e+00   7.8023335e-08  -4.1095797e+00   2.5356753e-01   2.5732008e+00   2.7093400e+00
   1.4110000e+01   2.1064075e-01  -1.3818979e-01  -2.0256657e+00   2.5732011e+00   2.9880468e-05  -5.2803924e+00   2.7093400e+00   7.4415826e-08  -4.1095797e+00   2.5192448e-01   2.5732011e+00   2.7093400e+00
   1.4120000e+01   2.0926336e-01  -1.3731280e-01  -2.0125907e+00   2.5732014e+00   3.0781815e-05  -5.2803925e+00   2.7093400e+00   7.0852158e-08  -4.1095797e+00   2.5029174e-01   2.5732014e+00   2.7093400e+00
   1.4130000e+01   2.0789471e-01  -1.3644118e-01  -1.9995950e+00   2.5732017e+00   3.1652202e-05  -5.2803925e+00   2.7093400e+00   6.7333992e-08  -4.1095797e+00   2.4866927e-01   2.5732017e+00   2.7093400e+00
   1.4140000e+01   2.0653474e-01  -1.3557490e-01  -1.9866780e+00   2.5732020e+00   3.2491838e-05  -5.2803925e+00   2.7093400e+00   6.3862906e-08  -4.1095796e+00   2.4705699e-01   2.5732020e+00   2.7093400e+00
   1.4150000e+01   2.0518342e-01  -1.3471394e-01  -1.9738395e+00   2.5732024e+00   3.3300943e-05  -5.2803923e+00   2.7093400e+00   6.0440390e-08  -4.1095796e+00   2.4545484e-01   2.5732024e+00   2.7093400e+00
   1.4160000e+01   2.0384067e-01  -1.3385825e-01  -1.9610789e+00   2.5732027e+00   3.4079745e-05  -5.2803921e+00   2.7093400e+00   5.7067852e-08  -4.1095796e+00   2.4386277e-01   2.5732027e+00   2.7093400e+00
   1.4170000e+01   2.0250646e-01  -1.3300780e-01  -1.9483959e+00   2.5732030e+00   3.4828481e-05  -5.2803919e+00   2.7093400e+00   5.3746618e-08  -4.1095796e+00   2.4228071e-01   2.5732030e+00   2.7093400e+00
   1.4180000e+01   2.0118073e-01  -1.3216256e-01  -1.9357901e+00   2.5732034e+00   3.5547398e-05  -5.2803915e+00   2.7093400e+00   5.0477931e-08  -4.1095796e+00   2.4070859e-01   2.5732034e+00   2.7093400e+00
   1.4190000e+01   1.9986342e-01  -1.3132251e-01  -1.9232610e+00   2.5732038e+00   3.6236749e-05  -5.2803911e+00   2.7093400e+00   4.7262958e-08  -4.1095796e+00   2.3914637e-01   2.5732038e+00   2.7093400e+00
   1.4200000e+01   1.9855448e-01  -1.3048760e-01  -1.9108083e+00   2.5732041e+00   3.6896798e-05  -5.2803906e+00   2.7093400e+00   4.4099678e-08  -4.1095796e+00   2.3759397e-01   2.5732041e+00   2.7093400e+00
   1.4210000e+01   1.9725387e-01  -1.2965780e-01  -1.8984316e+00   2.5732045e+00   3.7527815e-05  -5.2803901e+00   2.7093400e+00   4.0995780e-08  -4.1095796e+00   2.3605134e-01   2.5732045e+00   2.7093400e+00
   1.4220000e+01   1.9596153e-01  -1.2883309e-01  -1.8861305e+00   2.5732049e+00   3.8130078e-05  -5.2803895e+00   2.7093400e+00   3.7946203e-08  -4.1095796e+00   2.3451841e-01   2.5732049e+00   2.7093400e+00
   1.4230000e+01   1.9467740e-01  -1.2801344e-01  -1.8739046e+00   2.5732053e+00   3.8703874e-05  -5.2803888e+00   2.7093400e+00   3.4957061e-08  -4.1095796e+00   2.3299513e-01   2.5732053e+00   2.7093400e+00
   1.4240000e+01   1.9340146e-01  -1.2719881e-01  -1.8617534e+00   2.5732057e+00   3.9249495e-05  -5.2803881e+00   2.7093400e+00   3.2024537e-08  -4.1095796e+00   2.3148145e-01   2.5732057e+00   2.7093400e+00
   1.4250000e+01   1.9213363e-01  -1.2638917e-01  -1.8496766e+00   2.5732060e+00   3.9767240e-05  -5.2803873e+00   2.7093400e+00   2.9151815e-08  -4.1095796e+00   2.2997729e-01   2.5732060e+00   2.7093400e+00
   1.4260000e+01   1.9087387e-01  -1.2558449e-01  -1.8376738e+00   2.5732064e+00   4.0257417e-05  -5.2803864e+00   2.7093400e+00   2.6339506e-08  -4.1095796e+00   2.2848260e-01   2.5732064e+00   2.7093400e+00
   1.4270000e+01   1.8962213e-01  -1.2478475e-01  -1.8257446e+00   2.5732069e+00   4.0720337e-05  -5.2803855e+00   2.7093400e+00   2.3588153e-08  -4.1095795e+00   2.2699733e-01   2.5732069e+00   2.7093400e+00
   1.4280000e+01   1.8837837e-01  -1.2398991e-01  -1.8138886e+00   2.5732073e+00   4.1156320e-05  -5.2803845e+00   2.7093400e+00   2.0898232e-08  -4.1095795e+00   2.2552141e-01   2.5732073e+00   2.7093400e+00
   1.4290000e+01   1.8714253e-01  -1.2319994e-01  -1.8021054e+00   2.5732077e+00   4.1565690e-05  -5.2803835e+00   2.7093400e+00   1.8270157e-08  -4.1095795e+00   2.2405479e-01   2.5732077e+00   2.7093400e+00
   1.4300000e+01   1.8591456e-01  -1.2241481e-01  -1.7903947e+00   2.5732081e+00   4.1948776e-05  -5.2803825e+00   2.7093400e+00   1.5704275e-08  -4.1095795e+00   2.2259742e-01   2.5732081e+00   2.7093400e+00
   1.4310000e+01   1.8469442e-01  -1.2163450e-01  -1.7787560e+00   2.5732085e+00   4.2305915e-05  -5.2803814e+00   2.7093400e+00   1.3200875e-08  -4.1095795e+00   2.2114923e-01   2.5732085e+00   2.7093400e+00
   1.4320000e+01   1.8348206e-01  -1.2085897e-01  -1.7671889e+00   2.5732089e+00   4.2637447e-05  -5.2803802e+00   2.7093400e+00   1.0760184e-08  -4.1095795e+00   2.1971017e-01   2.5732089e+00   2.7093400e+00
   1.4330000e+01   1.8227743e-01  -1.2008820e-01  -1.7556931e+00   2.5732094e+00   4.2943717e-05  -5.2803790e+00   2.7093400e+00   8.3823706e-09  -4.1095795e+00   2.1828018e-01   2.5732094e+00   2.7093400e+00
   1.4340000e+01   1.8108049e-01  -1.1932216e-01  -1.7442682e+00   2.5732098e+00   4.3225074e-05  -5.2803777e+00   2.7093400e+00   6.0675479e-09  -4.1095795e+00   2.1685922e-01   2.5732098e+00   2.7093400e+00
   1.4350000e+01   1.7989117e-01  -1.1856081e-01  -1.7329137e+00   2.5732102e+00   4.3481873e-05  -5.2803764e+00   2.7093400e+00   3.8157725e-09  -4.1095795e+00   2.1544721e-01   2.5732102e+00   2.7093400e+00
   1.4360000e+01   1.7870945e-01  -1.1780414e-01  -1.7216294e+00   2.5732107e+00   4.3714473e-05  -5.2803751e+00   2.7093400e+00   1.6270478e-09  -4.1095795e+00   2.1404412e-01   2.5732107e+00   2.7093400e+00
   1.4370000e+01   1.7753528e-01  -1.1705211e-01  -1.7104148e+00   2.5732111e+00   4.3923234e-05  -5.2803737e+00   2.7093400e+00  -4.9867484e-10  -4.1095795e+00   2.1264988e-01   2.5732111e+00   2.7093400e+00
   1.4380000e+01   1.7636859e-01  -1.1630469e-01  -1.6992696e+00   2.5732116e+00   4.4108522e-05  -5.2803723e+00   2.7093400e+00  -2.5614945e-09  -4.1095795e+00   2.1126444e-01   2.5732116e+00   2.7093400e+00
   1.4390000e+01   1.7520936e-01  -1.1556187e-01  -1.6881934e+00   2.5732120e+00   4.4270708e-05  -5.2803708e+00   2.7093400e+00  -4.5615596e-09  -4.1095795e+00   2.0988775e-01   2.5732120e+00   2.7093400e+00
   1.4400000e+01   1.7405754e-01  -1.1482360e-01  -1.6771857e+00   2.5732124e+00   4.4410162e-05  -5.2803693e+00   2.7093400e+00  -6.5014357e-09  -4.1095795e+00   2.0851975e-01   2.5732124e+00   2.7093400e+00
   1.4410000e+01   1.7291307e-01  -1.1408986e-01  -1.6662463e+00   2.5732129e+00   4.4527259e-05  -5.2803678e+00   2.7093400e+00  -8.3793420e-09  -4.1095795e+00   2.0716039e-01   2.5732129e+00   2.7093400e+00
   1.4420000e+01   1.7177592e-01  -1.1336063e-01  -1.6553747e+00   2.5732133e+00   4.4622379e-05  -5.2803662e+00   2.7093400e+00  -1.0192794e-08  -4.1095795e+00   2.0580962e-01   2.5732133e+00   2.7093400e+00
   1.4430000e+01   1.7064604e-01  -1.1263588e-01  -1.6445706e+00   2.5732138e+00   4.4695900e-05  -5.2803646e+00   2.7093400e+00  -1.1947447e-08  -4.1095795e+00   2.0446738e-01   2.5732138e+00   2.7093400e+00
   1.4440000e+01   1.6952338e-01  -1.1191558e-01  -1.6338336e+00   2.5732142e+00   4.4748205e-05  -5.2803630e+00   2.7093400e+00  -1.3641039e-08  -4.1095795e+00   2.0313363e-01   2.5732142e+00   2.7093400e+00
   1.4450000e+01   1.6840790e-01  -1.1119970e-01  -1.6231633e+00   2.5732147e+00   4.4779678e-05  -5.2803613e+00   2.7093400e+00  -1.5273954e-08  -4.1095795e+00   2.0180831e-01   2.5732147e+00   2.7093400e+00
   1.4460000e+01   1.6729956e-01  -1.1048823e-01  -1.6125594e+00   2.5732151e+00   4.4790707e-05  -5.2803596e+00   2.7093400e+00  -1.6846616e-08  -4.1095794e+00   2.0049137e-01   2.5732151e+00   2.7093400e+00
   1.4470000e+01   1.6619831e-01  -1.0978112e-01  -1.6020215e+00   2.5732156e+00   4.4781679e-05  -5.2803579e+00   2.7093400e+00  -1.8359484e-08  -4.1095794e+00   1.9918276e-01   2.5732156e+00   2.7093400e+00
   1.4480000e+01   1.6510411e-01  -1.0907837e-01  -1.5915493e+00   2.5732160e+00   4.4752984e-05  -5.2803561e+00   2.7093400e+00  -1.9813054e-08  -4.1095794e+00   1.9788243e-01   2.5732160e+00   2.7093400e+00
   1.4490000e+01   1.6401691e-01  -1.0837993e-01  -1.5811423e+00   2.5732165e+00   4.4705012e-05  -5.2803543e+00   2.7093400e+00  -2.1207857e-08  -4.1095794e+00   1.9659033e-01   2.5732165e+00   2.7093400e+00
   1.4500000e+01   1.6293668e-01  -1.0768579e-01  -1.5708002e+00   2.5732169e+00   4.4638154e-05  -5.2803525e+00   2.7093400e+00  -2.2544457e-08  -4.1095794e+00   1.9530640e-01   2.5732169e+00   2.7093400e+00
   1.4510000e+01   1.6186337e-01  -1.0699592e-01  -1.5605226e+00   2.5732174e+00   4.4552804e-05  -5.2803507e+00   2.7093400e+00  -2.3823447e-08  -4.1095794e+00   1.9403060e-01   2.5732174e+00   2.7093400e+00
   1.4520000e+01   1.6079693e-01  -1.0631029e-01  -1.5503092e+00   2.5732178e+00   4.4449355e-05  -5.2803489e+00   2.7093400e+00  -2.5045454e-08  -4.1095794e+00   1.9276289e-01   2.5732178e+00   2.7093400e+00
   1.4530000e+01   1.5973733e-01  -1.0562888e-01  -1.5401597e+00   2.5732182e+00   4.4328200e-05  -5.2803470e+00   2.7093400e+00  -2.6211132e-08  -4.1095794e+00   1.9150320e-01   2.5732182e+00   2.7093400e+00
   1.4540000e+01   1.5868452e-01  -1.0495167e-01  -1.5300736e+00   2.5732187e+00   4.4189733e-05  -5.2803451e+00   2.7093400e+00  -2.7321163e-08  -4.1095794e+00   1.9025149e-01   2.5732187e+00   2.7093400e+00
   1.4550000e+01   1.5763846e-01  -1.0427862e-01  -1.5200507e+00   2.5732191e+00   4.4034349e-05  -5.2803432e+00   2.7093400e+00  -2.8376253e-08  -4.1095794e+00   1.8900771e-01   2.5732191e+00   2.7093400e+00
   1.4560000e+01   1.5659911e-01  -1.0360972e-01  -1.5100905e+00   2.5732196e+00   4.3862441e-05  -5.2803413e+00   2.7093400e+00  -2.9377134e-08  -4.1095794e+00   1.8777181e-01   2.5732196e+00   2.7093400e+00
   1.4570000e+01   1.5556643e-01  -1.0294494e-01  -1.5001926e+00   2.5732200e+00   4.3674402e-05  -5.2803394e+00   2.7093400e+00  -3.0324564e-08  -4.1095794e+00   1.8654376e-01   2.5732200e+00   2.7093400e+00
   1.4580000e+01   1.5454037e-01  -1.0228425e-01  -1.4903569e+00   2.5732204e+00   4.3470627e-05  -5.2803374e+00   2.7093400e+00  -3.1219318e-08  -4.1095794e+00   1.8532348e-01   2.5732204e+00   2.7093400e+00
   1.4590000e+01   1.5352090e-01  -1.0162763e-01  -1.4805828e+00   2.5732209e+00   4.3251508e-05  -5.2803355e+00   2.7093400e+00  -3.2062196e-08  -4.1095794e+00   1.8411095e-01   2.5732209e+00   2.7093400e+00
   1.4600000e+01   1.5250798e-01  -1.0097506e-01  -1.4708701e+00   2.5732213e+00   4.3017436e-05  -5.2803335e+00   2.7093400e+00  -3.2854017e-08  -4.1095794e+00   1.8290611e-01   2.5732213e+00   2.7093400e+00
   1.4610000e+01   1.5150156e-01  -1.0032652e-01  -1.4612184e+00   2.5732217e+00   4.2768804e-05  -5.2803315e+00   2.7093400e+00  -3.3595614e-08  -4.1095794e+00   1.8170892e-01   2.5732217e+00   2.7093400e+00
   1.4620000e+01   1.5050160e-01  -9.9681971e-02  -1.4516274e+00   2.5732222e+00   4.2506000e-05  -5.2803295e+00   2.7093400e+00  -3.4287843e-08  -4.1095794e+00   1.8051933e-01   2.5732222e+00   2.7093400e+00
   1.4630000e+01   1.4950808e-01  -9.9041399e-02  -1.4420967e+00   2.5732226e+00   4.2229414e-05  -5.2803275e+00   2.7093400e+00  -3.4931573e-08  -4.1095794e+00   1.7933729e-01   2.5732226e+00   2.7093400e+00
   1.4640000e+01   1.4852093e-01  -9.8404780e-02  -1.4326259e+00   2.5732230e+00   4.1939433e-05  -5.2803255e+00   2.7093400e+00  -3.5527687e-08  -4.1095794e+00   1.7816276e-01   2.5732230e+00   2.7093400e+00
   1.4650000e+01   1.4754014e-01  -9.7772089e-02  -1.4232148e+00   2.5732234e+00   4.1636443e-05  -5.2803235e+00   2.7093400e+00  -3.6077082e-08  -4.1095794e+00   1.7699569e-01   2.5732234e+00   2.7093400e+00
   1.4660000e+01   1.4656564e-01  -9.7143303e-02  -1.4138629e+00   2.5732238e+00   4.1320828e-05  -5.2803214e+00   2.7093400e+00  -3.6580669e-08  -4.1095794e+00   1.7583603e-01   2.5732238e+00   2.7093400e+00
   1.4670000e+01   1.4559742e-01  -9.6518400e-02  -1.4045700e+00   2.5732242e+00   4.0992971e-05  -5.2803194e+00   2.7093400e+00  -3.7039368e-08  -4.1095794e+00   1.7468375e-01   2.5732242e+00   2.7093400e+00
   1.4680000e+01   1.4463543e-01  -9.5897356e-02  -1.3953357e+00   2.5732247e+00   4.0653252e-05  -5.2803174e+00   2.7093400e+00  -3.7454111e-08  -4.1095794e+00   1.7353879e-01   2.5732247e+00   2.7093400e+00
   1.4690000e+01   1.4367963e-01  -9.5280149e-02  -1.3861597e+00   2.5732251e+00   4.0302050e-05  -5.2803154e+00   2.7093400e+00  -3.7825837e-08  -4.1095794e+00   1.7240111e-01   2.5732251e+00   2.7093400e+00
   1.4700000e+01   1.4272998e-01  -9.4666755e-02  -1.3770416e+00   2.5732255e+00   3.9939740e-05  -5.2803133e+00   2.7093400e+00  -3.8155495e-08  -4.1095794e+00   1.7127066e-01   2.5732255e+00   2.7093400e+00
   1.4710000e+01   1.4178644e-01  -9.4057154e-02  -1.3679812e+00   2.5732259e+00   3.9566697e-05  -5.2803113e+00   2.7093400e+00  -3.8444041e-08  -4.1095794e+00   1.7014741e-01   2.5732259e+00   2.7093400e+00
   1.4720000e+01   1.4084898e-01  -9.3451321e-02  -1.3589780e+00   2.5732262e+00   3.9183293e-05  -5.2803092e+00   2.7093400e+00  -3.8692436e-08  -4.1095794e+00   1.6903131e-01   2.5732262e+00   2.7093400e+00
   1.4730000e+01   1.3991756e-01  -9.2849235e-02  -1.3500317e+00   2.5732266e+00   3.8789896e-05  -5.2803072e+00   2.7093400e+00  -3.8901647e-08  -4.1095794e+00   1.6792232e-01   2.5732266e+00   2.7093400e+00
   1.4740000e+01   1.3899214e-01  -9.2250874e-02  -1.3411421e+00   2.5732270e+00   3.8386873e-05  -5.2803052e+00   2.7093400e+00  -3.9072643e-08  -4.1095794e+00   1.6682038e-01   2.5732270e+00   2.7093400e+00
   1.4750000e+01   1.3807269e-01  -9.1656215e-02  -1.3323088e+00   2.5732274e+00   3.7974587e-05  -5.2803031e+00   2.7093400e+00  -3.9206400e-08  -4.1095794e+00   1.6572546e-01   2.5732274e+00   2.7093400e+00
   1.4760000e+01   1.3715916e-01  -9.1065238e-02  -1.3235314e+00   2.5732278e+00   3.7553400e-05  -5.2803011e+00   2.7093400e+00  -3.9303893e-08  -4.1095794e+00   1.6463752e-01   2.5732278e+00   2.7093400e+00
   1.4770000e+01   1.3625153e-01  -9.0477919e-02  -1.3148096e+00   2.5732282e+00   3.7123667e-05  -5.2802991e+00   2.7093400e+00  -3.9366100e-08  -4.1095794e+00   1.6355651e-01   2.5732282e+00   2.7093400e+00
   1.4780000e+01   1.3534975e-01  -8.9894239e-02  -1.3061432e+00   2.5732285e+00   3.6685745e-05  -5.2802971e+00   2.7093400e+00  -3.9393999e-08  -4.1095794e+00   1.6248239e-01   2.5732285e+00   2.7093400e+00
   1.4790000e+01   1.3445378e-01  -8.9314174e-02  -1.2975318e+00   2.5732289e+00   3.6239985e-05  -5.2802951e+00   2.7093400e+00  -3.9388569e-08  -4.1095794e+00   1.6141512e-01   2.5732289e+00   2.7093400e+00
   1.4800000e+01   1.3356360e-01  -8.8737704e-02  -1.2889750e+00   2.5732292e+00   3.5786735e-05  -5.2802931e+00   2.7093400e+00  -3.9350786e-08  -4.1095794e+00   1.6035466e-01   2.5732292e+00   2.7093400e+00
   1.4810000e+01   1.3267917e-01  -8.8164808e-02  -1.2804726e+00   2.5732296e+00   3.5326339e-05  -5.2802911e+00   2.7093400e+00  -3.9281625e-08  -4.1095794e+00   1.5930096e-01   2.5732296e+00   2.7093400e+00
   1.4820000e+01   1.3180045e-01  -8.7595465e-02  -1.2720242e+00   2.5732300e+00   3.4859138e-05  -5.2802891e+00   2.7093400e+00  -3.9182060e-08  -4.1095794e+00   1.5825398e-01   2.5732300e+00   2.7093400e+00
   1.4830000e+01   1.3092740e-01  -8.7029653e-02  -1.2636296e+00   2.5732303e+00   3.4385472e-05  -5.2802871e+00   2.7093400e+00  -3.9053059e-08  -4.1095794e+00   1.5721369e-01   2.5732303e+00   2.7093400e+00
   1.4840000e+01   1.3005999e-01  -8.6467353e-02  -1.2552884e+00   2.5732306e+00   3.3905673e-05  -5.2802851e+00   2.7093400e+00  -3.8895588e-08  -4.1095794e+00   1.5618004e-01   2.5732306e+00   2.7093400e+00
   1.4850000e+01   1.2919819e-01  -8.5908542e-02  -1.2470002e+00   2.5732310e+00   3.3420072e-05  -5.2802832e+00   2.7093400e+00  -3.8710607e-08  -4.1095794e+00   1.5515299e-01   2.5732310e+00   2.7093400e+00
   1.4860000e+01   1.2834196e-01  -8.5353201e-02  -1.2387648e+00   2.5732313e+00   3.2928996e-05  -5.2802812e+00   2.7093400e+00  -3.8499073e-08  -4.1095794e+00   1.5413250e-01   2.5732313e+00   2.7093400e+00
   1.4870000e+01   1.2749126e-01  -8.4801309e-02  -1.2305820e+00   2.5732316e+00   3.2432768e-05  -5.2802793e+00   2.7093400e+00  -3.8261934e-08  -4.1095794e+00   1.5311853e-01   2.5732316e+00   2.7093400e+00
   1.4880000e+01   1.2664606e-01  -8.4252845e-02  -1.2224512e+00   2.5732320e+00   3.1931706e-05  -5.2802773e+00   2.7093400e+00  -3.8000133e-08  -4.1095794e+00   1.5211104e-01   2.5732320e+00   2.7093400e+00
   1.4890000e+01   1.2580634e-01  -8.3707791e-02  -1.2143724e+00   2.5732323e+00   3.1426140e-05  -5.2802754e+00   2.7093400e+00  -3.7714606e-08  -4.1095794e+00   1.5110999e-01   2.5732323e+00   2.7093400e+00
   1.4900000e+01   1.2497204e-01  -8.3166125e-02  -1.2063451e+00   2.5732326e+00   3.0916367e-05  -5.2802735e+00   2.7093400e+00  -3.7406281e-08  -4.1095794e+00   1.5011534e-01   2.5732326e+00   2.7093400e+00
   1.4910000e+01   1.2414315e-01  -8.2627827e-02  -1.1983690e+00   2.5732329e+00   3.0402692e-05  -5.2802716e+00   2.7093400e+00  -3.7076077e-08  -4.1095794e+00   1.4912705e-01   2.5732329e+00   2.7093400e+00
   1.4920000e+01   1.2331961e-01  -8.2092878e-02  -1.1904439e+00   2.5732332e+00   2.9885419e-05  -5.2802698e+00   2.7093400e+00  -3.6724906e-08  -4.1095794e+00   1.4814509e-01   2.5732332e+00   2.7093400e+00
   1.4930000e+01   1.2250142e-01  -8.1561258e-02  -1.1825694e+00   2.5732335e+00   2.9364845e-05  -5.2802679e+00   2.7093400e+00  -3.6353670e-08  -4.1095794e+00   1.4716941e-01   2.5732335e+00   2.7093400e+00
   1.4940000e+01   1.2168852e-01  -8.1032947e-02  -1.1747453e+00   2.5732338e+00   2.8841266e-05  -5.2802661e+00   2.7093399e+00  -3.5963259e-08  -4.1095794e+00   1.4619998e-01   2.5732338e+00   2.7093399e+00
   1.4950000e+01   1.2088089e-01  -8.0507926e-02  -1.1669712e+00   2.5732341e+00   2.8314955e-05  -5.2802643e+00   2.7093399e+00  -3.5554556e-08  -4.1095794e+00   1.4523675e-01   2.5732341e+00   2.7093399e+00
   1.4960000e+01   1.2007849e-01  -7.9986175e-02  -1.1592469e+00   2.5732343e+00   2.7786213e-05  -5.2802625e+00   2.7093399e+00  -3.5128432e-08  -4.1095794e+00   1.4427970e-01   2.5732343e+00   2.7093399e+00
   1.4970000e+01   1.1928129e-01  -7.9467675e-02  -1.1515720e+00   2.5732346e+00   2.7255321e-05  -5.2802607e+00   2.7093399e+00  -3.4685748e-08  -4.1095794e+00   1.4332877e-01   2.5732346e+00   2.7093399e+00
   1.4980000e+01   1.1848926e-01  -7.8952407e-02  -1.1439463e+00   2.5732349e+00   2.6722556e-05  -5.2802589e+00   2.7093399e+00  -3.4227350e-08  -4.1095794e+00   1.4238394e-01   2.5732349e+00   2.7093399e+00
   1.4990000e+01   1.1770237e-01  -7.8440352e-02  -1.1363694e+00   2.5732351e+00   2.6188189e-05  -5.2802571e+00   2.7093399e+00  -3.3754078e-08  -4.1095794e+00   1.4144517e-01   2.5732351e+00   2.7093399e+00
   1.5000000e+01   1.1692058e-01  -7.7931491e-02  -1.1288412e+00   2.5732354e+00   2.5652489e-05  -5.2802554e+00   2.7093399e+00  -3.3266754e-08  -4.1095794e+00   1.4051241e-01   2.5732354e+00   2.7093399e+00
   1.5010000e+01   1.1614386e-01  -7.7425804e-02  -1.1213612e+00   2.5732357e+00   2.5115717e-05  -5.2802537e+00   2.7093399e+00  -3.2766191e-08  -4.1095794e+00   1.3958564e-01   2.5732357e+00   2.7093399e+00
   1.5020000e+01   1.1537218e-01  -7.6923274e-02  -1.1139292e+00   2.5732359e+00   2.4578133e-05  -5.2802520e+00   2.7093399e+00  -3.2253190e-08  -4.1095794e+00   1.3866482e-01   2.5732359e+00   2.7093399e+00
   1.5030000e+01   1.1460552e-01  -7.6423882e-02  -1.1065449e+00   2.5732361e+00   2.4039990e-05  -5.2802503e+00   2.7093399e+00  -3.1728535e-08  -4.1095794e+00   1.3774990e-01   2.5732361e+00   2.7093399e+00
   1.5040000e+01   1.1384383e-01  -7.5927608e-02  -1.0992081e+00   2.5732364e+00   2.3501538e-05  -5.2802487e+00   2.7093399e+00  -3.1193001e-08  -4.1095794e+00   1.3684085e-01   2.5732364e+00   2.7093399e+00
   1.5050000e+01   1.1308709e-01  -7.5434435e-02  -1.0919184e+00   2.5732366e+00   2.2963021e-05  -5.2802470e+00   2.7093399e+00  -3.0647347e-08  -4.1095794e+00   1.3593764e-01   2.5732366e+00   2.7093399e+00
   1.5060000e+01   1.1233526e-01  -7.4944345e-02  -1.0846755e+00   2.5732368e+00   2.2424678e-05  -5.2802454e+00   2.7093399e+00  -3.0092318e-08  -4.1095794e+00   1.3504024e-01   2.5732368e+00   2.7093399e+00
   1.5070000e+01   1.1158832e-01  -7.4457318e-02  -1.0774793e+00   2.5732371e+00   2.1886746e-05  -5.2802438e+00   2.7093399e+00  -2.9528646e-08  -4.1095794e+00   1.3414859e-01   2.5732371e+00   2.7093399e+00
   1.5080000e+01   1.1084623e-01  -7.3973338e-02  -1.0703293e+00   2.5732373e+00   2.1349453e-05  -5.2802422e+00   2.7093399e+00  -2.8957049e-08  -4.1095794e+00   1.3326268e-01   2.5732373e+00   2.7093399e+00
   1.5090000e+01   1.1010897e-01  -7.3492385e-02  -1.0632253e+00   2.5732375e+00   2.0813027e-05  -5.2802407e+00   2.7093399e+00  -2.8378229e-08  -4.1095794e+00   1.3238246e-01   2.5732375e+00   2.7093399e+00
   1.5100000e+01   1.0937650e-01  -7.3014443e-02  -1.0561671e+00   2.5732377e+00   2.0277689e-05  -5.2802392e+00   2.7093399e+00  -2.7792875e-08  -4.1095794e+00   1.3150790e-01   2.5732377e+00   2.7093399e+00
   1.5110000e+01   1.0864879e-01  -7.2539493e-02  -1.0491544e+00   2.5732379e+00   1.9743654e-05  -5.2802377e+00   2.7093399e+00  -2.7201661e-08  -4.1095794e+00   1.3063896e-01   2.5732379e+00   2.7093399e+00
   1.5120000e+01   1.0792582e-01  -7.2067517e-02  -1.0421868e+00   2.5732381e+00   1.9211133e-05  -5.2802362e+00   2.7093399e+00  -2.6605246e-08  -4.1095794e+00   1.2977562e-01   2.5732381e+00   2.7093399e+00
   1.5130000e+01   1.0720756e-01  -7.1598498e-02  -1.0352642e+00   2.5732383e+00   1.8680335e-05  -5.2802347e+00   2.7093399e+00  -2.6001440e-08  -4.1095794e+00   1.2891783e-01   2.5732383e+00   2.7093399e+00
   1.5140000e+01   1.0649397e-01  -7.1132419e-02  -1.0283862e+00   2.5732385e+00   1.8151461e-05  -5.2802333e+00   2.7093399e+00  -2.5396697e-08  -4.1095794e+00   1.2806555e-01   2.5732385e+00   2.7093399e+00
   1.5150000e+01   1.0578502e-01  -7.0669262e-02  -1.0215526e+00   2.5732386e+00   1.7624708e-05  -5.2802319e+00   2.7093399e+00  -2.4788638e-08  -4.1095794e+00   1.2721877e-01   2.5732386e+00   2.7093399e+00
   1.5160000e+01   1.0508070e-01  -7.0209009e-02  -1.0147632e+00   2.5732388e+00   1.7100269e-05  -5.2802305e+00   2.7093399e+00  -2.4177860e-08  -4.1095794e+00   1.2637744e-01   2.5732388e+00   2.7093399e+00
   1.5170000e+01   1.0438095e-01  -6.9751644e-02  -1.0080175e+00   2.5732390e+00   1.6578332e-05  -5.2802291e+00   2.7093399e+00  -2.3562434e-08  -4.1095794e+00   1.2554153e-01   2.5732390e+00   2.7093399e+00
   1.5180000e+01   1.0368577e-01  -6.9297150e-02  -1.0013154e+00   2.5732391e+00   1.6059079e-05  -5.2802278e+00   2.7093399e+00  -2.2948105e-08  -4.1095794e+00   1.2471100e-01   2.5732391e+00   2.7093399e+00
   1.5190000e+01   1.0299512e-01  -6.8845509e-02  -9.9465669e-01   2.5732393e+00   1.5542691e-05  -5.2802264e+00   2.7093399e+00  -2.2330404e-08  -4.1095794e+00   1.2388583e-01   2.5732393e+00   2.7093399e+00
   1.5200000e+01   1.0230897e-01  -6.8396704e-02  -9.8804099e-01   2.5732394e+00   1.5029339e-05  -5.2802251e+00   2.7093399e+00  -2.1714726e-08  -4.1095795e+00   1.2306598e-01   2.5732394e+00   2.7093399e+00
   1.5210000e+01   1.0162730e-01  -6.7950719e-02  -9.8146807e-01   2.5732396e+00   1.4519194e-05  -5.2802239e+00   2.7093399e+00  -2.1099088e-08  -4.1095795e+00   1.2225141e-01   2.5732396e+00   2.7093399e+00
   1.5220000e+01   1.0095007e-01  -6.7507536e-02  -9.7493768e-01   2.5732397e+00   1.4012419e-05  -5.2802226e+00   2.7093399e+00  -2.0483999e-08  -4.1095795e+00   1.2144210e-01   2.5732397e+00   2.7093399e+00
   1.5230000e+01   1.0027725e-01  -6.7067140e-02  -9.6844956e-01   2.5732399e+00   1.3509176e-05  -5.2802214e+00   2.7093399e+00  -1.9869951e-08  -4.1095795e+00   1.2063801e-01   2.5732399e+00   2.7093399e+00
   1.5240000e+01   9.9608830e-02  -6.6629514e-02  -9.6200345e-01   2.5732400e+00   1.3009617e-05  -5.2802202e+00   2.7093399e+00  -1.9257419e-08  -4.1095795e+00   1.1983911e-01   2.5732400e+00   2.7093399e+00
   1.5250000e+01   9.8944769e-02  -6.6194641e-02  -9.5559910e-01   2.5732401e+00   1.2513895e-05  -5.2802190e+00   2.7093399e+00  -1.8646865e-08  -4.1095795e+00   1.1904536e-01   2.5732401e+00   2.7093399e+00
   1.5260000e+01   9.8285043e-02  -6.5762505e-02  -9.4923624e-01   2.5732403e+00   1.2022155e-05  -5.2802179e+00   2.7093399e+00  -1.8038736e-08  -4.1095795e+00   1.1825674e-01   2.5732403e+00   2.7093399e+00
   1.5270000e+01   9.7629624e-02  -6.5333089e-02  -9.4291463e-01   2.5732404e+00   1.1534538e-05  -5.2802167e+00   2.7093399e+00  -1.7431722e-08  -4.1095795e+00   1.1747321e-01   2.5732404e+00   2.7093399e+00
   1.5280000e+01   9.6978485e-02  -6.4906378e-02  -9.3663402e-01   2.5732405e+00   1.1051181e-05  -5.2802156e+00   2.7093399e+00  -1.6828180e-08  -4.1095795e+00   1.1669475e-01   2.5732405e+00   2.7093399e+00
   1.5290000e+01   9.6331600e-02  -6.4482355e-02  -9.3039414e-01   2.5732406e+00   1.0572217e-05  -5.2802146e+00   2.7093399e+00  -1.6228503e-08  -4.1095795e+00   1.1592131e-01   2.5732406e+00   2.7093399e+00
   1.5300000e+01   9.5688941e-02  -6.4061004e-02  -9.2419476e-01   2.5732407e+00   1.0097773e-05  -5.2802135e+00   2.7093399e+00  -1.5633074e-08  -4.1095795e+00   1.1515288e-01   2.5732407e+00   2.7093399e+00
   1.5310000e+01   9.5050482e-02  -6.3642310e-02  -9.1803563e-01   2.5732408e+00   9.6279729e-06  -5.2802125e+00   2.7093399e+00  -1.5043705e-08  -4.1095795e+00   1.1438941e-01   2.5732408e+00   2.7093399e+00
   1.5320000e+01   9.4416196e-02  -6.3226257e-02  -9.1191649e-01   2.5732409e+00   9.1629351e-06  -5.2802115e+00   2.7093399e+00  -1.4457739e-08  -4.1095795e+00   1.1363088e-01   2.5732409e+00   2.7093399e+00
   1.5330000e+01   9.3786057e-02  -6.2812829e-02  -9.0583711e-01   2.5732410e+00   8.7027744e-06  -5.2802105e+00   2.7093399e+00  -1.3878384e-08  -4.1095795e+00   1.1287726e-01   2.5732410e+00   2.7093399e+00
   1.5340000e+01   9.3160040e-02  -6.2402009e-02  -8.9979723e-01   2.5732411e+00   8.2476009e-06  -5.2802095e+00   2.7093399e+00  -1.3303241e-08  -4.1095795e+00   1.1212851e-01   2.5732411e+00   2.7093399e+00
   1.5350000e+01   9.2538117e-02  -6.1993784e-02  -8.9379661e-01   2.5732411e+00   7.7975204e-06  -5.2802086e+00   2.7093399e+00  -1.2735206e-08  -4.1095795e+00   1.1138461e-01   2.5732411e+00   2.7093399e+00
   1.5360000e+01   9.1920263e-02  -6.1588136e-02  -8.8783502e-01   2.5732412e+00   7.3526345e-06  -5.2802077e+00   2.7093399e+00  -1.2173235e-08  -4.1095795e+00   1.1064553e-01   2.5732412e+00   2.7093399e+00
   1.5370000e+01   9.1306452e-02  -6.1185052e-02  -8.8191222e-01   2.5732413e+00   6.9130405e-06  -5.2802068e+00   2.7093399e+00  -1.1616575e-08  -4.1095795e+00   1.0991123e-01   2.5732413e+00   2.7093399e+00
   1.5380000e+01   9.0696659e-02  -6.0784515e-02  -8.7602795e-01   2.5732414e+00   6.4788314e-06  -5.2802060e+00   2.7093399e+00  -1.1067675e-08  -4.1095795e+00   1.0918169e-01   2.5732414e+00   2.7093399e+00
   1.5390000e+01   9.0090859e-02  -6.0386510e-02  -8.7018199e-01   2.5732414e+00   6.0500961e-06  -5.2802051e+00   2.7093399e+00  -1.0524745e-08  -4.1095795e+00   1.0845687e-01   2.5732414e+00   2.7093399e+00
   1.5400000e+01   8.9489026e-02  -5.9991022e-02  -8.6437410e-01   2.5732415e+00   5.6269194e-06  -5.2802043e+00   2.7093399e+00  -9.9899452e-09  -4.1095795e+00   1.0773676e-01   2.5732415e+00   2.7093399e+00
   1.5410000e+01   8.8891134e-02  -5.9598037e-02  -8.5860405e-01   2.5732415e+00   5.2093820e-06  -5.2802035e+00   2.7093399e+00  -9.4617185e-09  -4.1095795e+00   1.0702131e-01   2.5732415e+00   2.7093399e+00
   1.5420000e+01   8.8297160e-02  -5.9207539e-02  -8.5287159e-01   2.5732416e+00   4.7975605e-06  -5.2802028e+00   2.7093399e+00  -8.9412184e-09  -4.1095795e+00   1.0631049e-01   2.5732416e+00   2.7093399e+00
   1.5430000e+01   8.7707078e-02  -5.8819513e-02  -8.4717650e-01   2.5732416e+00   4.3915275e-06  -5.2802020e+00   2.7093399e+00  -8.4286468e-09  -4.1095795e+00   1.0560429e-01   2.5732416e+00   2.7093399e+00
   1.5440000e+01   8.7120864e-02  -5.8433945e-02  -8.4151855e-01   2.5732417e+00   3.9913517e-06  -5.2802013e+00   2.7093399e+00  -7.9241934e-09  -4.1095795e+00   1.0490267e-01   2.5732417e+00   2.7093399e+00
   1.5450000e+01   8.6538493e-02  -5.8050819e-02  -8.3589750e-01   2.5732417e+00   3.5970977e-06  -5.2802006e+00   2.7093399e+00  -7.4280354e-09  -4.1095795e+00   1.0420561e-01   2.5732417e+00   2.7093399e+00
   1.5460000e+01   8.5959940e-02  -5.7670122e-02  -8.3031313e-01   2.5732417e+00   3.2088266e-06  -5.2802000e+00   2.7093399e+00  -6.9403380e-09  -4.1095795e+00   1.0351306e-01   2.5732417e+00   2.7093399e+00
   1.5470000e+01   8.5385182e-02  -5.7291838e-02  -8.2476521e-01   2.5732418e+00   2.8265954e-06  -5.2801993e+00   2.7093399e+00  -6.4616973e-09  -4.1095795e+00   1.0282502e-01   2.5732418e+00   2.7093399e+00
   1.5480000e+01   8.4814195e-02  -5.6915953e-02  -8.1925351e-01   2.5732418e+00   2.4504644e-06  -5.2801987e+00   2.7093399e+00  -5.9912999e-09  -4.1095795e+00   1.0214144e-01   2.5732418e+00   2.7093399e+00
   1.5490000e+01   8.4246954e-02  -5.6542453e-02  -8.1377780e-01   2.5732418e+00   2.0805388e-06  -5.2801981e+00   2.7093399e+00  -5.5297906e-09  -4.1095795e+00   1.0146230e-01   2.5732418e+00   2.7093399e+00
   1.5500000e+01   8.3683436e-02  -5.6171324e-02  -8.0833788e-01   2.5732418e+00   1.7168621e-06  -5.2801975e+00   2.7093399e+00  -5.0772889e-09  -4.1095795e+00   1.0078757e-01   2.5732418e+00   2.7093399e+00
   1.5510000e+01   8.3123618e-02  -5.5802550e-02  -8.0293350e-01   2.5732418e+00   1.3594741e-06  -5.2801970e+00   2.7093399e+00  -4.6339029e-09  -4.1095795e+00   1.0011723e-01   2.5732418e+00   2.7093399e+00
   1.5520000e+01   8.2567475e-02  -5.5436119e-02  -7.9756445e-01   2.5732419e+00   1.0082532e-06  -5.2801964e+00   2.7093399e+00  -4.1997302e-09  -4.1095795e+00   9.9451250e-02   2.5732419e+00   2.7093399e+00
   1.5530000e+01   8.2014984e-02  -5.5072016e-02  -7.9223051e-01   2.5732419e+00   6.6333505e-07  -5.2801959e+00   2.7093399e+00  -3.7748580e-09  -4.1095795e+00   9.8789597e-02   2.5732419e+00   2.7093399e+00
   1.5540000e+01   8.1466123e-02  -5.4710227e-02  -7.8693146e-01   2.5732419e+00   3.2475146e-07  -5.2801954e+00   2.7093399e+00  -3.3593636e-09  -4.1095795e+00   9.8132248e-02   2.5732419e+00   2.7093399e+00
   1.5550000e+01   8.0920867e-02  -5.4350738e-02  -7.8166708e-01   2.5732419e+00  -7.4693027e-09  -5.2801950e+00   2.7093399e+00  -2.9533136e-09  -4.1095795e+00   9.7479174e-02   2.5732419e+00   2.7093399e+00
   1.5560000e+01   8.0379195e-02  -5.3993535e-02  -7.7643716e-01   2.5732419e+00  -3.3328702e-07  -5.2801945e+00   2.7093399e+00  -2.5567652e-09  -4.1095795e+00   9.6830350e-02   2.5732419e+00   2.7093399e+00
   1.5570000e+01   7.9841083e-02  -5.3638605e-02  -7.7124148e-01   2.5732419e+00  -6.5271090e-07  -5.2801941e+00   2.7093399e+00  -2.1697661e-09  -4.1095795e+00   9.6185750e-02   2.5732419e+00   2.7093399e+00
   1.5580000e+01   7.9306509e-02  -5.3285933e-02  -7.6607983e-01   2.5732419e+00  -9.6570709e-07  -5.2801937e+00   2.7093399e+00  -1.7923547e-09  -4.1095795e+00   9.5545345e-02   2.5732419e+00   2.7093399e+00
   1.5590000e+01   7.8775450e-02  -5.2935507e-02  -7.6095199e-01   2.5732418e+00  -1.2722604e-06  -5.2801933e+00   2.7093399e+00  -1.4245604e-09  -4.1095795e+00   9.4909111e-02   2.5732418e+00   2.7093399e+00
   1.5600000e+01   7.8247883e-02  -5.2587312e-02  -7.5585775e-01   2.5732418e+00  -1.5723589e-06  -5.2801929e+00   2.7093399e+00  -1.0664038e-09  -4.1095795e+00   9.4277021e-02   2.5732418e+00   2.7093399e+00
   1.5610000e+01   7.7723788e-02  -5.2241336e-02  -7.5079691e-01   2.5732418e+00  -1.8659936e-06  -5.2801926e+00   2.7093399e+00  -7.1789673e-10  -4.1095795e+00   9.3649049e-02   2.5732418e+00   2.7093399e+00
   1.5620000e+01   7.7203140e-02  -5.1897564e-02  -7.4576925e-01   2.5732418e+00  -2.1531586e-06  -5.2801923e+00   2.7093399e+00  -3.7904308e-10  -4.1095795e+00   9.3025169e-02   2.5732418e+00   2.7093399e+00
   1.5630000e+01   7.6685920e-02  -5.1555984e-02  -7.4077456e-01   2.5732418e+00  -2.4338511e-06  -5.2801920e+00   2.7093399e+00  -4.9838503e-11  -4.1095795e+00   9.2405356e-02   2.5732418e+00   2.7093399e+00
   1.5640000e+01   7.6172103e-02  -5.1216582e-02  -7.3581263e-01   2.5732417e+00  -2.7080711e-06  -5.2801917e+00   2.7093399e+00   2.6972932e-10  -4.1095795e+00   9.1789583e-02   2.5732417e+00   2.7093399e+00
   1.5650000e+01   7.5661670e-02  -5.0879345e-02  -7.3088327e-01   2.5732417e+00  -2.9758214e-06  -5.2801914e+00   2.7093399e+00   5.7968010e-10  -4.1095795e+00   9.1177827e-02   2.5732417e+00   2.7093399e+00
   1.5660000e+01   7.5154598e-02  -5.0544261e-02  -7.2598627e-01   2.5732417e+00  -3.2371077e-06  -5.2801912e+00   2.7093399e+00   8.8004096e-10  -4.1095795e+00   9.0570061e-02   2.5732417e+00   2.7093399e+00
   1.5670000e+01   7.4650866e-02  -5.0211315e-02  -7.2112141e-01   2.5732416e+00  -3.4919385e-06  -5.2801910e+00   2.7093399e+00   1.1708462e-09  -4.1095795e+00   8.9966260e-02   2.5732416e+00   2.7093399e+00
   1.5680000e+01   7.4150452e-02  -4.9880495e-02  -7.1628851e-01   2.5732416e+00  -3.7403250e-06  -5.2801908e+00   2.7093399e+00   1.4521369e-09  -4.1095795e+00   8.9366400e-02   2.5732416e+00   2.7093399e+00
   1.5690000e+01   7.3653336e-02  -4.9551789e-02  -7.1148736e-01   2.5732416e+00  -3.9822809e-06  -5.2801906e+00   2.7093399e+00   1.7239610e-09  -4.1095795e+00   8.8770455e-02   2.5732416e+00   2.7093399e+00
   1.5700000e+01   7.3159496e-02  -4.9225183e-02  -7.0671776e-01   2.5732415e+00  -4.2178227e-06  -5.2801904e+00   2.7093399e+00   1.9863723e-09  -4.1095795e+00   8.8178402e-02   2.5732415e+00   2.7093399e+00
   1.5710000e+01   7.2668912e-02  -4.8900665e-02  -7.0197951e-01   2.5732415e+00  -4.4469692e-06  -5.2801903e+00   2.7093399e+00   2.2394314e-09  -4.1095795e+00   8.7590215e-02   2.5732415e+00   2.7093399e+00
   1.5720000e+01   7.2181562e-02  -4.8578222e-02  -6.9727241e-01   2.5732414e+00  -4.6697417e-06  -5.2801901e+00   2.7093399e+00   2.4832043e-09  -4.1095795e+00   8.7005870e-02   2.5732414e+00   2.7093399e+00
   1.5730000e+01   7.1697425e-02  -4.8257841e-02  -6.9259627e-01   2.5732414e+00  -4.8861642e-06  -5.2801900e+00   2.7093399e+00   2.7177631e-09  -4.1095795e+00   8.6425344e-02   2.5732414e+00   2.7093399e+00
   1.5740000e+01   7.1216482e-02  -4.7939510e-02  -6.8795089e-01   2.5732413e+00  -5.0962627e-06  -5.2801899e+00   2.7093399e+00   2.9431854e-09  -4.1095795e+00   8.5848611e-02   2.5732413e+00   2.7093399e+00
   1.5750000e+01   7.0738712e-02  -4.7623217e-02  -6.8333608e-01   2.5732413e+00  -5.3000656e-06  -5.2801898e+00   2.7093399e+00   3.1595538e-09  -4.1095795e+00   8.5275648e-02   2.5732413e+00   2.7093399e+00
   1.5760000e+01   7.0264095e-02  -4.7308949e-02  -6.7875164e-01   2.5732412e+00  -5.4976037e-06  -5.2801897e+00   2.7093399e+00   3.3669562e-09  -4.1095795e+00   8.4706432e-02   2.5732412e+00   2.7093399e+00
   1.5770000e+01   6.9792609e-02  -4.6996694e-02  -6.7419738e-01   2.5732412e+00  -5.6889099e-06  -5.2801897e+00   2.7093399e+00   3.5654849e-09  -4.1095795e+00   8.4140938e-02   2.5732412e+00   2.7093399e+00
   1.5780000e+01   6.9324236e-02  -4.6686439e-02  -6.6967311e-01   2.5732411e+00  -5.8740191e-06  -5.2801897e+00   2.7093399e+00   3.7558668e-09  -4.1095795e+00   8.3579144e-02   2.5732411e+00   2.7093399e+00
   1.5790000e+01   6.8858956e-02  -4.6378172e-02  -6.6517864e-01   2.5732411e+00  -6.0529683e-06  -5.2801896e+00   2.7093399e+00   3.9369475e-09  -4.1095795e+00   8.3021025e-02   2.5732411e+00   2.7093399e+00
   1.5800000e+01   6.8396747e-02  -4.6071882e-02  -6.6071378e-01   2.5732410e+00  -6.2257968e-06  -5.2801896e+00   2.7093399e+00   4.1094583e-09  -4.1095795e+00   8.2466559e-02   2.5732410e+00   2.7093399e+00
   1.5810000e+01   6.7937592e-02  -4.5767557e-02  -6.5627835e-01   2.5732409e+00  -6.3925455e-06  -5.2801896e+00   2.7093399e+00   4.2735091e-09  -4.1095795e+00   8.1915723e-02   2.5732409e+00   2.7093399e+00
   1.5820000e+01   6.7481470e-02  -4.5465183e-02  -6.5187216e-01   2.5732409e+00  -6.5532575e-06  -5.2801897e+00   2.7093399e+00   4.4292133e-09  -4.1095795e+00   8.1368493e-02   2.5732409e+00   2.7093399e+00
   1.5830000e+01   6.7028362e-02  -4.5164750e-02  -6.4749501e-01   2.5732408e+00  -6.7079774e-06  -5.2801897e+00   2.7093399e+00   4.5766877e-09  -4.1095795e+00   8.0824847e-02   2.5732408e+00   2.7093399e+00
   1.5840000e+01   6.6578248e-02  -4.4866246e-02  -6.4314674e-01   2.5732407e+00  -6.8567519e-06  -5.2801898e+00   2.7093399e+00   4.7160526e-09  -4.1095795e+00   8.0284763e-02   2.5732407e+00   2.7093399e+00
   1.5850000e+01   6.6131109e-02  -4.4569658e-02  -6.3882714e-01   2.5732407e+00  -6.9996294e-06  -5.2801898e+00   2.7093399e+00   4.8474316e-09  -4.1095795e+00   7.9748216e-02   2.5732407e+00   2.7093399e+00
   1.5860000e+01   6.5686926e-02  -4.4274976e-02  -6.3453605e-01   2.5732406e+00  -7.1366599e-06  -5.2801899e+00   2.7093399e+00   4.9709512e-09  -4.1095795e+00   7.9215187e-02   2.5732406e+00   2.7093399e+00
   1.5870000e+01   6.5245681e-02  -4.3982187e-02  -6.3027328e-01   2.5732405e+00  -7.2678950e-06  -5.2801900e+00   2.7093399e+00   5.0867404e-09  -4.1095795e+00   7.8685651e-02   2.5732405e+00   2.7093399e+00
   1.5880000e+01   6.4807354e-02  -4.3691280e-02  -6.2603866e-01   2.5732404e+00  -7.3933879e-06  -5.2801901e+00   2.7093399e+00   5.1956794e-09  -4.1095795e+00   7.8159587e-02   2.5732404e+00   2.7093399e+00
   1.5890000e+01   6.4371926e-02  -4.3402243e-02  -6.2183199e-01   2.5732404e+00  -7.5131935e-06  -5.2801902e+00   2.7093399e+00   5.2963959e-09  -4.1095795e+00   7.7636973e-02   2.5732404e+00   2.7093399e+00
   1.5900000e+01   6.3939379e-02  -4.3115066e-02  -6.1765310e-01   2.5732403e+00  -7.6273678e-06  -5.2801904e+00   2.7093399e+00   5.3897840e-09  -4.1095795e+00   7.7117787e-02   2.5732403e+00   2.7093399e+00
   1.5910000e+01   6.3509694e-02  -4.2829736e-02  -6.1350182e-01   2.5732402e+00  -7.7359686e-06  -5.2801905e+00   2.7093399e+00   5.4759822e-09  -4.1095795e+00   7.6602007e-02   2.5732402e+00   2.7093399e+00
   1.5920000e+01   6.3082853e-02  -4.2546242e-02  -6.0937797e-01   2.5732401e+00  -7.8390548e-06  -5.2801907e+00   2.7093399e+00   5.5551309e-09  -4.1095795e+00   7.6089612e-02   2.5732401e+00   2.7093399e+00
   1.5930000e+01   6.2658838e-02  -4.2264573e-02  -6.0528138e-01   2.5732401e+00  -7.9366868e-06  -5.2801908e+00   2.7093399e+00   5.6273719e-09  -4.1095795e+00   7.5580580e-02   2.5732401e+00   2.7093399e+00
   1.5940000e+01   6.2237630e-02  -4.1984718e-02  -6.0121187e-01   2.5732400e+00  -8.0289260e-06  -5.2801910e+00   2.7093399e+00   5.6928487e-09  -4.1095795e+00   7.5074890e-02   2.5732400e+00   2.7093399e+00
   1.5950000e+01   6.1819211e-02  -4.1706666e-02  -5.9716926e-01   2.5732399e+00  -8.1158353e-06  -5.2801912e+00   2.7093399e+00   5.7517064e-09  -4.1095795e+00   7.4572521e-02   2.5732399e+00   2.7093399e+00
   1.5960000e+01   6.1403564e-02  -4.1430406e-02  -5.9315339e-01   2.5732398e+00  -8.1974787e-06  -5.2801914e+00   2.7093399e+00   5.8040908e-09  -4.1095795e+00   7.4073451e-02   2.5732398e+00   2.7093399e+00
   1.5970000e+01   6.0990670e-02  -4.1155927e-02  -5.8916409e-01   2.5732397e+00  -8.2739210e-06  -5.2801916e+00   2.7093399e+00   5.8501492e-09  -4.1095795e+00   7.3577660e-02   2.5732397e+00   2.7093399e+00
   1.5980000e+01   6.0580512e-02  -4.0883217e-02  -5.8520118e-01   2.5732397e+00  -8.3452284e-06  -5.2801918e+00   2.7093399e+00   5.8900295e-09  -4.1095795e+00   7.3085127e-02   2.5732397e+00   2.7093399e+00
   1.5990000e+01   6.0173072e-02  -4.0612266e-02  -5.8126450e-01   2.5732396e+00  -8.4114679e-06  -5.2801920e+00   2.7093399e+00   5.9238804e-09  -4.1095795e+00   7.2595831e-02   2.5732396e+00   2.7093399e+00
   1.6000000e+01   5.9768332e-02  -4.0343063e-02  -5.7735388e-01   2.5732395e+00  -8.4727077e-06  -5.2801923e+00   2.7093399e+00   5.9518513e-09  -4.1095795e+00   7.2109751e-02   2.5732395e+00   2.7093399e+00
   1.6010000e+01   5.9366276e-02  -4.0075598e-02  -5.7346915e-01   2.5732394e+00  -8.5290167e-06  -5.2801925e+00   2.7093399e+00   5.9740919e-09  -4.1095795e+00   7.1626868e-02   2.5732394e+00   2.7093399e+00
   1.6020000e+01   5.8966885e-02  -3.9809859e-02  -5.6961015e-01   2.5732393e+00  -8.5804647e-06  -5.2801928e+00   2.7093399e+00   5.9907524e-09  -4.1095795e+00   7.1147160e-02   2.5732393e+00   2.7093399e+00
   1.6030000e+01   5.8570143e-02  -3.9545836e-02  -5.6577671e-01   2.5732392e+00  -8.6271222e-06  -5.2801930e+00   2.7093399e+00   6.0019830e-09  -4.1095795e+00   7.0670608e-02   2.5732392e+00   2.7093399e+00
   1.6040000e+01   5.8176032e-02  -3.9283519e-02  -5.6196867e-01   2.5732391e+00  -8.6690607e-06  -5.2801933e+00   2.7093399e+00   6.0079342e-09  -4.1095795e+00   7.0197191e-02   2.5732391e+00   2.7093399e+00
   1.6050000e+01   5.7784536e-02  -3.9022896e-02  -5.5818586e-01   2.5732391e+00  -8.7063524e-06  -5.2801936e+00   2.7093399e+00   6.0087562e-09  -4.1095795e+00   6.9726889e-02   2.5732391e+00   2.7093399e+00
   1.6060000e+01   5.7395637e-02  -3.8763959e-02  -5.5442812e-01   2.5732390e+00  -8.7390699e-06  -5.2801939e+00   2.7093399e+00   6.0045992e-09  -4.1095795e+00   6.9259683e-02   2.5732390e+00   2.7093399e+00
   1.6070000e+01   5.7009320e-02  -3.8506695e-02  -5.5069530e-01   2.5732389e+00  -8.7672866e-06  -5.2801942e+00   2.7093399e+00   5.9956128e-09  -4.1095795e+00   6.8795553e-02   2.5732389e+00   2.7093399e+00
   1.6080000e+01   5.6625566e-02  -3.8251095e-02  -5.4698723e-01   2.5732388e+00  -8.7910767e-06  -5.2801945e+00   2.7093399e+00   5.9819466e-09  -4.1095795e+00   6.8334479e-02   2.5732388e+00   2.7093399e+00
   1.6090000e+01   5.6244360e-02  -3.7997149e-02  -5.4330375e-01   2.5732387e+00  -8.8105145e-06  -5.2801948e+00   2.7093399e+00   5.9637494e-09  -4.1095795e+00   6.7876441e-02   2.5732387e+00   2.7093399e+00
   1.6100000e+01   5.5865684e-02  -3.7744846e-02  -5.3964470e-01   2.5732386e+00  -8.8256752e-06  -5.2801951e+00   2.7093399e+00   5.9411694e-09  -4.1095795e+00   6.7421422e-02   2.5732386e+00   2.7093399e+00
   1.6110000e+01   5.5489524e-02  -3.7494176e-02  -5.3600994e-01   2.5732385e+00  -8.8366342e-06  -5.2801954e+00   2.7093399e+00   5.9143540e-09  -4.1095795e+00   6.6969400e-02   2.5732385e+00   2.7093399e+00
   1.6120000e+01   5.5115862e-02  -3.7245129e-02  -5.3239929e-01   2.5732384e+00  -8.8434674e-06  -5.2801958e+00   2.7093399e+00   5.8834499e-09  -4.1095795e+00   6.6520357e-02   2.5732384e+00   2.7093399e+00
   1.6130000e+01   5.4744682e-02  -3.6997695e-02  -5.2881261e-01   2.5732384e+00  -8.8462510e-06  -5.2801961e+00   2.7093399e+00   5.8486026e-09  -4.1095795e+00   6.6074274e-02   2.5732384e+00   2.7093399e+00
   1.6140000e+01   5.4375968e-02  -3.6751865e-02  -5.2524974e-01   2.5732383e+00  -8.8450617e-06  -5.2801964e+00   2.7093399e+00   5.8099570e-09  -4.1095795e+00   6.5631132e-02   2.5732383e+00   2.7093399e+00
   1.6150000e+01   5.4009704e-02  -3.6507627e-02  -5.2171054e-01   2.5732382e+00  -8.8399763e-06  -5.2801968e+00   2.7093399e+00   5.7676566e-09  -4.1095795e+00   6.5190912e-02   2.5732382e+00   2.7093399e+00
   1.6160000e+01   5.3645874e-02  -3.6264973e-02  -5.1819483e-01   2.5732381e+00  -8.8310719e-06  -5.2801971e+00   2.7093399e+00   5.7218437e-09  -4.1095795e+00   6.4753595e-02   2.5732381e+00   2.7093399e+00
   1.6170000e+01   5.3284463e-02  -3.6023892e-02  -5.1470248e-01   2.5732380e+00  -8.8184259e-06  -5.2801975e+00   2.7093399e+00   5.6726593e-09  -4.1095795e+00   6.4319164e-02   2.5732380e+00   2.7093399e+00
   1.6180000e+01   5.2925455e-02  -3.5784375e-02  -5.1123334e-01   2.5732379e+00  -8.8021158e-06  -5.2801978e+00   2.7093399e+00   5.6202432e-09  -4.1095795e+00   6.3887599e-02   2.5732379e+00   2.7093399e+00
   1.6190000e+01   5.2568834e-02  -3.5546412e-02  -5.0778725e-01   2.5732378e+00  -8.7822193e-06  -5.2801982e+00   2.7093399e+00   5.5647334e-09  -4.1095795e+00   6.3458882e-02   2.5732378e+00   2.7093399e+00
   1.6200000e+01   5.2214584e-02  -3.5309994e-02  -5.0436406e-01   2.5732377e+00  -8.7588140e-06  -5.2801986e+00   2.7093399e+00   5.5062668e-09  -4.1095795e+00   6.3032995e-02   2.5732377e+00   2.7093399e+00
   1.6210000e+01   5.1862691e-02  -3.5075110e-02  -5.0096363e-01   2.5732376e+00  -8.7319778e-06  -5.2801989e+00   2.7093399e+00   5.4449784e-09  -4.1095795e+00   6.2609920e-02   2.5732376e+00   2.7093399e+00
   1.6220000e+01   5.1513139e-02  -3.4841751e-02  -4.9758581e-01   2.5732376e+00  -8.7017885e-06  -5.2801993e+00   2.7093399e+00   5.3810017e-09  -4.1095795e+00   6.2189639e-02   2.5732376e+00   2.7093399e+00
   1.6230000e+01   5.1165913e-02  -3.4609908e-02  -4.9423046e-01   2.5732375e+00  -8.6683238e-06  -5.2801997e+00   2.7093399e+00   5.3144686e-09  -4.1095795e+00   6.1772133e-02   2.5732375e+00   2.7093399e+00
   1.6240000e+01   5.0820997e-02  -3.4379572e-02  -4.9089742e-01   2.5732374e+00  -8.6316617e-06  -5.2802001e+00   2.7093399e+00   5.2461230e-09  -4.1095795e+00   6.1357385e-02   2.5732374e+00   2.7093399e+00
   1.6250000e+01   5.0478377e-02  -3.4150732e-02  -4.8758656e-01   2.5732373e+00  -8.5918797e-06  -5.2802005e+00   2.7093399e+00   5.1748385e-09  -4.1095795e+00   6.0945378e-02   2.5732373e+00   2.7093399e+00
   1.6260000e+01   5.0138038e-02  -3.3923381e-02  -4.8429773e-01   2.5732372e+00  -8.5490555e-06  -5.2802009e+00   2.7093399e+00   5.1013823e-09  -4.1095795e+00   6.0536094e-02   2.5732372e+00   2.7093399e+00
   1.6270000e+01   4.9799965e-02  -3.3697507e-02  -4.8103079e-01   2.5732371e+00  -8.5032665e-06  -5.2802012e+00   2.7093399e+00   5.0258790e-09  -4.1095795e+00   6.0129514e-02   2.5732371e+00   2.7093399e+00
   1.6280000e+01   4.9464143e-02  -3.3473103e-02  -4.7778560e-01   2.5732370e+00  -8.4545899e-06  -5.2802016e+00   2.7093399e+00   4.9484510e-09  -4.1095795e+00   5.9725623e-02   2.5732370e+00   2.7093399e+00
   1.6290000e+01   4.9130557e-02  -3.3250159e-02  -4.7456201e-01   2.5732370e+00  -8.4031028e-06  -5.2802020e+00   2.7093399e+00   4.8692185e-09  -4.1095795e+00   5.9324402e-02   2.5732370e+00   2.7093399e+00
   1.6300000e+01   4.8799194e-02  -3.3028666e-02  -4.7135989e-01   2.5732369e+00  -8.3488821e-06  -5.2802024e+00   2.7093399e+00   4.7883003e-09  -4.1095795e+00   5.8925835e-02   2.5732369e+00   2.7093399e+00
   1.6310000e+01   4.8470038e-02  -3.2808614e-02  -4.6817909e-01   2.5732368e+00  -8.2920042e-06  -5.2802028e+00   2.7093399e+00   4.7058121e-09  -4.1095795e+00   5.8529904e-02   2.5732368e+00   2.7093399e+00
   1.6320000e+01   4.8143075e-02  -3.2589996e-02  -4.6501948e-01   2.5732367e+00  -8.2325455e-06  -5.2802032e+00   2.7093399e+00   4.6218685e-09  -4.1095795e+00   5.8136593e-02   2.5732367e+00   2.7093399e+00
   1.6330000e+01   4.7818291e-02  -3.2372801e-02  -4.6188093e-01   2.5732366e+00  -8.1705819e-06  -5.2802036e+00   2.7093399e+00   4.5365815e-09  -4.1095795e+00   5.7745885e-02   2.5732366e+00   2.7093399e+00
   1.6340000e+01   4.7495671e-02  -3.2157022e-02  -4.5876328e-01   2.5732365e+00  -8.1061890e-06  -5.2802040e+00   2.7093399e+00   4.4500607e-09  -4.1095795e+00   5.7357762e-02   2.5732365e+00   2.7093399e+00
   1.6350000e+01   4.7175203e-02  -3.1942649e-02  -4.5566642e-01   2.5732365e+00  -8.0394420e-06  -5.2802044e+00   2.7093399e+00   4.3624139e-09  -4.1095795e+00   5.6972209e-02   2.5732365e+00   2.7093399e+00
   1.6360000e+01   4.6856871e-02  -3.1729673e-02  -4.5259020e-01   2.5732364e+00  -7.9704157e-06  -5.2802048e+00   2.7093399e+00   4.2737463e-09  -4.1095795e+00   5.6589208e-02   2.5732364e+00   2.7093399e+00
   1.6370000e+01   4.6540661e-02  -3.1518086e-02  -4.4953449e-01   2.5732363e+00  -7.8991845e-06  -5.2802052e+00   2.7093399e+00   4.1846233e-09  -4.1095795e+00   5.6208744e-02   2.5732363e+00   2.7093399e+00
   1.6380000e+01   4.6226560e-02  -3.1307879e-02  -4.4649915e-01   2.5732362e+00  -7.8258224e-06  -5.2802056e+00   2.7093399e+00   4.0941969e-09  -4.1095795e+00   5.5830799e-02   2.5732362e+00   2.7093399e+00
   1.6390000e+01   4.5914554e-02  -3.1099043e-02  -4.4348406e-01   2.5732362e+00  -7.7504027e-06  -5.2802060e+00   2.7093399e+00   4.0030527e-09  -4.1095795e+00   5.5455358e-02   2.5732362e+00   2.7093399e+00
   1.6400000e+01   4.5604630e-02  -3.0891570e-02  -4.4048908e-01   2.5732361e+00  -7.6729985e-06  -5.2802064e+00   2.7093399e+00   3.9117126e-09  -4.1095795e+00   5.5082405e-02   2.5732361e+00   2.7093399e+00
   1.6410000e+01   4.5296773e-02  -3.0685451e-02  -4.3751409e-01   2.5732360e+00  -7.5936821e-06  -5.2802068e+00   2.7093399e+00   3.8193955e-09  -4.1095795e+00   5.4711924e-02   2.5732360e+00   2.7093399e+00
   1.6420000e+01   4.4990971e-02  -3.0480678e-02  -4.3455894e-01   2.5732359e+00  -7.5125255e-06  -5.2802072e+00   2.7093399e+00   3.7266430e-09  -4.1095795e+00   5.4343898e-02   2.5732359e+00   2.7093399e+00
   1.6430000e+01   4.4687210e-02  -3.0277242e-02  -4.3162352e-01   2.5732358e+00  -7.4296000e-06  -5.2802076e+00   2.7093399e+00   3.6335440e-09  -4.1095795e+00   5.3978311e-02   2.5732358e+00   2.7093399e+00
   1.6440000e+01   4.4385476e-02  -3.0075136e-02  -4.2870769e-01   2.5732358e+00  -7.3449764e-06  -5.2802080e+00   2.7093399e+00   3.5401857e-09  -4.1095795e+00   5.3615149e-02   2.5732358e+00   2.7093399e+00
   1.6450000e+01   4.4085756e-02  -2.9874349e-02  -4.2581132e-01   2.5732357e+00  -7.2587247e-06  -5.2802084e+00   2.7093399e+00   3.4466528e-09  -4.1095795e+00   5.3254395e-02   2.5732357e+00   2.7093399e+00
   1.6460000e+01   4.3788037e-02  -2.9674876e-02  -4.2293429e-01   2.5732356e+00  -7.1709144e-06  -5.2802088e+00   2.7093399e+00   3.3530273e-09  -4.1095795e+00   5.2896034e-02   2.5732356e+00   2.7093399e+00
   1.6470000e+01   4.3492307e-02  -2.9476706e-02  -4.2007648e-01   2.5732356e+00  -7.0816144e-06  -5.2802092e+00   2.7093399e+00   3.2593892e-09  -4.1095795e+00   5.2540051e-02   2.5732356e+00   2.7093399e+00
   1.6480000e+01   4.3198551e-02  -2.9279832e-02  -4.1723776e-01   2.5732355e+00  -6.9908930e-06  -5.2802096e+00   2.7093399e+00   3.1658162e-09  -4.1095795e+00   5.2186429e-02   2.5732355e+00   2.7093399e+00
   1.6490000e+01   4.2906758e-02  -2.9084245e-02  -4.1441799e-01   2.5732354e+00  -6.8988176e-06  -5.2802100e+00   2.7093399e+00   3.0723834e-09  -4.1095795e+00   5.1835154e-02   2.5732354e+00   2.7093399e+00
   1.6500000e+01   4.2616914e-02  -2.8889938e-02  -4.1161707e-01   2.5732354e+00  -6.8054550e-06  -5.2802104e+00   2.7093399e+00   2.9791638e-09  -4.1095795e+00   5.1486211e-02   2.5732354e+00   2.7093399e+00
   1.6510000e+01   4.2329006e-02  -2.8696903e-02  -4.0883487e-01   2.5732353e+00  -6.7108713e-06  -5.2802108e+00   2.7093399e+00   2.8862280e-09  -4.1095795e+00   5.1139584e-02   2.5732353e+00   2.7093399e+00
   1.6520000e+01   4.2043023e-02  -2.8505131e-02  -4.0607125e-01   2.5732352e+00  -6.6151320e-06  -5.2802112e+00   2.7093399e+00   2.7936444e-09  -4.1095795e+00   5.0795259e-02   2.5732352e+00   2.7093399e+00
   1.6530000e+01   4.1758950e-02  -2.8314615e-02  -4.0332611e-01   2.5732352e+00  -6.5183016e-06  -5.2802116e+00   2.7093399e+00   2.7014789e-09  -4.1095795e+00   5.0453220e-02   2.5732352e+00   2.7093399e+00
   1.6540000e+01   4.1476777e-02  -2.8125347e-02  -4.0059933e-01   2.5732351e+00  -6.4204440e-06  -5.2802120e+00   2.7093399e+00   2.6097951e-09  -4.1095795e+00   5.0113453e-02   2.5732351e+00   2.7093399e+00
   1.6550000e+01   4.1196490e-02  -2.7937318e-02  -3.9789077e-01   2.5732350e+00  -6.3216222e-06  -5.2802123e+00   2.7093399e+00   2.5186547e-09  -4.1095795e+00   4.9775943e-02   2.5732350e+00   2.7093399e+00
   1.6560000e+01   4.0918076e-02  -2.7750521e-02  -3.9520033e-01   2.5732350e+00  -6.2218988e-06  -5.2802127e+00   2.7093399e+00   2.4281167e-09  -4.1095795e+00   4.9440676e-02   2.5732350e+00   2.7093399e+00
   1.6570000e+01   4.0641525e-02  -2.7564949e-02  -3.9252788e-01   2.5732349e+00  -6.1213350e-06  -5.2802131e+00   2.7093399e+00   2.3382381e-09  -4.1095795e+00   4.9107636e-02   2.5732349e+00   2.7093399e+00
   1.6580000e+01   4.0366822e-02  -2.7380593e-02  -3.8987331e-01   2.5732348e+00  -6.0199917e-06  -5.2802135e+00   2.7093399e+00   2.2490735e-09  -4.1095795e+00   4.8776810e-02   2.5732348e+00   2.7093399e+00
   1.6590000e+01   4.0093957e-02  -2.7197446e-02  -3.8723650e-01   2.5732348e+00  -5.9179287e-06  -5.2802138e+00   2.7093399e+00   2.1608806e-09  -4.1095795e+00   4.8448183e-02   2.5732348e+00   2.7093399e+00
   1.6600000e+01   3.9822918e-02  -2.7015500e-02  -3.8461733e-01   2.5732347e+00  -5.8152050e-06  -5.2802142e+00   2.7093399e+00   2.0732829e-09  -4.1095795e+00   4.8121742e-02   2.5732347e+00   2.7093399e+00
   1.6610000e+01   3.9553692e-02  -2.6834747e-02  -3.8201570e-01   2.5732347e+00  -5.7118789e-06  -5.2802146e+00   2.7093399e+00   1.9865508e-09  -4.1095795e+00   4.7797470e-02   2.5732347e+00   2.7093399e+00
   1.6620000e+01   3.9286267e-02  -2.6655180e-02  -3.7943147e-01   2.5732346e+00  -5.6080078e-06  -5.2802149e+00   2.7093399e+00   1.9007302e-09  -4.1095795e+00   4.7475356e-02   2.5732346e+00   2.7093399e+00
   1.6630000e+01   3.9020632e-02  -2.6476792e-02  -3.7686454e-01   2.5732346e+00  -5.5036481e-06  -5.2802153e+00   2.7093399e+00   1.8158652e-09  -4.1095795e+00   4.7155384e-02   2.5732346e+00   2.7093399e+00
   1.6640000e+01   3.8756774e-02  -2.6299575e-02  -3.7431480e-01   2.5732345e+00  -5.3988554e-06  -5.2802156e+00   2.7093399e+00   1.7319978e-09  -4.1095795e+00   4.6837541e-02   2.5732345e+00   2.7093399e+00
   1.6650000e+01   3.8494683e-02  -2.6123522e-02  -3.7178213e-01   2.5732344e+00  -5.2936846e-06  -5.2802160e+00   2.7093399e+00   1.6491676e-09  -4.1095795e+00   4.6521813e-02   2.5732344e+00   2.7093399e+00
   1.6660000e+01   3.8234347e-02  -2.5948625e-02  -3.6926643e-01   2.5732344e+00  -5.1881894e-06  -5.2802163e+00   2.7093399e+00   1.5674126e-09  -4.1095795e+00   4.6208186e-02   2.5732344e+00   2.7093399e+00
   1.6670000e+01   3.7975753e-02  -2.5774877e-02  -3.6676757e-01   2.5732343e+00  -5.0824229e-06  -5.2802167e+00   2.7093399e+00   1.4867685e-09  -4.1095795e+00   4.5896646e-02   2.5732343e+00   2.7093399e+00
   1.6680000e+01   3.7718892e-02  -2.5602270e-02  -3.6428545e-01   2.5732343e+00  -4.9764371e-06  -5.2802170e+00   2.7093399e+00   1.4072691e-09  -4.1095795e+00   4.5587181e-02   2.5732343e+00   2.7093399e+00
   1.6690000e+01   3.7463750e-02  -2.5430798e-02  -3.6181997e-01   2.5732342e+00  -4.8702832e-06  -5.2802173e+00   2.7093399e+00   1.3289466e-09  -4.1095795e+00   4.5279776e-02   2.5732342e+00   2.7093399e+00
   1.6700000e+01   3.7210317e-02  -2.5260454e-02  -3.5937100e-01   2.5732342e+00  -4.7640114e-06  -5.2802177e+00   2.7093399e+00   1.2519289e-09  -4.1095795e+00   4.4974418e-02   2.5732342e+00   2.7093399e+00
   1.6710000e+01   3.6958582e-02  -2.5091229e-02  -3.5693844e-01   2.5732341e+00  -4.6576712e-06  -5.2802180e+00   2.7093399e+00   1.1760356e-09  -4.1095795e+00   4.4671093e-02   2.5732341e+00   2.7093399e+00
   1.6720000e+01   3.6708534e-02  -2.4923117e-02  -3.5452219e-01   2.5732341e+00  -4.5513109e-06  -5.2802183e+00   2.7093399e+00   1.1014036e-09  -4.1095795e+00   4.4369790e-02   2.5732341e+00   2.7093399e+00
   1.6730000e+01   3.6460161e-02  -2.4756111e-02  -3.5212214e-01   2.5732341e+00  -4.4449780e-06  -5.2802186e+00   2.7093399e+00   1.0280574e-09  -4.1095795e+00   4.4070493e-02   2.5732341e+00   2.7093399e+00
   1.6740000e+01   3.6213452e-02  -2.4590204e-02  -3.4973817e-01   2.5732340e+00  -4.3387192e-06  -5.2802190e+00   2.7093399e+00   9.5601973e-10  -4.1095795e+00   4.3773191e-02   2.5732340e+00   2.7093399e+00
   1.6750000e+01   3.5968397e-02  -2.4425389e-02  -3.4737019e-01   2.5732340e+00  -4.2325801e-06  -5.2802193e+00   2.7093399e+00   8.8531146e-10  -4.1095795e+00   4.3477870e-02   2.5732340e+00   2.7093399e+00
   1.6760000e+01   3.5724985e-02  -2.4261658e-02  -3.4501809e-01   2.5732339e+00  -4.1266053e-06  -5.2802196e+00   2.7093399e+00   8.1595177e-10  -4.1095795e+00   4.3184518e-02   2.5732339e+00   2.7093399e+00
   1.6770000e+01   3.5483204e-02  -2.4099006e-02  -3.4268177e-01   2.5732339e+00  -4.0208388e-06  -5.2802199e+00   2.7093399e+00   7.4795839e-10  -4.1095795e+00   4.2893121e-02   2.5732339e+00   2.7093399e+00
   1.6780000e+01   3.5243044e-02  -2.3937425e-02  -3.4036112e-01   2.5732338e+00  -3.9153234e-06  -5.2802202e+00   2.7093399e+00   6.8134704e-10  -4.1095795e+00   4.2603668e-02   2.5732338e+00   2.7093399e+00
   1.6790000e+01   3.5004495e-02  -2.3776908e-02  -3.3805603e-01   2.5732338e+00  -3.8101010e-06  -5.2802205e+00   2.7093399e+00   6.1613199e-10  -4.1095795e+00   4.2316144e-02   2.5732338e+00   2.7093399e+00
   1.6800000e+01   3.4767545e-02  -2.3617449e-02  -3.3576641e-01   2.5732338e+00  -3.7052125e-06  -5.2802208e+00   2.7093399e+00   5.5232609e-10  -4.1095795e+00   4.2030538e-02   2.5732338e+00   2.7093399e+00
   1.6810000e+01   3.4532185e-02  -2.3459041e-02  -3.3349216e-01   2.5732337e+00  -3.6006981e-06  -5.2802210e+00   2.7093399e+00   4.8994042e-10  -4.1095795e+00   4.1746837e-02   2.5732337e+00   2.7093399e+00
   1.6820000e+01   3.4298403e-02  -2.3301676e-02  -3.3123317e-01   2.5732337e+00  -3.4965969e-06  -5.2802213e+00   2.7093399e+00   4.2898478e-10  -4.1095795e+00   4.1465028e-02   2.5732337e+00   2.7093399e+00
   1.6830000e+01   3.4066190e-02  -2.3145350e-02  -3.2898934e-01   2.5732337e+00  -3.3929470e-06  -5.2802216e+00   2.7093399e+00   3.6946739e-10  -4.1095795e+00   4.1185100e-02   2.5732337e+00   2.7093399e+00
   1.6840000e+01   3.3835534e-02  -2.2990054e-02  -3.2676057e-01   2.5732336e+00  -3.2897856e-06  -5.2802219e+00   2.7093399e+00   3.1139499e-10  -4.1095795e+00   4.0907040e-02   2.5732336e+00   2.7093399e+00
   1.6850000e+01   3.3606426e-02  -2.2835782e-02  -3.2454677e-01   2.5732336e+00  -3.1871492e-06  -5.2802221e+00   2.7093399e+00   2.5477294e-10  -4.1095795e+00   4.0630836e-02   2.5732336e+00   2.7093399e+00
   1.6860000e+01   3.3378856e-02  -2.2682528e-02  -3.2234783e-01   2.5732336e+00  -3.0850731e-06  -5.2802224e+00   2.7093399e+00   1.9960549e-10  -4.1095795e+00   4.0356475e-02   2.5732336e+00   2.7093399e+00
   1.6870000e+01   3.3152813e-02  -2.2530285e-02  -3.2016365e-01   2.5732335e+00  -2.9835918e-06  -5.2802227e+00   2.7093399e+00   1.4589519e-10  -4.1095795e+00   4.0083946e-02   2.5732335e+00   2.7093399e+00
   1.6880000e+01   3.2928287e-02  -2.2379047e-02  -3.1799415e-01   2.5732335e+00  -2.8827387e-06  -5.2802229e+00   2.7093399e+00   9.3643563e-11  -4.1095795e+00   3.9813237e-02   2.5732335e+00   2.7093399e+00
   1.6890000e+01   3.2705269e-02  -2.2228807e-02  -3.1583922e-01   2.5732335e+00  -2.7825465e-06  -5.2802232e+00   2.7093399e+00   4.2850792e-11  -4.1095795e+00   3.9544336e-02   2.5732335e+00   2.7093399e+00
   1.6900000e+01   3.2483748e-02  -2.2079560e-02  -3.1369876e-01   2.5732335e+00  -2.6830469e-06  -5.2802234e+00   2.7093399e+00  -6.4841563e-12  -4.1095795e+00   3.9277230e-02   2.5732335e+00   2.7093399e+00
   1.6910000e+01   3.2263714e-02  -2.1931298e-02  -3.1157268e-01   2.5732334e+00  -2.5842707e-06  -5.2802236e+00   2.7093399e+00  -5.4363449e-11  -4.1095795e+00   3.9011909e-02   2.5732334e+00   2.7093399e+00
   1.6920000e+01   3.2045158e-02  -2.1784015e-02  -3.0946089e-01   2.5732334e+00  -2.4862477e-06  -5.2802239e+00   2.7093399e+00  -1.0079035e-10  -4.1095795e+00   3.8748361e-02   2.5732334e+00   2.7093399e+00
   1.6930000e+01   3.1828070e-02  -2.1637705e-02  -3.0736330e-01   2.5732334e+00  -2.3890069e-06  -5.2802241e+00   2.7093399e+00  -1.4576939e-10  -4.1095795e+00   3.8486573e-02   2.5732334e+00   2.7093399e+00
   1.6940000e+01   3.1612440e-02  -2.1492362e-02  -3.0527980e-01   2.5732334e+00  -2.2925764e-06  -5.2802243e+00   2.7093399e+00  -1.8930579e-10  -4.1095795e+00   3.8226535e-02   2.5732334e+00   2.7093399e+00
   1.6950000e+01   3.1398258e-02  -2.1347980e-02  -3.0321030e-01   2.5732333e+00  -2.1969832e-06  -5.2802245e+00   2.7093399e+00  -2.3140625e-10  -4.1095795e+00   3.7968235e-02   2.5732333e+00   2.7093399e+00
   1.6960000e+01   3.1185515e-02  -2.1204552e-02  -3.0115471e-01   2.5732333e+00  -2.1022537e-06  -5.2802248e+00   2.7093399e+00  -2.7207834e-10  -4.1095795e+00   3.7711661e-02   2.5732333e+00   2.7093399e+00
   1.6970000e+01   3.0974202e-02  -2.1062072e-02  -2.9911295e-01   2.5732333e+00  -2.0084132e-06  -5.2802250e+00   2.7093399e+00  -3.1133034e-10  -4.1095795e+00   3.7456803e-02   2.5732333e+00   2.7093399e+00
   1.6980000e+01   3.0764309e-02  -2.0920535e-02  -2.9708491e-01   2.5732333e+00  -1.9154862e-06  -5.2802252e+00   2.7093399e+00  -3.4917176e-10  -4.1095795e+00   3.7203648e-02   2.5732333e+00   2.7093399e+00
   1.6990000e+01   3.0555826e-02  -2.0779934e-02  -2.9507051e-01   2.5732333e+00  -1.8234963e-06  -5.2802254e+00   2.7093399e+00  -3.8561280e-10  -4.1095795e+00   3.6952187e-02   2.5732333e+00   2.7093399e+00
   1.7000000e+01   3.0348744e-02  -2.0640263e-02  -2.9306966e-01   2.5732332e+00  -1.7324664e-06  -5.2802256e+00   2.7093399e+00  -4.2066460e-10  -4.1095795e+00   3.6702408e-02   2.5732332e+00   2.7093399e+00
   1.7010000e+01   3.0143055e-02  -2.0501516e-02  -2.9108227e-01   2.5732332e+00  -1.6424181e-06  -5.2802257e+00   2.7093399e+00  -4.5433904e-10  -4.1095795e+00   3.6454299e-02   2.5732332e+00   2.7093399e+00
   1.7020000e+01   2.9938748e-02  -2.0363688e-02  -2.8910825e-01   2.5732332e+00  -1.5533727e-06  -5.2802259e+00   2.7093399e+00  -4.8664892e-10  -4.1095795e+00   3.6207850e-02   2.5732332e+00   2.7093399e+00
   1.7030000e+01   2.9735814e-02  -2.0226772e-02  -2.8714750e-01   2.5732332e+00  -1.4653503e-06  -5.2802261e+00   2.7093399e+00  -5.1760768e-10  -4.1095795e+00   3.5963050e-02   2.5732332e+00   2.7093399e+00
   1.7040000e+01   2.9534246e-02  -2.0090762e-02  -2.8519995e-01   2.5732332e+00  -1.3783702e-06  -5.2802263e+00   2.7093399e+00  -5.4722968e-10  -4.1095795e+00   3.5719888e-02   2.5732332e+00   2.7093399e+00
   1.7050000e+01   2.9334032e-02  -1.9955653e-02  -2.8326550e-01   2.5732332e+00  -1.2924509e-06  -5.2802265e+00   2.7093399e+00  -5.7552958e-10  -4.1095795e+00   3.5478353e-02   2.5732332e+00   2.7093399e+00
   1.7060000e+01   2.9135166e-02  -1.9821439e-02  -2.8134408e-01   2.5732331e+00  -1.2076102e-06  -5.2802266e+00   2.7093399e+00  -6.0252298e-10  -4.1095795e+00   3.5238435e-02   2.5732331e+00   2.7093399e+00
   1.7070000e+01   2.8937636e-02  -1.9688114e-02  -2.7943558e-01   2.5732331e+00  -1.1238648e-06  -5.2802268e+00   2.7093399e+00  -6.2822600e-10  -4.1095795e+00   3.5000124e-02   2.5732331e+00   2.7093399e+00
   1.7080000e+01   2.8741436e-02  -1.9555673e-02  -2.7753993e-01   2.5732331e+00  -1.0412308e-06  -5.2802269e+00   2.7093399e+00  -6.5265538e-10  -4.1095795e+00   3.4763407e-02   2.5732331e+00   2.7093399e+00
   1.7090000e+01   2.8546555e-02  -1.9424109e-02  -2.7565704e-01   2.5732331e+00  -9.5972352e-07  -5.2802271e+00   2.7093399e+00  -6.7582837e-10  -4.1095795e+00   3.4528276e-02   2.5732331e+00   2.7093399e+00
   1.7100000e+01   2.8352986e-02  -1.9293418e-02  -2.7378683e-01   2.5732331e+00  -8.7935738e-07  -5.2802272e+00   2.7093399e+00  -6.9776294e-10  -4.1095795e+00   3.4294719e-02   2.5732331e+00   2.7093399e+00
   1.7110000e+01   2.8160719e-02  -1.9163593e-02  -2.7192921e-01   2.5732331e+00  -8.0014605e-07  -5.2802274e+00   2.7093399e+00  -7.1847726e-10  -4.1095795e+00   3.4062727e-02   2.5732331e+00   2.7093399e+00
   1.7120000e+01   2.7969746e-02  -1.9034628e-02  -2.7008410e-01   2.5732331e+00  -7.2210244e-07  -5.2802275e+00   2.7093399e+00  -7.3799011e-10  -4.1095795e+00   3.3832288e-02   2.5732331e+00   2.7093399e+00
   1.7130000e+01   2.7780058e-02  -1.8906519e-02  -2.6825142e-01   2.5732331e+00  -6.4523869e-07  -5.2802277e+00   2.7093399e+00  -7.5632072e-10  -4.1095795e+00   3.3603394e-02   2.5732331e+00   2.7093399e+00
   1.7140000e+01   2.7591647e-02  -1.8779260e-02  -2.6643107e-01   2.5732331e+00  -5.6955858e-07  -5.2802278e+00   2.7093399e+00  -7.7348873e-10  -4.1095795e+00   3.3376033e-02   2.5732331e+00   2.7093399e+00
   1.7150000e+01   2.7404504e-02  -1.8652845e-02  -2.6462300e-01   2.5732331e+00  -4.9509317e-07  -5.2802279e+00   2.7093399e+00  -7.8951416e-10  -4.1095795e+00   3.3150195e-02   2.5732331e+00   2.7093399e+00
   1.7160000e+01   2.7218621e-02  -1.8527269e-02  -2.6282710e-01   2.5732331e+00  -4.2185187e-07  -5.2802280e+00   2.7093399e+00  -8.0441760e-10  -4.1095795e+00   3.2925871e-02   2.5732331e+00   2.7093399e+00
   1.7170000e+01   2.7033989e-02  -1.8402527e-02  -2.6104330e-01   2.5732331e+00  -3.4984339e-07  -5.2802281e+00   2.7093399e+00  -8.1821946e-10  -4.1095795e+00   3.2703051e-02   2.5732331e+00   2.7093399e+00
   1.7180000e+01   2.6850600e-02  -1.8278612e-02  -2.5927152e-01   2.5732331e+00  -2.7907570e-07  -5.2802282e+00   2.7093399e+00  -8.3094080e-10  -4.1095795e+00   3.2481724e-02   2.5732331e+00   2.7093399e+00
   1.7190000e+01   2.6668447e-02  -1.8155521e-02  -2.5751168e-01   2.5732331e+00  -2.0955608e-07  -5.2802284e+00   2.7093399e+00  -8.4260300e-10  -4.1095795e+00   3.2261881e-02   2.5732331e+00   2.7093399e+00
   1.7200000e+01   2.6487520e-02  -1.8033246e-02  -2.5576370e-01   2.5732331e+00  -1.4125391e-07  -5.2802285e+00   2.7093399e+00  -8.5322755e-10  -4.1095795e+00   3.2043513e-02   2.5732331e+00   2.7093399e+00
   1.7210000e+01   2.6307812e-02  -1.7911784e-02  -2.5402750e-01   2.5732331e+00  -7.4201739e-08  -5.2802286e+00   2.7093399e+00  -8.6283611e-10  -4.1095795e+00   3.1826608e-02   2.5732331e+00   2.7093399e+00
   1.7220000e+01   2.6129314e-02  -1.7791129e-02  -2.5230300e-01   2.5732331e+00  -8.4052653e-09  -5.2802286e+00   2.7093399e+00  -8.7145070e-10  -4.1095795e+00   3.1611158e-02   2.5732331e+00   2.7093399e+00
   1.7230000e+01   2.5952019e-02  -1.7671275e-02  -2.5059013e-01   2.5732331e+00   5.6130494e-08  -5.2802287e+00   2.7093399e+00  -8.7909342e-10  -4.1095795e+00   3.1397153e-02   2.5732331e+00   2.7093399e+00
   1.7240000e+01   2.5775918e-02  -1.7552218e-02  -2.4888881e-01   2.5732331e+00   1.1940117e-07  -5.2802288e+00   2.7093399e+00  -8.8578654e-10  -4.1095795e+00   3.1184584e-02   2.5732331e+00   2.7093399e+00
   1.7250000e+01   2.5601004e-02  -1.7433952e-02  -2.4719896e-01   2.5732331e+00   1.8140305e-07  -5.2802289e+00   2.7093399e+00  -8.9155252e-10  -4.1095795e+00   3.0973441e-02   2.5732331e+00   2.7093399e+00
   1.7260000e+01   2.5427268e-02  -1.7316472e-02  -2.4552050e-01   2.5732331e+00   2.4213304e-07  -5.2802290e+00   2.7093399e+00  -8.9641380e-10  -4.1095795e+00   3.0763715e-02   2.5732331e+00   2.7093399e+00
   1.7270000e+01   2.5254703e-02  -1.7199774e-02  -2.4385336e-01   2.5732331e+00   3.0158868e-07  -5.2802290e+00   2.7093399e+00  -9.0039296e-10  -4.1095795e+00   3.0555396e-02   2.5732331e+00   2.7093399e+00
   1.7280000e+01   2.5083301e-02  -1.7083851e-02  -2.4219747e-01   2.5732331e+00   3.5976811e-07  -5.2802291e+00   2.7093399e+00  -9.0351258e-10  -4.1095795e+00   3.0348475e-02   2.5732331e+00   2.7093399e+00
   1.7290000e+01   2.4913054e-02  -1.6968699e-02  -2.4055274e-01   2.5732331e+00   4.1667008e-07  -5.2802292e+00   2.7093399e+00  -9.0579544e-10  -4.1095795e+00   3.0142943e-02   2.5732331e+00   2.7093399e+00
   1.7300000e+01   2.4743955e-02  -1.6854314e-02  -2.3891911e-01   2.5732331e+00   4.7229393e-07  -5.2802292e+00   2.7093399e+00  -9.0726427e-10  -4.1095795e+00   2.9938791e-02   2.5732331e+00   2.7093399e+00
   1.7310000e+01   2.4575996e-02  -1.6740689e-02  -2.3729650e-01   2.5732331e+00   5.2663957e-07  -5.2802293e+00   2.7093399e+00  -9.0794173e-10  -4.1095795e+00   2.9736009e-02   2.5732331e+00   2.7093399e+00
   1.7320000e+01   2.4409169e-02  -1.6627820e-02  -2.3568484e-01   2.5732331e+00   5.7970750e-07  -5.2802293e+00   2.7093399e+00  -9.0785060e-10  -4.1095795e+00   2.9534589e-02   2.5732331e+00   2.7093399e+00
   1.7330000e+01   2.4243467e-02  -1.6515703e-02  -2.3408405e-01   2.5732331e+00   6.3149876e-07  -5.2802294e+00   2.7093399e+00  -9.0701352e-10  -4.1095795e+00   2.9334521e-02   2.5732331e+00   2.7093399e+00
   1.7340000e+01   2.4078882e-02  -1.6404332e-02  -2.3249407e-01   2.5732331e+00   6.8201492e-07  -5.2802294e+00   2.7093399e+00  -9.0545319e-10  -4.1095795e+00   2.9135797e-02   2.5732331e+00   2.7093399e+00
   1.7350000e+01   2.3915408e-02  -1.6293702e-02  -2.3091481e-01   2.5732331e+00   7.3125812e-07  -5.2802295e+00   2.7093399e+00  -9.0319196e-10  -4.1095795e+00   2.8938408e-02   2.5732331e+00   2.7093399e+00
   1.7360000e+01   2.3753035e-02  -1.6183809e-02  -2.2934622e-01   2.5732331e+00   7.7923100e-07  -5.2802295e+00   2.7093399e+00  -9.0025236e-10  -4.1095795e+00   2.8742345e-02   2.5732331e+00   2.7093399e+00
   1.7370000e+01   2.3591758e-02  -1.6074648e-02  -2.2778821e-01   2.5732331e+00   8.2593671e-07  -5.2802296e+00   2.7093399e+00  -8.9665688e-10  -4.1095795e+00   2.8547598e-02   2.5732331e+00   2.7093399e+00
   1.7380000e+01   2.3431569e-02  -1.5966214e-02  -2.2624071e-01   2.5732331e+00   8.7137892e-07  -5.2802296e+00   2.7093399e+00  -8.9242772e-10  -4.1095795e+00   2.8354161e-02   2.5732331e+00   2.7093399e+00
   1.7390000e+01   2.3272460e-02  -1.5858503e-02  -2.2470367e-01   2.5732331e+00   9.1556177e-07  -5.2802296e+00   2.7093399e+00  -8.8758694e-10  -4.1095795e+00   2.8162023e-02   2.5732331e+00   2.7093399e+00
   1.7400000e+01   2.3114425e-02  -1.5751509e-02  -2.2317700e-01   2.5732331e+00   9.5848989e-07  -5.2802296e+00   2.7093399e+00  -8.8215665e-10  -4.1095795e+00   2.7971176e-02   2.5732331e+00   2.7093399e+00
   1.7410000e+01   2.2957456e-02  -1.5645228e-02  -2.2166064e-01   2.5732332e+00   1.0001684e-06  -5.2802297e+00   2.7093399e+00  -8.7615841e-10  -4.1095795e+00   2.7781612e-02   2.5732332e+00   2.7093399e+00
   1.7420000e+01   2.2801547e-02  -1.5539655e-02  -2.2015452e-01   2.5732332e+00   1.0406028e-06  -5.2802297e+00   2.7093399e+00  -8.6961409e-10  -4.1095795e+00   2.7593322e-02   2.5732332e+00   2.7093399e+00
   1.7430000e+01   2.2646689e-02  -1.5434787e-02  -2.1865857e-01   2.5732332e+00   1.0797990e-06  -5.2802297e+00   2.7093399e+00  -8.6254498e-10  -4.1095795e+00   2.7406298e-02   2.5732332e+00   2.7093399e+00
   1.7440000e+01   2.2492877e-02  -1.5330617e-02  -2.1717272e-01   2.5732332e+00   1.1177637e-06  -5.2802297e+00   2.7093399e+00  -8.5497245e-10  -4.1095795e+00   2.7220531e-02   2.5732332e+00   2.7093399e+00
   1.7450000e+01   2.2340102e-02  -1.5227142e-02  -2.1569691e-01   2.5732332e+00   1.1545035e-06  -5.2802297e+00   2.7093399e+00  -8.4691748e-10  -4.1095795e+00   2.7036013e-02   2.5732332e+00   2.7093399e+00
   1.7460000e+01   2.2188359e-02  -1.5124357e-02  -2.1423107e-01   2.5732332e+00   1.1900257e-06  -5.2802297e+00   2.7093399e+00  -8.3840108e-10  -4.1095795e+00   2.6852736e-02   2.5732332e+00   2.7093399e+00
   1.7470000e+01   2.2037640e-02  -1.5022258e-02  -2.1277513e-01   2.5732332e+00   1.2243380e-06  -5.2802297e+00   2.7093399e+00  -8.2944355e-10  -4.1095795e+00   2.6670692e-02   2.5732332e+00   2.7093399e+00
   1.7480000e+01   2.1887939e-02  -1.4920839e-02  -2.1132903e-01   2.5732332e+00   1.2574485e-06  -5.2802297e+00   2.7093399e+00  -8.2006529e-10  -4.1095795e+00   2.6489872e-02   2.5732332e+00   2.7093399e+00
   1.7490000e+01   2.1739248e-02  -1.4820098e-02  -2.0989270e-01   2.5732333e+00   1.2893656e-06  -5.2802297e+00   2.7093399e+00  -8.1028660e-10  -4.1095795e+00   2.6310268e-02   2.5732333e+00   2.7093399e+00
   1.7500000e+01   2.1591562e-02  -1.4720029e-02  -2.0846607e-01   2.5732333e+00   1.3200980e-06  -5.2802297e+00   2.7093399e+00  -8.0012707e-10  -4.1095795e+00   2.6131873e-02   2.5732333e+00   2.7093399e+00
   1.7510000e+01   2.1444872e-02  -1.4620627e-02  -2.0704908e-01   2.5732333e+00   1.3496549e-06  -5.2802297e+00   2.7093399e+00  -7.8960640e-10  -4.1095795e+00   2.5954678e-02   2.5732333e+00   2.7093399e+00
   1.7520000e+01   2.1299173e-02  -1.4521889e-02  -2.0564167e-01   2.5732333e+00   1.3780458e-06  -5.2802297e+00   2.7093399e+00  -7.7874379e-10  -4.1095795e+00   2.5778674e-02   2.5732333e+00   2.7093399e+00
   1.7530000e+01   2.1154458e-02  -1.4423811e-02  -2.0424377e-01   2.5732333e+00   1.4052806e-06  -5.2802297e+00   2.7093399e+00  -7.6755849e-10  -4.1095795e+00   2.5603856e-02   2.5732333e+00   2.7093399e+00
   1.7540000e+01   2.1010721e-02  -1.4326387e-02  -2.0285532e-01   2.5732333e+00   1.4313694e-06  -5.2802296e+00   2.7093399e+00  -7.5606901e-10  -4.1095795e+00   2.5430214e-02   2.5732333e+00   2.7093399e+00
   1.7550000e+01   2.0867955e-02  -1.4229614e-02  -2.0147626e-01   2.5732333e+00   1.4563226e-06  -5.2802296e+00   2.7093399e+00  -7.4429393e-10  -4.1095795e+00   2.5257740e-02   2.5732333e+00   2.7093399e+00
   1.7560000e+01   2.0726152e-02  -1.4133487e-02  -2.0010651e-01   2.5732333e+00   1.4801510e-06  -5.2802296e+00   2.7093399e+00  -7.3225132e-10  -4.1095795e+00   2.5086428e-02   2.5732333e+00   2.7093399e+00
   1.7570000e+01   2.0585308e-02  -1.4038003e-02  -1.9874603e-01   2.5732334e+00   1.5028658e-06  -5.2802296e+00   2.7093399e+00  -7.1995886e-10  -4.1095795e+00   2.4916268e-02   2.5732334e+00   2.7093399e+00
   1.7580000e+01   2.0445416e-02  -1.3943156e-02  -1.9739475e-01   2.5732334e+00   1.5244781e-06  -5.2802295e+00   2.7093399e+00  -7.0743405e-10  -4.1095795e+00   2.4747255e-02   2.5732334e+00   2.7093399e+00
   1.7590000e+01   2.0306468e-02  -1.3848943e-02  -1.9605260e-01   2.5732334e+00   1.5449997e-06  -5.2802295e+00   2.7093399e+00  -6.9469407e-10  -4.1095795e+00   2.4579379e-02   2.5732334e+00   2.7093399e+00
   1.7600000e+01   2.0168460e-02  -1.3755360e-02  -1.9471953e-01   2.5732334e+00   1.5644423e-06  -5.2802295e+00   2.7093399e+00  -6.8175570e-10  -4.1095795e+00   2.4412634e-02   2.5732334e+00   2.7093399e+00
   1.7610000e+01   2.0031384e-02  -1.3662402e-02  -1.9339548e-01   2.5732334e+00   1.5828182e-06  -5.2802294e+00   2.7093399e+00  -6.6863555e-10  -4.1095795e+00   2.4247012e-02   2.5732334e+00   2.7093399e+00
   1.7620000e+01   1.9895235e-02  -1.3570065e-02  -1.9208038e-01   2.5732334e+00   1.6001396e-06  -5.2802294e+00   2.7093399e+00  -6.5534970e-10  -4.1095795e+00   2.4082505e-02   2.5732334e+00   2.7093399e+00
   1.7630000e+01   1.9760006e-02  -1.3478346e-02  -1.9077417e-01   2.5732335e+00   1.6164192e-06  -5.2802294e+00   2.7093399e+00  -6.4191395e-10  -4.1095795e+00   2.3919106e-02   2.5732335e+00   2.7093399e+00
   1.7640000e+01   1.9625691e-02  -1.3387241e-02  -1.8947680e-01   2.5732335e+00   1.6316698e-06  -5.2802293e+00   2.7093399e+00  -6.2834396e-10  -4.1095795e+00   2.3756808e-02   2.5732335e+00   2.7093399e+00
   1.7650000e+01   1.9492283e-02  -1.3296744e-02  -1.8818821e-01   2.5732335e+00   1.6459044e-06  -5.2802293e+00   2.7093399e+00  -6.1465483e-10  -4.1095795e+00   2.3595604e-02   2.5732335e+00   2.7093399e+00
   1.7660000e+01   1.9359778e-02  -1.3206853e-02  -1.8690833e-01   2.5732335e+00   1.6591362e-06  -5.2802292e+00   2.7093399e+00  -6.0086132e-10  -4.1095795e+00   2.3435485e-02   2.5732335e+00   2.7093399e+00
   1.7670000e+01   1.9228169e-02  -1.3117563e-02  -1.8563712e-01   2.5732335e+00   1.6713786e-06  -5.2802292e+00   2.7093399e+00  -5.8697783e-10  -4.1095795e+00   2.3276446e-02   2.5732335e+00   2.7093399e+00
   1.7680000e+01   1.9097449e-02  -1.3028871e-02  -1.8437450e-01   2.5732335e+00   1.6826451e-06  -5.2802291e+00   2.7093399e+00  -5.7301829e-10  -4.1095795e+00   2.3118478e-02   2.5732335e+00   2.7093399e+00
   1.7690000e+01   1.8967613e-02  -1.2940772e-02  -1.8312043e-01   2.5732336e+00   1.6929497e-06  -5.2802291e+00   2.7093399e+00  -5.5899679e-10  -4.1095795e+00   2.2961575e-02   2.5732336e+00   2.7093399e+00
   1.7700000e+01   1.8838655e-02  -1.2853263e-02  -1.8187484e-01   2.5732336e+00   1.7023062e-06  -5.2802290e+00   2.7093399e+00  -5.4492636e-10  -4.1095795e+00   2.2805730e-02   2.5732336e+00   2.7093399e+00
   1.7710000e+01   1.8710570e-02  -1.2766339e-02  -1.8063769e-01   2.5732336e+00   1.7107286e-06  -5.2802290e+00   2.7093399e+00  -5.3082045e-10  -4.1095795e+00   2.2650935e-02   2.5732336e+00   2.7093399e+00
   1.7720000e+01   1.8583350e-02  -1.2679998e-02  -1.7940890e-01   2.5732336e+00   1.7182312e-06  -5.2802289e+00   2.7093399e+00  -5.1669141e-10  -4.1095795e+00   2.2497183e-02   2.5732336e+00   2.7093399e+00
   1.7730000e+01   1.8456991e-02  -1.2594234e-02  -1.7818844e-01   2.5732336e+00   1.7248283e-06  -5.2802289e+00   2.7093399e+00  -5.0255171e-10  -4.1095795e+00   2.2344468e-02   2.5732336e+00   2.7093399e+00
   1.7740000e+01   1.8331487e-02  -1.2509044e-02  -1.7697623e-01   2.5732336e+00   1.7305345e-06  -5.2802288e+00   2.7093399e+00  -4.8841328e-10  -4.1095795e+00   2.2192783e-02   2.5732336e+00   2.7093399e+00
   1.7750000e+01   1.8206832e-02  -1.2424425e-02  -1.7577223e-01   2.5732337e+00   1.7353642e-06  -5.2802288e+00   2.7093399e+00  -4.7428778e-10  -4.1095795e+00   2.2042120e-02   2.5732337e+00   2.7093399e+00
   1.7760000e+01   1.8083020e-02  -1.2340373e-02  -1.7457639e-01   2.5732337e+00   1.7393323e-06  -5.2802287e+00   2.7093399e+00  -4.6018636e-10  -4.1095795e+00   2.1892474e-02   2.5732337e+00   2.7093399e+00
   1.7770000e+01   1.7960046e-02  -1.2256884e-02  -1.7338863e-01   2.5732337e+00   1.7424534e-06  -5.2802286e+00   2.7093399e+00  -4.4612007e-10  -4.1095795e+00   2.1743837e-02   2.5732337e+00   2.7093399e+00
   1.7780000e+01   1.7837903e-02  -1.2173954e-02  -1.7220892e-01   2.5732337e+00   1.7447426e-06  -5.2802286e+00   2.7093399e+00  -4.3209938e-10  -4.1095795e+00   2.1596202e-02   2.5732337e+00   2.7093399e+00
   1.7790000e+01   1.7716587e-02  -1.2091580e-02  -1.7103720e-01   2.5732337e+00   1.7462147e-06  -5.2802285e+00   2.7093399e+00  -4.1813455e-10  -4.1095795e+00   2.1449564e-02   2.5732337e+00   2.7093399e+00
   1.7800000e+01   1.7596092e-02  -1.2009758e-02  -1.6987341e-01   2.5732337e+00   1.7468849e-06  -5.2802284e+00   2.7093399e+00  -4.0423551e-10  -4.1095795e+00   2.1303914e-02   2.5732337e+00   2.7093399e+00
   1.7810000e+01   1.7476413e-02  -1.1928484e-02  -1.6871751e-01   2.5732338e+00   1.7467682e-06  -5.2802284e+00   2.7093399e+00  -3.9041173e-10  -4.1095795e+00   2.1159247e-02   2.5732338e+00   2.7093399e+00
   1.7820000e+01   1.7357543e-02  -1.1847755e-02  -1.6756943e-01   2.5732338e+00   1.7458798e-06  -5.2802283e+00   2.7093399e+00  -3.7667256e-10  -4.1095795e+00   2.1015556e-02   2.5732338e+00   2.7093399e+00
   1.7830000e+01   1.7239478e-02  -1.1767567e-02  -1.6642913e-01   2.5732338e+00   1.7442350e-06  -5.2802282e+00   2.7093399e+00  -3.6302661e-10  -4.1095795e+00   2.0872835e-02   2.5732338e+00   2.7093399e+00
   1.7840000e+01   1.7122212e-02  -1.1687917e-02  -1.6529655e-01   2.5732338e+00   1.7418489e-06  -5.2802282e+00   2.7093399e+00  -3.4948247e-10  -4.1095795e+00   2.0731077e-02   2.5732338e+00   2.7093399e+00
   1.7850000e+01   1.7005740e-02  -1.1608800e-02  -1.6417164e-01   2.5732338e+00   1.7387370e-06  -5.2802281e+00   2.7093399e+00  -3.3604827e-10  -4.1095795e+00   2.0590276e-02   2.5732338e+00   2.7093399e+00
   1.7860000e+01   1.6890057e-02  -1.1530215e-02  -1.6305436e-01   2.5732339e+00   1.7349145e-06  -5.2802280e+00   2.7093399e+00  -3.2273199e-10  -4.1095795e+00   2.0450424e-02   2.5732339e+00   2.7093399e+00
   1.7870000e+01   1.6775156e-02  -1.1452156e-02  -1.6194464e-01   2.5732339e+00   1.7303968e-06  -5.2802280e+00   2.7093399e+00  -3.0954108e-10  -4.1095795e+00   2.0311517e-02   2.5732339e+00   2.7093399e+00
   1.7880000e+01   1.6661033e-02  -1.1374621e-02  -1.6084244e-01   2.5732339e+00   1.7251992e-06  -5.2802279e+00   2.7093399e+00  -2.9648281e-10  -4.1095795e+00   2.0173548e-02   2.5732339e+00   2.7093399e+00
   1.7890000e+01   1.6547683e-02  -1.1297606e-02  -1.5974771e-01   2.5732339e+00   1.7193371e-06  -5.2802278e+00   2.7093399e+00  -2.8356393e-10  -4.1095795e+00   2.0036510e-02   2.5732339e+00   2.7093399e+00
   1.7900000e+01   1.6435101e-02  -1.1221108e-02  -1.5866040e-01   2.5732339e+00   1.7128259e-06  -5.2802277e+00   2.7093399e+00  -2.7079097e-10  -4.1095795e+00   1.9900397e-02   2.5732339e+00   2.7093399e+00
   1.7910000e+01   1.6323281e-02  -1.1145123e-02  -1.5758045e-01   2.5732339e+00   1.7056810e-06  -5.2802277e+00   2.7093399e+00  -2.5817018e-10  -4.1095795e+00   1.9765203e-02   2.5732339e+00   2.7093399e+00
   1.7920000e+01   1.6212218e-02  -1.1069648e-02  -1.5650782e-01   2.5732340e+00   1.6979176e-06  -5.2802276e+00   2.7093399e+00  -2.4570760e-10  -4.1095795e+00   1.9630923e-02   2.5732340e+00   2.7093399e+00
   1.7930000e+01   1.6101907e-02  -1.0994680e-02  -1.5544246e-01   2.5732340e+00   1.6895511e-06  -5.2802275e+00   2.7093399e+00  -2.3340870e-10  -4.1095795e+00   1.9497549e-02   2.5732340e+00   2.7093399e+00
   1.7940000e+01   1.5992344e-02  -1.0920214e-02  -1.5438433e-01   2.5732340e+00   1.6805969e-06  -5.2802274e+00   2.7093399e+00  -2.2127887e-10  -4.1095795e+00   1.9365075e-02   2.5732340e+00   2.7093399e+00
   1.7950000e+01   1.5883522e-02  -1.0846249e-02  -1.5333336e-01   2.5732340e+00   1.6710701e-06  -5.2802274e+00   2.7093399e+00  -2.0932318e-10  -4.1095795e+00   1.9233497e-02   2.5732340e+00   2.7093399e+00
   1.7960000e+01   1.5775438e-02  -1.0772781e-02  -1.5228952e-01   2.5732340e+00   1.6609860e-06  -5.2802273e+00   2.7093399e+00  -1.9754623e-10  -4.1095795e+00   1.9102807e-02   2.5732340e+00   2.7093399e+00
   1.7970000e+01   1.5668086e-02  -1.0699805e-02  -1.5125275e-01   2.5732340e+00   1.6503597e-06  -5.2802272e+00   2.7093399e+00  -1.8595279e-10  -4.1095795e+00   1.8973000e-02   2.5732340e+00   2.7093399e+00
   1.7980000e+01   1.5561461e-02  -1.0627320e-02  -1.5022301e-01   2.5732341e+00   1.6392065e-06  -5.2802271e+00   2.7093399e+00  -1.7454685e-10  -4.1095795e+00   1.8844070e-02   2.5732341e+00   2.7093399e+00
   1.7990000e+01   1.5455558e-02  -1.0555321e-02  -1.4920026e-01   2.5732341e+00   1.6275413e-06  -5.2802270e+00   2.7093399e+00  -1.6333224e-10  -4.1095795e+00   1.8716012e-02   2.5732341e+00   2.7093399e+00
   1.8000000e+01   1.5350373e-02  -1.0483807e-02  -1.4818443e-01   2.5732341e+00   1.6153792e-06  -5.2802270e+00   2.7093399e+00  -1.5231261e-10  -4.1095795e+00   1.8588818e-02   2.5732341e+00   2.7093399e+00
   1.8010000e+01   1.5245901e-02  -1.0412772e-02  -1.4717550e-01   2.5732341e+00   1.6027351e-06  -5.2802269e+00   2.7093399e+00  -1.4149144e-10  -4.1095795e+00   1.8462484e-02   2.5732341e+00   2.7093399e+00
   1.8020000e+01   1.5142136e-02  -1.0342215e-02  -1.4617340e-01   2.5732341e+00   1.5896238e-06  -5.2802268e+00   2.7093399e+00  -1.3087163e-10  -4.1095795e+00   1.8337004e-02   2.5732341e+00   2.7093399e+00
   1.8030000e+01   1.5039075e-02  -1.0272132e-02  -1.4517810e-01   2.5732341e+00   1.5760603e-06  -5.2802267e+00   2.7093399e+00  -1.2045608e-10  -4.1095795e+00   1.8212371e-02   2.5732341e+00   2.7093399e+00
   1.8040000e+01   1.4936712e-02  -1.0202520e-02  -1.4418955e-01   2.5732342e+00   1.5620591e-06  -5.2802266e+00   2.7093399e+00  -1.1024741e-10  -4.1095795e+00   1.8088581e-02   2.5732342e+00   2.7093399e+00
   1.8050000e+01   1.4835043e-02  -1.0133375e-02  -1.4320771e-01   2.5732342e+00   1.5476348e-06  -5.2802266e+00   2.7093399e+00  -1.0024784e-10  -4.1095795e+00   1.7965628e-02   2.5732342e+00   2.7093399e+00
   1.8060000e+01   1.4734063e-02  -1.0064696e-02  -1.4223252e-01   2.5732342e+00   1.5328021e-06  -5.2802265e+00   2.7093399e+00  -9.0459614e-11  -4.1095795e+00   1.7843506e-02   2.5732342e+00   2.7093399e+00
   1.8070000e+01   1.4633767e-02  -9.9964779e-03  -1.4126395e-01   2.5732342e+00   1.5175753e-06  -5.2802264e+00   2.7093399e+00  -8.0884612e-11  -4.1095795e+00   1.7722209e-02   2.5732342e+00   2.7093399e+00
   1.8080000e+01   1.4534151e-02  -9.9287187e-03  -1.4030194e-01   2.5732342e+00   1.5019687e-06  -5.2802263e+00   2.7093399e+00  -7.1524249e-11  -4.1095795e+00   1.7601733e-02   2.5732342e+00   2.7093399e+00
   1.8090000e+01   1.4435210e-02  -9.8614150e-03  -1.3934646e-01   2.5732342e+00   1.4859966e-06  -5.2802262e+00   2.7093399e+00  -6.2380173e-11  -4.1095795e+00   1.7482071e-02   2.5732342e+00   2.7093399e+00
   1.8100000e+01   1.4336941e-02  -9.7945640e-03  -1.3839747e-01   2.5732342e+00   1.4696730e-06  -5.2802262e+00   2.7093399e+00  -5.3453460e-11  -4.1095795e+00   1.7363218e-02   2.5732342e+00   2.7093399e+00
   1.8110000e+01   1.4239337e-02  -9.7281624e-03  -1.3745491e-01   2.5732343e+00   1.4530119e-06  -5.2802261e+00   2.7093399e+00  -4.4745073e-11  -4.1095795e+00   1.7245169e-02   2.5732343e+00   2.7093399e+00
   1.8120000e+01   1.4142395e-02  -9.6622075e-03  -1.3651874e-01   2.5732343e+00   1.4360273e-06  -5.2802260e+00   2.7093399e+00  -3.6255955e-11  -4.1095795e+00   1.7127918e-02   2.5732343e+00   2.7093399e+00
   1.8130000e+01   1.4046110e-02  -9.5966963e-03  -1.3558893e-01   2.5732343e+00   1.4187328e-06  -5.2802259e+00   2.7093399e+00  -2.7986369e-11  -4.1095795e+00   1.7011461e-02   2.5732343e+00   2.7093399e+00
   1.8140000e+01   1.3950478e-02  -9.5316257e-03  -1.3466543e-01   2.5732343e+00   1.4011421e-06  -5.2802259e+00   2.7093399e+00  -1.9936863e-11  -4.1095795e+00   1.6895791e-02   2.5732343e+00   2.7093399e+00
   1.8150000e+01   1.3855495e-02  -9.4669929e-03  -1.3374819e-01   2.5732343e+00   1.3832686e-06  -5.2802258e+00   2.7093399e+00  -1.2107569e-11  -4.1095795e+00   1.6780903e-02   2.5732343e+00   2.7093399e+00
   1.8160000e+01   1.3761156e-02  -9.4027950e-03  -1.3283717e-01   2.5732343e+00   1.3651257e-06  -5.2802257e+00   2.7093399e+00  -4.4983585e-12  -4.1095795e+00   1.6666792e-02   2.5732343e+00   2.7093399e+00
   1.8170000e+01   1.3667456e-02  -9.3390292e-03  -1.3193234e-01   2.5732343e+00   1.3467267e-06  -5.2802256e+00   2.7093399e+00   2.8907253e-12  -4.1095795e+00   1.6553454e-02   2.5732343e+00   2.7093399e+00
   1.8180000e+01   1.3574392e-02  -9.2756924e-03  -1.3103365e-01   2.5732344e+00   1.3280845e-06  -5.2802255e+00   2.7093399e+00   1.0060293e-11  -4.1095795e+00   1.6440882e-02   2.5732344e+00   2.7093399e+00
   1.8190000e+01   1.3481960e-02  -9.2127820e-03  -1.3014105e-01   2.5732344e+00   1.3092122e-06  -5.2802255e+00   2.7093399e+00   1.7010779e-11  -4.1095795e+00   1.6329072e-02   2.5732344e+00   2.7093399e+00
   1.8200000e+01   1.3390154e-02  -9.1502950e-03  -1.2925452e-01   2.5732344e+00   1.2901225e-06  -5.2802254e+00   2.7093399e+00   2.3742963e-11  -4.1095795e+00   1.6218018e-02   2.5732344e+00   2.7093399e+00
   1.8210000e+01   1.3298970e-02  -9.0882286e-03  -1.2837400e-01   2.5732344e+00   1.2708281e-06  -5.2802253e+00   2.7093399e+00   3.0257586e-11  -4.1095795e+00   1.6107716e-02   2.5732344e+00   2.7093399e+00
   1.8220000e+01   1.3208406e-02  -9.0265802e-03  -1.2749946e-01   2.5732344e+00   1.2513413e-06  -5.2802252e+00   2.7093399e+00   3.6555798e-11  -4.1095795e+00   1.5998160e-02   2.5732344e+00   2.7093399e+00
   1.8230000e+01   1.3118455e-02  -8.9653468e-03  -1.2663085e-01   2.5732344e+00   1.2316747e-06  -5.2802252e+00   2.7093399e+00   4.2638674e-11  -4.1095795e+00   1.5889346e-02   2.5732344e+00   2.7093399e+00
   1.8240000e+01   1.3029115e-02  -8.9045258e-03  -1.2576815e-01   2.5732344e+00   1.2118402e-06  -5.2802251e+00   2.7093399e+00   4.8507546e-11  -4.1095795e+00   1.5781268e-02   2.5732344e+00   2.7093399e+00
   1.8250000e+01   1.2940381e-02  -8.8441143e-03  -1.2491129e-01   2.5732344e+00   1.1918500e-06  -5.2802250e+00   2.7093399e+00   5.4163942e-11  -4.1095795e+00   1.5673922e-02   2.5732344e+00   2.7093399e+00
   1.8260000e+01   1.2852250e-02  -8.7841098e-03  -1.2406026e-01   2.5732345e+00   1.1717159e-06  -5.2802249e+00   2.7093399e+00   5.9609269e-11  -4.1095795e+00   1.5567302e-02   2.5732345e+00   2.7093399e+00
   1.8270000e+01   1.2764716e-02  -8.7245094e-03  -1.2321500e-01   2.5732345e+00   1.1514496e-06  -5.2802249e+00   2.7093399e+00   6.4845230e-11  -4.1095795e+00   1.5461404e-02   2.5732345e+00   2.7093399e+00
   1.8280000e+01   1.2677776e-02  -8.6653105e-03  -1.2237548e-01   2.5732345e+00   1.1310626e-06  -5.2802248e+00   2.7093399e+00   6.9873937e-11  -4.1095795e+00   1.5356223e-02   2.5732345e+00   2.7093399e+00
   1.8290000e+01   1.2591426e-02  -8.6065105e-03  -1.2154166e-01   2.5732345e+00   1.1105663e-06  -5.2802247e+00   2.7093399e+00   7.4697198e-11  -4.1095795e+00   1.5251755e-02   2.5732345e+00   2.7093399e+00
   1.8300000e+01   1.2505661e-02  -8.5481066e-03  -1.2071351e-01   2.5732345e+00   1.0899717e-06  -5.2802247e+00   2.7093399e+00   7.9316978e-11  -4.1095795e+00   1.5147993e-02   2.5732345e+00   2.7093399e+00
   1.8310000e+01   1.2420479e-02  -8.4900963e-03  -1.1989097e-01   2.5732345e+00   1.0692900e-06  -5.2802246e+00   2.7093399e+00   8.3735678e-11  -4.1095795e+00   1.5044934e-02   2.5732345e+00   2.7093399e+00
   1.8320000e+01   1.2335875e-02  -8.4324769e-03  -1.1907402e-01   2.5732345e+00   1.0485320e-06  -5.2802245e+00   2.7093399e+00   8.7955261e-11  -4.1095795e+00   1.4942573e-02   2.5732345e+00   2.7093399e+00
   1.8330000e+01   1.2251846e-02  -8.3752459e-03  -1.1826262e-01   2.5732345e+00   1.0277084e-06  -5.2802244e+00   2.7093399e+00   9.1978318e-11  -4.1095795e+00   1.4840905e-02   2.5732345e+00   2.7093399e+00
   1.8340000e+01   1.2168386e-02  -8.3184006e-03  -1.1745674e-01   2.5732345e+00   1.0068296e-06  -5.2802244e+00   2.7093399e+00   9.5807207e-11  -4.1095795e+00   1.4739926e-02   2.5732345e+00   2.7093399e+00
   1.8350000e+01   1.2085493e-02  -8.2619385e-03  -1.1665632e-01   2.5732346e+00   9.8590592e-07  -5.2802243e+00   2.7093399e+00   9.9444605e-11  -4.1095795e+00   1.4639630e-02   2.5732346e+00   2.7093399e+00
   1.8360000e+01   1.2003163e-02  -8.2058570e-03  -1.1586134e-01   2.5732346e+00   9.6494754e-07  -5.2802242e+00   2.7093399e+00   1.0289306e-10  -4.1095795e+00   1.4540014e-02   2.5732346e+00   2.7093399e+00
   1.8370000e+01   1.1921392e-02  -8.1501536e-03  -1.1507176e-01   2.5732346e+00   9.4396439e-07  -5.2802242e+00   2.7093399e+00   1.0615537e-10  -4.1095795e+00   1.4441073e-02   2.5732346e+00   2.7093399e+00
   1.8380000e+01   1.1840175e-02  -8.0948259e-03  -1.1428754e-01   2.5732346e+00   9.2296624e-07  -5.2802241e+00   2.7093399e+00   1.0923433e-10  -4.1095795e+00   1.4342802e-02   2.5732346e+00   2.7093399e+00
   1.8390000e+01   1.1759510e-02  -8.0398712e-03  -1.1350865e-01   2.5732346e+00   9.0196269e-07  -5.2802241e+00   2.7093399e+00   1.1213272e-10  -4.1095795e+00   1.4245196e-02   2.5732346e+00   2.7093399e+00
   1.8400000e+01   1.1679393e-02  -7.9852871e-03  -1.1273505e-01   2.5732346e+00   8.8096315e-07  -5.2802240e+00   2.7093399e+00   1.1485318e-10  -4.1095795e+00   1.4148252e-02   2.5732346e+00   2.7093399e+00
   1.8410000e+01   1.1599820e-02  -7.9310712e-03  -1.1196671e-01   2.5732346e+00   8.5997684e-07  -5.2802239e+00   2.7093399e+00   1.1739920e-10  -4.1095795e+00   1.4051965e-02   2.5732346e+00   2.7093399e+00
   1.8420000e+01   1.1520787e-02  -7.8772209e-03  -1.1120359e-01   2.5732346e+00   8.3901281e-07  -5.2802239e+00   2.7093399e+00   1.1977359e-10  -4.1095795e+00   1.3956330e-02   2.5732346e+00   2.7093399e+00
   1.8430000e+01   1.1442291e-02  -7.8237339e-03  -1.1044565e-01   2.5732346e+00   8.1807991e-07  -5.2802238e+00   2.7093399e+00   1.2197927e-10  -4.1095795e+00   1.3861343e-02   2.5732346e+00   2.7093399e+00
   1.8440000e+01   1.1364327e-02  -7.7706078e-03  -1.0969286e-01   2.5732346e+00   7.9718684e-07  -5.2802237e+00   2.7093399e+00   1.2401952e-10  -4.1095795e+00   1.3767000e-02   2.5732346e+00   2.7093399e+00
   1.8450000e+01   1.1286893e-02  -7.7178401e-03  -1.0894519e-01   2.5732346e+00   7.7634206e-07  -5.2802237e+00   2.7093399e+00   1.2589753e-10  -4.1095795e+00   1.3673296e-02   2.5732346e+00   2.7093399e+00
   1.8460000e+01   1.1209985e-02  -7.6654284e-03  -1.0820259e-01   2.5732346e+00   7.5555390e-07  -5.2802236e+00   2.7093399e+00   1.2761652e-10  -4.1095795e+00   1.3580227e-02   2.5732346e+00   2.7093399e+00
   1.8470000e+01   1.1133599e-02  -7.6133704e-03  -1.0746504e-01   2.5732347e+00   7.3483048e-07  -5.2802236e+00   2.7093399e+00   1.2917982e-10  -4.1095795e+00   1.3487789e-02   2.5732347e+00   2.7093399e+00
   1.8480000e+01   1.1057732e-02  -7.5616637e-03  -1.0673251e-01   2.5732347e+00   7.1417973e-07  -5.2802235e+00   2.7093399e+00   1.3059056e-10  -4.1095795e+00   1.3395977e-02   2.5732347e+00   2.7093399e+00
   1.8490000e+01   1.0982381e-02  -7.5103060e-03  -1.0600495e-01   2.5732347e+00   6.9360941e-07  -5.2802235e+00   2.7093399e+00   1.3185222e-10  -4.1095795e+00   1.3304788e-02   2.5732347e+00   2.7093399e+00
   1.8500000e+01   1.0907541e-02  -7.4592949e-03  -1.0528234e-01   2.5732347e+00   6.7312709e-07  -5.2802234e+00   2.7093399e+00   1.3296805e-10  -4.1095795e+00   1.3214217e-02   2.5732347e+00   2.7093399e+00
   1.8510000e+01   1.0833209e-02  -7.4086282e-03  -1.0456464e-01   2.5732347e+00   6.5274014e-07  -5.2802234e+00   2.7093399e+00   1.3394141e-10  -4.1095795e+00   1.3124260e-02   2.5732347e+00   2.7093399e+00
   1.8520000e+01   1.0759383e-02  -7.3583035e-03  -1.0385181e-01   2.5732347e+00   6.3245577e-07  -5.2802233e+00   2.7093399e+00   1.3477577e-10  -4.1095795e+00   1.3034912e-02   2.5732347e+00   2.7093399e+00
   1.8530000e+01   1.0686057e-02  -7.3083185e-03  -1.0314383e-01   2.5732347e+00   6.1228100e-07  -5.2802232e+00   2.7093399e+00   1.3547437e-10  -4.1095795e+00   1.2946171e-02   2.5732347e+00   2.7093399e+00
   1.8540000e+01   1.0613230e-02  -7.2586711e-03  -1.0244066e-01   2.5732347e+00   5.9222265e-07  -5.2802232e+00   2.7093399e+00   1.3604069e-10  -4.1095795e+00   1.2858031e-02   2.5732347e+00   2.7093399e+00
   1.8550000e+01   1.0540898e-02  -7.2093589e-03  -1.0174228e-01   2.5732347e+00   5.7228738e-07  -5.2802231e+00   2.7093399e+00   1.3647829e-10  -4.1095795e+00   1.2770489e-02   2.5732347e+00   2.7093399e+00
   1.8560000e+01   1.0469057e-02  -7.1603797e-03  -1.0104864e-01   2.5732347e+00   5.5248165e-07  -5.2802231e+00   2.7093399e+00   1.3679045e-10  -4.1095795e+00   1.2683540e-02   2.5732347e+00   2.7093399e+00
   1.8570000e+01   1.0397705e-02  -7.1117313e-03  -1.0035971e-01   2.5732347e+00   5.3281176e-07  -5.2802230e+00   2.7093399e+00   1.3698070e-10  -4.1095795e+00   1.2597181e-02   2.5732347e+00   2.7093399e+00
   1.8580000e+01   1.0326837e-02  -7.0634114e-03  -9.9675468e-02   2.5732347e+00   5.1328380e-07  -5.2802230e+00   2.7093399e+00   1.3705235e-10  -4.1095795e+00   1.2511408e-02   2.5732347e+00   2.7093399e+00
   1.8590000e+01   1.0256450e-02  -7.0154179e-03  -9.8995878e-02   2.5732347e+00   4.9390370e-07  -5.2802230e+00   2.7093399e+00   1.3700899e-10  -4.1095795e+00   1.2426217e-02   2.5732347e+00   2.7093399e+00
   1.8600000e+01   1.0186542e-02  -6.9677487e-03  -9.8320908e-02   2.5732347e+00   4.7467720e-07  -5.2802229e+00   2.7093399e+00   1.3685390e-10  -4.1095795e+00   1.2341603e-02   2.5732347e+00   2.7093399e+00
   1.8610000e+01   1.0117109e-02  -6.9204014e-03  -9.7650527e-02   2.5732347e+00   4.5560988e-07  -5.2802229e+00   2.7093399e+00   1.3659037e-10  -4.1095795e+00   1.2257563e-02   2.5732347e+00   2.7093399e+00
   1.8620000e+01   1.0048148e-02  -6.8733741e-03  -9.6984704e-02   2.5732347e+00   4.3670712e-07  -5.2802228e+00   2.7093399e+00   1.3622204e-10  -4.1095795e+00   1.2174093e-02   2.5732347e+00   2.7093399e+00
   1.8630000e+01   9.9796550e-03  -6.8266645e-03  -9.6323408e-02   2.5732347e+00   4.1797413e-07  -5.2802228e+00   2.7093399e+00   1.3575233e-10  -4.1095795e+00   1.2091189e-02   2.5732347e+00   2.7093399e+00
   1.8640000e+01   9.9116278e-03  -6.7802705e-03  -9.5666609e-02   2.5732347e+00   3.9941595e-07  -5.2802227e+00   2.7093399e+00   1.3518443e-10  -4.1095795e+00   1.2008848e-02   2.5732347e+00   2.7093399e+00
   1.8650000e+01   9.8440630e-03  -6.7341900e-03  -9.5014276e-02   2.5732348e+00   3.8103744e-07  -5.2802227e+00   2.7093399e+00   1.3452187e-10  -4.1095795e+00   1.1927066e-02   2.5732348e+00   2.7093399e+00
   1.8660000e+01   9.7769574e-03  -6.6884210e-03  -9.4366378e-02   2.5732348e+00   3.6284329e-07  -5.2802227e+00   2.7093399e+00   1.3376778e-10  -4.1095795e+00   1.1845838e-02   2.5732348e+00   2.7093399e+00
   1.8670000e+01   9.7103079e-03  -6.6429613e-03  -9.3722887e-02   2.5732348e+00   3.4483803e-07  -5.2802226e+00   2.7093399e+00   1.3292553e-10  -4.1095795e+00   1.1765161e-02   2.5732348e+00   2.7093399e+00
   1.8680000e+01   9.6441114e-03  -6.5978088e-03  -9.3083772e-02   2.5732348e+00   3.2702600e-07  -5.2802226e+00   2.7093399e+00   1.3199844e-10  -4.1095795e+00   1.1685032e-02   2.5732348e+00   2.7093399e+00
   1.8690000e+01   9.5783649e-03  -6.5529616e-03  -9.2449003e-02   2.5732348e+00   3.0941138e-07  -5.2802225e+00   2.7093399e+00   1.3098976e-10  -4.1095795e+00   1.1605446e-02   2.5732348e+00   2.7093399e+00
   1.8700000e+01   9.5130653e-03  -6.5084176e-03  -9.1818551e-02   2.5732348e+00   2.9199817e-07  -5.2802225e+00   2.7093399e+00   1.2990264e-10  -4.1095795e+00   1.1526401e-02   2.5732348e+00   2.7093399e+00
   1.8710000e+01   9.4482095e-03  -6.4641747e-03  -9.1192387e-02   2.5732348e+00   2.7479023e-07  -5.2802225e+00   2.7093399e+00   1.2874043e-10  -4.1095795e+00   1.1447891e-02   2.5732348e+00   2.7093399e+00
   1.8720000e+01   9.3837947e-03  -6.4202309e-03  -9.0570482e-02   2.5732348e+00   2.5779123e-07  -5.2802224e+00   2.7093399e+00   1.2750628e-10  -4.1095795e+00   1.1369915e-02   2.5732348e+00   2.7093399e+00
   1.8730000e+01   9.3198178e-03  -6.3765842e-03  -8.9952807e-02   2.5732348e+00   2.4100469e-07  -5.2802224e+00   2.7093399e+00   1.2620333e-10  -4.1095795e+00   1.1292468e-02   2.5732348e+00   2.7093399e+00
   1.8740000e+01   9.2562759e-03  -6.3332328e-03  -8.9339334e-02   2.5732348e+00   2.2443396e-07  -5.2802224e+00   2.7093399e+00   1.2483455e-10  -4.1095795e+00   1.1215546e-02   2.5732348e+00   2.7093399e+00
   1.8750000e+01   9.1931659e-03  -6.2901744e-03  -8.8730033e-02   2.5732348e+00   2.0808224e-07  -5.2802223e+00   2.7093399e+00   1.2340317e-10  -4.1095795e+00   1.1139147e-02   2.5732348e+00   2.7093399e+00
   1.8760000e+01   9.1304851e-03  -6.2474073e-03  -8.8124877e-02   2.5732348e+00   1.9195256e-07  -5.2802223e+00   2.7093399e+00   1.2191201e-10  -4.1095795e+00   1.1063266e-02   2.5732348e+00   2.7093399e+00
   1.8770000e+01   9.0682304e-03  -6.2049295e-03  -8.7523838e-02   2.5732348e+00   1.7604781e-07  -5.2802223e+00   2.7093399e+00   1.2036436e-10  -4.1095795e+00   1.0987900e-02   2.5732348e+00   2.7093399e+00
   1.8780000e+01   9.0063991e-03  -6.1627389e-03  -8.6926888e-02   2.5732348e+00   1.6037070e-07  -5.2802223e+00   2.7093399e+00   1.1876284e-10  -4.1095795e+00   1.0913046e-02   2.5732348e+00   2.7093399e+00
   1.8790000e+01   8.9449881e-03  -6.1208338e-03  -8.6333998e-02   2.5732348e+00   1.4491888e-07  -5.2802222e+00   2.7093399e+00   1.1711049e-10  -4.1095795e+00   1.0838700e-02   2.5732348e+00   2.7093399e+00
   1.8800000e+01   8.8839948e-03  -6.0792121e-03  -8.5745143e-02   2.5732348e+00   1.2970239e-07  -5.2802222e+00   2.7093399e+00   1.1541018e-10  -4.1095795e+00   1.0764859e-02   2.5732348e+00   2.7093399e+00
   1.8810000e+01   8.8234163e-03  -6.0378721e-03  -8.5160293e-02   2.5732348e+00   1.1472341e-07  -5.2802222e+00   2.7093399e+00   1.1366471e-10  -4.1095795e+00   1.0691519e-02   2.5732348e+00   2.7093399e+00
   1.8820000e+01   8.7632497e-03  -5.9968117e-03  -8.4579423e-02   2.5732348e+00   9.9983962e-08  -5.2802222e+00   2.7093399e+00   1.1187672e-10  -4.1095795e+00   1.0618677e-02   2.5732348e+00   2.7093399e+00
   1.8830000e+01   8.7034923e-03  -5.9560292e-03  -8.4002505e-02   2.5732348e+00   8.5485936e-08  -5.2802221e+00   2.7093399e+00   1.1004906e-10  -4.1095795e+00   1.0546329e-02   2.5732348e+00   2.7093399e+00
   1.8840000e+01   8.6441413e-03  -5.9155226e-03  -8.3429513e-02   2.5732348e+00   7.1231067e-08  -5.2802221e+00   2.7093399e+00   1.0818449e-10  -4.1095795e+00   1.0474473e-02   2.5732348e+00   2.7093399e+00
   1.8850000e+01   8.5851940e-03  -5.8752902e-03  -8.2860419e-02   2.5732348e+00   5.7220952e-08  -5.2802221e+00   2.7093399e+00   1.0628554e-10  -4.1095795e+00   1.0403105e-02   2.5732348e+00   2.7093399e+00
   1.8860000e+01   8.5266476e-03  -5.8353300e-03  -8.2295198e-02   2.5732348e+00   4.3457050e-08  -5.2802221e+00   2.7093399e+00   1.0435481e-10  -4.1095795e+00   1.0332221e-02   2.5732348e+00   2.7093399e+00
   1.8870000e+01   8.4684994e-03  -5.7956403e-03  -8.1733823e-02   2.5732348e+00   2.9940680e-08  -5.2802220e+00   2.7093399e+00   1.0239479e-10  -4.1095795e+00   1.0261819e-02   2.5732348e+00   2.7093399e+00
   1.8880000e+01   8.4107467e-03  -5.7562192e-03  -8.1176269e-02   2.5732348e+00   1.6673028e-08  -5.2802220e+00   2.7093399e+00   1.0040795e-10  -4.1095795e+00   1.0191895e-02   2.5732348e+00   2.7093399e+00
   1.8890000e+01   8.3533869e-03  -5.7170650e-03  -8.0622509e-02   2.5732348e+00   3.6551456e-09  -5.2802220e+00   2.7093399e+00   9.8396783e-11  -4.1095795e+00   1.0122446e-02   2.5732348e+00   2.7093399e+00
   1.8900000e+01   8.2964173e-03  -5.6781759e-03  -8.0072517e-02   2.5732348e+00  -9.1232085e-09  -5.2802220e+00   2.7093399e+00   9.6363528e-11  -4.1095795e+00   1.0053468e-02   2.5732348e+00   2.7093399e+00
   1.8910000e+01   8.2398352e-03  -5.6395500e-03  -7.9526268e-02   2.5732348e+00  -2.1651954e-08  -5.2802220e+00   2.7093399e+00   9.4310460e-11  -4.1095795e+00   9.9849590e-03   2.5732348e+00   2.7093399e+00
   1.8920000e+01   8.1836380e-03  -5.6011856e-03  -7.8983737e-02   2.5732348e+00  -3.3930335e-08  -5.2802220e+00   2.7093399e+00   9.2240032e-11  -4.1095795e+00   9.9169154e-03   2.5732348e+00   2.7093399e+00
   1.8930000e+01   8.1278231e-03  -5.5630810e-03  -7.8444899e-02   2.5732348e+00  -4.5957725e-08  -5.2802219e+00   2.7093399e+00   9.0154382e-11  -4.1095795e+00   9.8493339e-03   2.5732348e+00   2.7093399e+00
   1.8940000e+01   8.0723879e-03  -5.5252343e-03  -7.7909728e-02   2.5732348e+00  -5.7733617e-08  -5.2802219e+00   2.7093399e+00   8.8055701e-11  -4.1095795e+00   9.7822115e-03   2.5732348e+00   2.7093399e+00
   1.8950000e+01   8.0173299e-03  -5.4876440e-03  -7.7378200e-02   2.5732348e+00  -6.9257627e-08  -5.2802219e+00   2.7093399e+00   8.5946104e-11  -4.1095795e+00   9.7155451e-03   2.5732348e+00   2.7093399e+00
   1.8960000e+01   7.9626465e-03  -5.4503082e-03  -7.6850289e-02   2.5732348e+00  -8.0529490e-08  -5.2802219e+00   2.7093399e+00   8.3827682e-11  -4.1095795e+00   9.6493316e-03   2.5732348e+00   2.7093399e+00
   1.8970000e+01   7.9083352e-03  -5.4132253e-03  -7.6325972e-02   2.5732348e+00  -9.1549057e-08  -5.2802219e+00   2.7093399e+00   8.1702505e-11  -4.1095795e+00   9.5835679e-03   2.5732348e+00   2.7093399e+00
   1.8980000e+01   7.8543934e-03  -5.3763936e-03  -7.5805225e-02   2.5732348e+00  -1.0231629e-07  -5.2802219e+00   2.7093399e+00   7.9572399e-11  -4.1095795e+00   9.5182511e-03   2.5732348e+00   2.7093399e+00
   1.8990000e+01   7.8008186e-03  -5.3398113e-03  -7.5288022e-02   2.5732348e+00  -1.1283128e-07  -5.2802219e+00   2.7093399e+00   7.7439277e-11  -4.1095795e+00   9.4533780e-03   2.5732348e+00   2.7093399e+00
   1.9000000e+01   7.7476084e-03  -5.3034768e-03  -7.4774340e-02   2.5732348e+00  -1.2309420e-07  -5.2802219e+00   2.7093399e+00   7.5305111e-11  -4.1095795e+00   9.3889457e-03   2.5732348e+00   2.7093399e+00
   1.9010000e+01   7.6947603e-03  -5.2673885e-03  -7.4264155e-02   2.5732348e+00  -1.3310536e-07  -5.2802219e+00   2.7093399e+00   7.3171499e-11  -4.1095795e+00   9.3249513e-03   2.5732348e+00   2.7093399e+00
   1.9020000e+01   7.6422718e-03  -5.2315446e-03  -7.3757443e-02   2.5732348e+00  -1.4286516e-07  -5.2802218e+00   2.7093399e+00   7.1040398e-11  -4.1095795e+00   9.2613917e-03   2.5732348e+00   2.7093399e+00
   1.9030000e+01   7.5901404e-03  -5.1959436e-03  -7.3254181e-02   2.5732348e+00  -1.5237410e-07  -5.2802218e+00   2.7093399e+00   6.8913391e-11  -4.1095795e+00   9.1982640e-03   2.5732348e+00   2.7093399e+00
   1.9040000e+01   7.5383639e-03  -5.1605837e-03  -7.2754345e-02   2.5732348e+00  -1.6163279e-07  -5.2802218e+00   2.7093399e+00   6.6792122e-11  -4.1095795e+00   9.1355654e-03   2.5732348e+00   2.7093399e+00
   1.9050000e+01   7.4869397e-03  -5.1254635e-03  -7.2257912e-02   2.5732348e+00  -1.7064194e-07  -5.2802218e+00   2.7093399e+00   6.4678181e-11  -4.1095795e+00   9.0732928e-03   2.5732348e+00   2.7093399e+00
   1.9060000e+01   7.4358655e-03  -5.0905812e-03  -7.1764860e-02   2.5732348e+00  -1.7940235e-07  -5.2802218e+00   2.7093399e+00   6.2573009e-11  -4.1095795e+00   9.0114435e-03   2.5732348e+00   2.7093399e+00
   1.9070000e+01   7.3851390e-03  -5.0559354e-03  -7.1275164e-02   2.5732348e+00  -1.8791492e-07  -5.2802218e+00   2.7093399e+00   6.0478199e-11  -4.1095795e+00   8.9500145e-03   2.5732348e+00   2.7093399e+00
   1.9080000e+01   7.3347576e-03  -5.0215243e-03  -7.0788803e-02   2.5732348e+00  -1.9618064e-07  -5.2802218e+00   2.7093399e+00   5.8395007e-11  -4.1095795e+00   8.8890031e-03   2.5732348e+00   2.7093399e+00
   1.9090000e+01   7.2847192e-03  -4.9873464e-03  -7.0305754e-02   2.5732348e+00  -2.0420060e-07  -5.2802218e+00   2.7093399e+00   5.6324894e-11  -4.1095795e+00   8.8284063e-03   2.5732348e+00   2.7093399e+00
   1.9100000e+01   7.2350214e-03  -4.9534002e-03  -6.9825994e-02   2.5732348e+00  -2.1197596e-07  -5.2802218e+00   2.7093399e+00   5.4269201e-11  -4.1095795e+00   8.7682215e-03   2.5732348e+00   2.7093399e+00
   1.9110000e+01   7.1856618e-03  -4.9196840e-03  -6.9349500e-02   2.5732348e+00  -2.1950798e-07  -5.2802218e+00   2.7093399e+00   5.2229148e-11  -4.1095795e+00   8.7084457e-03   2.5732348e+00   2.7093399e+00
   1.9120000e+01   7.1366383e-03  -4.8861964e-03  -6.8876252e-02   2.5732348e+00  -2.2679799e-07  -5.2802218e+00   2.7093399e+00   5.0206082e-11  -4.1095795e+00   8.6490763e-03   2.5732348e+00   2.7093399e+00
   1.9130000e+01   7.0879484e-03  -4.8529359e-03  -6.8406226e-02   2.5732348e+00  -2.3384743e-07  -5.2802218e+00   2.7093399e+00   4.8201094e-11  -4.1095795e+00   8.5901106e-03   2.5732348e+00   2.7093399e+00
   1.9140000e+01   7.0395900e-03  -4.8199008e-03  -6.7939402e-02   2.5732348e+00  -2.4065778e-07  -5.2802218e+00   2.7093399e+00   4.6215307e-11  -4.1095795e+00   8.5315456e-03   2.5732348e+00   2.7093399e+00
   1.9150000e+01   6.9915608e-03  -4.7870896e-03  -6.7475756e-02   2.5732348e+00  -2.4723063e-07  -5.2802218e+00   2.7093399e+00   4.4249687e-11  -4.1095795e+00   8.4733789e-03   2.5732348e+00   2.7093399e+00
   1.9160000e+01   6.9438586e-03  -4.7545009e-03  -6.7015268e-02   2.5732348e+00  -2.5356763e-07  -5.2802218e+00   2.7093399e+00   4.2305295e-11  -4.1095795e+00   8.4156076e-03   2.5732348e+00   2.7093399e+00
   1.9170000e+01   6.8964811e-03  -4.7221332e-03  -6.6557916e-02   2.5732348e+00  -2.5967050e-07  -5.2802218e+00   2.7093399e+00   4.0383342e-11  -4.1095795e+00   8.3582291e-03   2.5732348e+00   2.7093399e+00
   1.9180000e+01   6.8494262e-03  -4.6899849e-03  -6.6103680e-02   2.5732348e+00  -2.6554104e-07  -5.2802218e+00   2.7093399e+00   3.8484563e-11  -4.1095795e+00   8.3012408e-03   2.5732348e+00   2.7093399e+00
   1.9190000e+01   6.8026916e-03  -4.6580547e-03  -6.5652537e-02   2.5732348e+00  -2.7118111e-07  -5.2802218e+00   2.7093399e+00   3.6609802e-11  -4.1095795e+00   8.2446399e-03   2.5732348e+00   2.7093399e+00
   1.9200000e+01   6.7562753e-03  -4.6263410e-03  -6.5204466e-02   2.5732347e+00  -2.7659264e-07  -5.2802218e+00   2.7093399e+00   3.4759957e-11  -4.1095795e+00   8.1884239e-03   2.5732347e+00   2.7093399e+00
   1.9210000e+01   6.7101749e-03  -4.5948423e-03  -6.4759448e-02   2.5732347e+00  -2.8177763e-07  -5.2802218e+00   2.7093399e+00   3.2935821e-11  -4.1095795e+00   8.1325902e-03   2.5732347e+00   2.7093399e+00
   1.9220000e+01   6.6643885e-03  -4.5635573e-03  -6.4317461e-02   2.5732347e+00  -2.8673813e-07  -5.2802218e+00   2.7093399e+00   3.1138073e-11  -4.1095795e+00   8.0771362e-03   2.5732347e+00   2.7093399e+00
   1.9230000e+01   6.6189138e-03  -4.5324845e-03  -6.3878485e-02   2.5732347e+00  -2.9147626e-07  -5.2802218e+00   2.7093399e+00   2.9367605e-11  -4.1095795e+00   8.0220593e-03   2.5732347e+00   2.7093399e+00
   1.9240000e+01   6.5737487e-03  -4.5016224e-03  -6.3442499e-02   2.5732347e+00  -2.9599419e-07  -5.2802218e+00   2.7093399e+00   2.7624902e-11  -4.1095795e+00   7.9673570e-03   2.5732347e+00   2.7093399e+00
   1.9250000e+01   6.5288912e-03  -4.4709697e-03  -6.3009482e-02   2.5732347e+00  -3.0029416e-07  -5.2802218e+00   2.7093399e+00   2.5910599e-11  -4.1095795e+00   7.9130266e-03   2.5732347e+00   2.7093399e+00
   1.9260000e+01   6.4843392e-03  -4.4405249e-03  -6.2579416e-02   2.5732347e+00  -3.0437844e-07  -5.2802218e+00   2.7093399e+00   2.4225388e-11  -4.1095795e+00   7.8590659e-03   2.5732347e+00   2.7093399e+00
   1.9270000e+01   6.4400905e-03  -4.4102866e-03  -6.2152279e-02   2.5732347e+00  -3.0824937e-07  -5.2802218e+00   2.7093399e+00   2.2569855e-11  -4.1095795e+00   7.8054721e-03   2.5732347e+00   2.7093399e+00
   1.9280000e+01   6.3961432e-03  -4.3802535e-03  -6.1728052e-02   2.5732347e+00  -3.1190934e-07  -5.2802218e+00   2.7093399e+00   2.0944302e-11  -4.1095795e+00   7.7522428e-03   2.5732347e+00   2.7093399e+00
   1.9290000e+01   6.3524952e-03  -4.3504242e-03  -6.1306715e-02   2.5732347e+00  -3.1536078e-07  -5.2802219e+00   2.7093399e+00   1.9349257e-11  -4.1095795e+00   7.6993757e-03   2.5732347e+00   2.7093399e+00
   1.9300000e+01   6.3091444e-03  -4.3207972e-03  -6.0888249e-02   2.5732347e+00  -3.1860616e-07  -5.2802219e+00   2.7093399e+00   1.7785083e-11  -4.1095795e+00   7.6468681e-03   2.5732347e+00   2.7093399e+00
   1.9310000e+01   6.2660888e-03  -4.2913713e-03  -6.0472634e-02   2.5732347e+00  -3.2164802e-07  -5.2802219e+00   2.7093399e+00   1.6252249e-11  -4.1095795e+00   7.5947177e-03   2.5732347e+00   2.7093399e+00
   1.9320000e+01   6.2233265e-03  -4.2621450e-03  -6.0059850e-02   2.5732347e+00  -3.2448890e-07  -5.2802219e+00   2.7093399e+00   1.4751175e-11  -4.1095795e+00   7.5429220e-03   2.5732347e+00   2.7093399e+00
   1.9330000e+01   6.1808555e-03  -4.2331170e-03  -5.9649878e-02   2.5732347e+00  -3.2713143e-07  -5.2802219e+00   2.7093399e+00   1.3282027e-11  -4.1095795e+00   7.4914788e-03   2.5732347e+00   2.7093399e+00
   1.9340000e+01   6.1386736e-03  -4.2042861e-03  -5.9242700e-02   2.5732347e+00  -3.2957823e-07  -5.2802219e+00   2.7093399e+00   1.1845025e-11  -4.1095795e+00   7.4403855e-03   2.5732347e+00   2.7093399e+00
   1.9350000e+01   6.0967791e-03  -4.1756508e-03  -5.8838297e-02   2.5732347e+00  -3.3183198e-07  -5.2802219e+00   2.7093399e+00   1.0440493e-11  -4.1095795e+00   7.3896397e-03   2.5732347e+00   2.7093399e+00
   1.9360000e+01   6.0551700e-03  -4.1472099e-03  -5.8436648e-02   2.5732347e+00  -3.3389540e-07  -5.2802219e+00   2.7093399e+00   9.0686964e-12  -4.1095795e+00   7.3392393e-03   2.5732347e+00   2.7093399e+00
   1.9370000e+01   6.0138443e-03  -4.1189620e-03  -5.8037737e-02   2.5732347e+00  -3.3577124e-07  -5.2802219e+00   2.7093399e+00   7.7298270e-12  -4.1095795e+00   7.2891817e-03   2.5732347e+00   2.7093399e+00
   1.9380000e+01   5.9728000e-03  -4.0909058e-03  -5.7641543e-02   2.5732347e+00  -3.3746225e-07  -5.2802219e+00   2.7093399e+00   6.4240370e-12  -4.1095795e+00   7.2394648e-03   2.5732347e+00   2.7093399e+00
   1.9390000e+01   5.9320354e-03  -4.0630400e-03  -5.7248050e-02   2.5732347e+00  -3.3897125e-07  -5.2802219e+00   2.7093399e+00   5.1511513e-12  -4.1095795e+00   7.1900861e-03   2.5732347e+00   2.7093399e+00
   1.9400000e+01   5.8915484e-03  -4.0353635e-03  -5.6857238e-02   2.5732347e+00  -3.4030106e-07  -5.2802220e+00   2.7093399e+00   3.9113683e-12  -4.1095795e+00   7.1410434e-03   2.5732347e+00   2.7093399e+00
   1.9410000e+01   5.8513372e-03  -4.0078748e-03  -5.6469088e-02   2.5732347e+00  -3.4145455e-07  -5.2802220e+00   2.7093399e+00   2.7048955e-12  -4.1095795e+00   7.0923344e-03   2.5732347e+00   2.7093399e+00
   1.9420000e+01   5.8114000e-03  -3.9805727e-03  -5.6083584e-02   2.5732347e+00  -3.4243458e-07  -5.2802220e+00   2.7093399e+00   1.5315999e-12  -4.1095795e+00   7.0439569e-03   2.5732347e+00   2.7093399e+00
   1.9430000e+01   5.7717348e-03  -3.9534560e-03  -5.5700708e-02   2.5732347e+00  -3.4324405e-07  -5.2802220e+00   2.7093399e+00   3.9151446e-13  -4.1095795e+00   6.9959086e-03   2.5732347e+00   2.7093399e+00
   1.9440000e+01   5.7323399e-03  -3.9265234e-03  -5.5320440e-02   2.5732347e+00  -3.4388590e-07  -5.2802220e+00   2.7093399e+00  -7.1538155e-13  -4.1095795e+00   6.9481873e-03   2.5732347e+00   2.7093399e+00
   1.9450000e+01   5.6932133e-03  -3.8997736e-03  -5.4942764e-02   2.5732347e+00  -3.4436304e-07  -5.2802220e+00   2.7093399e+00  -1.7892357e-12  -4.1095795e+00   6.9007907e-03   2.5732347e+00   2.7093399e+00
   1.9460000e+01   5.6543533e-03  -3.8732055e-03  -5.4567662e-02   2.5732347e+00  -3.4467844e-07  -5.2802220e+00   2.7093399e+00  -2.8300094e-12  -4.1095795e+00   6.8537167e-03   2.5732347e+00   2.7093399e+00
   1.9470000e+01   5.6157581e-03  -3.8468178e-03  -5.4195116e-02   2.5732347e+00  -3.4483506e-07  -5.2802220e+00   2.7093399e+00  -3.8377645e-12  -4.1095795e+00   6.8069630e-03   2.5732347e+00   2.7093399e+00
   1.9480000e+01   5.5774258e-03  -3.8206092e-03  -5.3825109e-02   2.5732347e+00  -3.4483589e-07  -5.2802221e+00   2.7093399e+00  -4.8126902e-12  -4.1095795e+00   6.7605276e-03   2.5732347e+00   2.7093399e+00
   1.9490000e+01   5.5393541e-03  -3.7945700e-03  -5.3457640e-02   2.5732347e+00  -3.4468392e-07  -5.2802221e+00   2.7093399e+00  -5.7550789e-12  -4.1095795e+00   6.7144028e-03   2.5732347e+00   2.7093399e+00
   1.9500000e+01   5.5015419e-03  -3.7687078e-03  -5.3092677e-02   2.5732347e+00  -3.4438215e-07  -5.2802221e+00   2.7093399e+00  -6.6650103e-12  -4.1095795e+00   6.6685922e-03   2.5732347e+00   2.7093399e+00
   1.9510000e+01   5.4639874e-03  -3.7430215e-03  -5.2730201e-02   2.5732346e+00  -3.4393360e-07  -5.2802221e+00   2.7093399e+00  -7.5426029e-12  -4.1095795e+00   6.6230935e-03   2.5732346e+00   2.7093399e+00
   1.9520000e+01   5.4266888e-03  -3.7175098e-03  -5.2370196e-02   2.5732346e+00  -3.4334129e-07  -5.2802221e+00   2.7093399e+00  -8.3881730e-12  -4.1095795e+00   6.5779047e-03   2.5732346e+00   2.7093399e+00
   1.9530000e+01   5.3896446e-03  -3.6921716e-03  -5.2012645e-02   2.5732346e+00  -3.4260823e-07  -5.2802221e+00   2.7093399e+00  -9.2019868e-12  -4.1095795e+00   6.5330237e-03   2.5732346e+00   2.7093399e+00
   1.9540000e+01   5.3528528e-03  -3.6670057e-03  -5.1657532e-02   2.5732346e+00  -3.4173747e-07  -5.2802221e+00   2.7093399e+00  -9.9843461e-12  -4.1095795e+00   6.4884484e-03   2.5732346e+00   2.7093399e+00
   1.9550000e+01   5.3163117e-03  -3.6420109e-03  -5.1304840e-02   2.5732346e+00  -3.4073202e-07  -5.2802222e+00   2.7093399e+00  -1.0735511e-11  -4.1095795e+00   6.4441767e-03   2.5732346e+00   2.7093399e+00
   1.9560000e+01   5.2800198e-03  -3.6171861e-03  -5.0954553e-02   2.5732346e+00  -3.3959494e-07  -5.2802222e+00   2.7093399e+00  -1.1455730e-11  -4.1095795e+00   6.4002066e-03   2.5732346e+00   2.7093399e+00
   1.9570000e+01   5.2439752e-03  -3.5925301e-03  -5.0606653e-02   2.5732346e+00  -3.3832924e-07  -5.2802222e+00   2.7093399e+00  -1.2145266e-11  -4.1095795e+00   6.3565359e-03   2.5732346e+00   2.7093399e+00
   1.9580000e+01   5.2081764e-03  -3.5680418e-03  -5.0261125e-02   2.5732346e+00  -3.3693796e-07  -5.2802222e+00   2.7093399e+00  -1.2804484e-11  -4.1095795e+00   6.3131627e-03   2.5732346e+00   2.7093399e+00
   1.9590000e+01   5.1726216e-03  -3.5437201e-03  -4.9917954e-02   2.5732346e+00  -3.3542414e-07  -5.2802222e+00   2.7093399e+00  -1.3433853e-11  -4.1095795e+00   6.2700850e-03   2.5732346e+00   2.7093399e+00
   1.9600000e+01   5.1373091e-03  -3.5195637e-03  -4.9577121e-02   2.5732346e+00  -3.3379079e-07  -5.2802222e+00   2.7093399e+00  -1.4033649e-11  -4.1095795e+00   6.2273007e-03   2.5732346e+00   2.7093399e+00
   1.9610000e+01   5.1022374e-03  -3.4955717e-03  -4.9238613e-02   2.5732346e+00  -3.3204094e-07  -5.2802222e+00   2.7093399e+00  -1.4604181e-11  -4.1095795e+00   6.1848078e-03   2.5732346e+00   2.7093399e+00
   1.9620000e+01   5.0674047e-03  -3.4717428e-03  -4.8902413e-02   2.5732346e+00  -3.3017761e-07  -5.2802223e+00   2.7093399e+00  -1.5145848e-11  -4.1095795e+00   6.1426044e-03   2.5732346e+00   2.7093399e+00
   1.9630000e+01   5.0328095e-03  -3.4480760e-03  -4.8568505e-02   2.5732346e+00  -3.2820379e-07  -5.2802223e+00   2.7093399e+00  -1.5659032e-11  -4.1095795e+00   6.1006885e-03   2.5732346e+00   2.7093399e+00
   1.9640000e+01   4.9984502e-03  -3.4245702e-03  -4.8236874e-02   2.5732346e+00  -3.2612249e-07  -5.2802223e+00   2.7093399e+00  -1.6144305e-11  -4.1095795e+00   6.0590581e-03   2.5732346e+00   2.7093399e+00
   1.9650000e+01   4.9643251e-03  -3.4012243e-03  -4.7907504e-02   2.5732346e+00  -3.2393669e-07  -5.2802223e+00   2.7093399e+00  -1.6602082e-11  -4.1095795e+00   6.0177113e-03   2.5732346e+00   2.7093399e+00
   1.9660000e+01   4.9304326e-03  -3.3780371e-03  -4.7580379e-02   2.5732346e+00  -3.2164938e-07  -5.2802223e+00   2.7093399e+00  -1.7032744e-11  -4.1095795e+00   5.9766462e-03   2.5732346e+00   2.7093399e+00
   1.9670000e+01   4.8967712e-03  -3.3550077e-03  -4.7255486e-02   2.5732346e+00  -3.1926351e-07  -5.2802223e+00   2.7093399e+00  -1.7436684e-11  -4.1095795e+00   5.9358609e-03   2.5732346e+00   2.7093399e+00
   1.9680000e+01   4.8633393e-03  -3.3321349e-03  -4.6932808e-02   2.5732346e+00  -3.1678203e-07  -5.2802224e+00   2.7093399e+00  -1.7814255e-11  -4.1095795e+00   5.8953534e-03   2.5732346e+00   2.7093399e+00
   1.9690000e+01   4.8301353e-03  -3.3094177e-03  -4.6612330e-02   2.5732346e+00  -3.1420789e-07  -5.2802224e+00   2.7093399e+00  -1.8166042e-11  -4.1095795e+00   5.8551219e-03   2.5732346e+00   2.7093399e+00
   1.9700000e+01   4.7971577e-03  -3.2868551e-03  -4.6294037e-02   2.5732346e+00  -3.1154400e-07  -5.2802224e+00   2.7093399e+00  -1.8492628e-11  -4.1095795e+00   5.8151645e-03   2.5732346e+00   2.7093399e+00
   1.9710000e+01   4.7644049e-03  -3.2644459e-03  -4.5977915e-02   2.5732346e+00  -3.0879327e-07  -5.2802224e+00   2.7093399e+00  -1.8794288e-11  -4.1095795e+00   5.7754793e-03   2.5732346e+00   2.7093399e+00
   1.9720000e+01   4.7318754e-03  -3.2421892e-03  -4.5663949e-02   2.5732346e+00  -3.0595859e-07  -5.2802224e+00   2.7093399e+00  -1.9071597e-11  -4.1095795e+00   5.7360645e-03   2.5732346e+00   2.7093399e+00
   1.9730000e+01   4.6995678e-03  -3.2200839e-03  -4.5352123e-02   2.5732346e+00  -3.0304283e-07  -5.2802224e+00   2.7093399e+00  -1.9324983e-11  -4.1095795e+00   5.6969183e-03   2.5732346e+00   2.7093399e+00
   1.9740000e+01   4.6674804e-03  -3.1981290e-03  -4.5042425e-02   2.5732346e+00  -3.0004883e-07  -5.2802224e+00   2.7093399e+00  -1.9554926e-11  -4.1095795e+00   5.6580387e-03   2.5732346e+00   2.7093399e+00
   1.9750000e+01   4.6356118e-03  -3.1763235e-03  -4.4734838e-02   2.5732346e+00  -2.9697942e-07  -5.2802225e+00   2.7093399e+00  -1.9762033e-11  -4.1095795e+00   5.6194241e-03   2.5732346e+00   2.7093399e+00
   1.9760000e+01   4.6039605e-03  -3.1546663e-03  -4.4429349e-02   2.5732346e+00  -2.9383742e-07  -5.2802225e+00   2.7093399e+00  -1.9946844e-11  -4.1095795e+00   5.5810726e-03   2.5732346e+00   2.7093399e+00
   1.9770000e+01   4.5725250e-03  -3.1331565e-03  -4.4125943e-02   2.5732346e+00  -2.9062562e-07  -5.2802225e+00   2.7093399e+00  -2.0109871e-11  -4.1095795e+00   5.5429824e-03   2.5732346e+00   2.7093399e+00
   1.9780000e+01   4.5413038e-03  -3.1117930e-03  -4.3824606e-02   2.5732346e+00  -2.8734677e-07  -5.2802225e+00   2.7093399e+00  -2.0251476e-11  -4.1095795e+00   5.5051518e-03   2.5732346e+00   2.7093399e+00
   1.9790000e+01   4.5102956e-03  -3.0905748e-03  -4.3525325e-02   2.5732346e+00  -2.8400362e-07  -5.2802225e+00   2.7093399e+00  -2.0372224e-11  -4.1095795e+00   5.4675789e-03   2.5732346e+00   2.7093399e+00
   1.9800000e+01   4.4794987e-03  -3.0695011e-03  -4.3228084e-02   2.5732346e+00  -2.8059888e-07  -5.2802225e+00   2.7093399e+00  -2.0472591e-11  -4.1095795e+00   5.4302621e-03   2.5732346e+00   2.7093399e+00
   1.9810000e+01   4.4489119e-03  -3.0485707e-03  -4.2932871e-02   2.5732346e+00  -2.7713525e-07  -5.2802226e+00   2.7093399e+00  -2.0553184e-11  -4.1095795e+00   5.3931995e-03   2.5732346e+00   2.7093399e+00
   1.9820000e+01   4.4185337e-03  -3.0277828e-03  -4.2639671e-02   2.5732345e+00  -2.7361540e-07  -5.2802226e+00   2.7093399e+00  -2.0614411e-11  -4.1095795e+00   5.3563895e-03   2.5732345e+00   2.7093399e+00
   1.9830000e+01   4.3883626e-03  -3.0071363e-03  -4.2348471e-02   2.5732345e+00  -2.7004195e-07  -5.2802226e+00   2.7093399e+00  -2.0656745e-11  -4.1095795e+00   5.3198304e-03   2.5732345e+00   2.7093399e+00
   1.9840000e+01   4.3583972e-03  -2.9866303e-03  -4.2059258e-02   2.5732345e+00  -2.6641754e-07  -5.2802226e+00   2.7093399e+00  -2.0680889e-11  -4.1095795e+00   5.2835203e-03   2.5732345e+00   2.7093399e+00
   1.9850000e+01   4.3286362e-03  -2.9662639e-03  -4.1772016e-02   2.5732345e+00  -2.6274473e-07  -5.2802226e+00   2.7093399e+00  -2.0687297e-11  -4.1095795e+00   5.2474578e-03   2.5732345e+00   2.7093399e+00
   1.9860000e+01   4.2990782e-03  -2.9460360e-03  -4.1486734e-02   2.5732345e+00  -2.5902610e-07  -5.2802226e+00   2.7093399e+00  -2.0676491e-11  -4.1095795e+00   5.2116410e-03   2.5732345e+00   2.7093399e+00
   1.9870000e+01   4.2697217e-03  -2.9259458e-03  -4.1203398e-02   2.5732345e+00  -2.5526416e-07  -5.2802226e+00   2.7093399e+00  -2.0648970e-11  -4.1095795e+00   5.1760682e-03   2.5732345e+00   2.7093399e+00
   1.9880000e+01   4.2405654e-03  -2.9059923e-03  -4.0921994e-02   2.5732345e+00  -2.5146142e-07  -5.2802227e+00   2.7093399e+00  -2.0605146e-11  -4.1095795e+00   5.1407379e-03   2.5732345e+00   2.7093399e+00
   1.9890000e+01   4.2116080e-03  -2.8861747e-03  -4.0642510e-02   2.5732345e+00  -2.4762035e-07  -5.2802227e+00   2.7093399e+00  -2.0545613e-11  -4.1095795e+00   5.1056484e-03   2.5732345e+00   2.7093399e+00
   1.9900000e+01   4.1828480e-03  -2.8664919e-03  -4.0364932e-02   2.5732345e+00  -2.4374337e-07  -5.2802227e+00   2.7093399e+00  -2.0470952e-11  -4.1095795e+00   5.0707981e-03   2.5732345e+00   2.7093399e+00
   1.9910000e+01   4.1542842e-03  -2.8469430e-03  -4.0089247e-02   2.5732345e+00  -2.3983291e-07  -5.2802227e+00   2.7093399e+00  -2.0381645e-11  -4.1095795e+00   5.0361852e-03   2.5732345e+00   2.7093399e+00
   1.9920000e+01   4.1259152e-03  -2.8275272e-03  -3.9815443e-02   2.5732345e+00  -2.3589134e-07  -5.2802227e+00   2.7093399e+00  -2.0278009e-11  -4.1095795e+00   5.0018083e-03   2.5732345e+00   2.7093399e+00
   1.9930000e+01   4.0977397e-03  -2.8082436e-03  -3.9543507e-02   2.5732345e+00  -2.3192100e-07  -5.2802227e+00   2.7093399e+00  -2.0160656e-11  -4.1095795e+00   4.9676657e-03   2.5732345e+00   2.7093399e+00
   1.9940000e+01   4.0697563e-03  -2.7890912e-03  -3.9273426e-02   2.5732345e+00  -2.2792420e-07  -5.2802227e+00   2.7093399e+00  -2.0030096e-11  -4.1095795e+00   4.9337558e-03   2.5732345e+00   2.7093399e+00
   1.9950000e+01   4.0419638e-03  -2.7700692e-03  -3.9005187e-02   2.5732345e+00  -2.2390323e-07  -5.2802228e+00   2.7093399e+00  -1.9886863e-11  -4.1095795e+00   4.9000770e-03   2.5732345e+00   2.7093399e+00
   1.9960000e+01   4.0143608e-03  -2.7511766e-03  -3.8738778e-02   2.5732345e+00  -2.1986033e-07  -5.2802228e+00   2.7093399e+00  -1.9731378e-11  -4.1095795e+00   4.8666277e-03   2.5732345e+00   2.7093399e+00
   1.9970000e+01   3.9869461e-03  -2.7324127e-03  -3.8474186e-02   2.5732345e+00  -2.1579770e-07  -5.2802228e+00   2.7093399e+00  -1.9564275e-11  -4.1095795e+00   4.8334065e-03   2.5732345e+00   2.7093399e+00
   1.9980000e+01   3.9597184e-03  -2.7137764e-03  -3.8211399e-02   2.5732345e+00  -2.1171754e-07  -5.2802228e+00   2.7093399e+00  -1.9385973e-11  -4.1095795e+00   4.8004117e-03   2.5732345e+00   2.7093399e+00
   1.9990000e+01   3.9326764e-03  -2.6952671e-03  -3.7950405e-02   2.5732345e+00  -2.0762199e-07  -5.2802228e+00   2.7093399e+00  -1.9196934e-11  -4.1095795e+00   4.7676418e-03   2.5732345e+00   2.7093399e+00
   2.0000000e+01   3.9058188e-03  -2.6768837e-03             NaN   2.5732345e+00  -2.0351315e-07             NaN   2.7093399e+00  -1.8997546e-11             NaN   4.7350953e-03   2.5732345e+00   2.7093399e+00

